Knowledge Generation -- Variational Bayes on Knowledge Graphs

This thesis is a proof of concept for the potential of Variational Auto-Encoder (VAE) on representation learning of real-world Knowledge Graphs (KG). Inspired by successful approaches to the generation of molecular graphs, we evaluate the capabilities of our model, the Relational Graph Variational Auto-Encoder (RGVAE). The impact of the modular hyperparameter choices, encoding through graph convolutions, graph matching and latent space prior, is compared. The RGVAE is first evaluated on link prediction. The mean reciprocal rank (MRR) scores on the two datasets FB15K-237 and WN18RR are compared to the embedding-based model DistMult. A variational DistMult and a RGVAE without latent space prior constraint are implemented as control models. The results show that between different settings, the RGVAE with relaxed latent space, scores highest on both datasets, yet does not outperform the DistMult. Further, we investigate the latent space in a twofold experiment: first, linear interpolation between the latent representation of two triples, then the exploration of each latent dimension in a $95\%$ confidence interval. Both interpolations show that the RGVAE learns to reconstruct the adjacency matrix but fails to disentangle. For the last experiment we introduce a new validation method for the FB15K-237 data set. The relation type-constrains of generated triples are filtered and matched with entity types. The observed rate of valid generated triples is insignificantly higher than the random threshold. All generated and valid triples are unseen. A comparison between different latent space priors, using the $\delta$-VAE method, reveals a decoder collapse. Finally we analyze the limiting factors of our approach compared to molecule generation and propose solutions for the decoder collapse and successful representation learning of multi-relational KGs.

==> data/images/rgvae_diag.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rgvae_diag.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{583.86751098bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58784338)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rgvae_diag.pdf}}%
    \put(0.6558851,0.25450577){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MLP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rgvae_diag.pdf}}%
    \put(0.32190522,0.25450577){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MLP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rgvae_diag.pdf}}%
    \put(0.4632044,0.14660458){\color[rgb]{0.2745098,0.28627451,0.36470588}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\epsi...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rgvae_diag.pdf}}%
    \put(0.12922452,0.56279489){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Flatten\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rgvae_diag.pdf}}%
    \put(0.84214311,0.56279489){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reshape\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rgvae_diag.pdf}}%
    \put(0.4632044,0.35084612){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reparametrizatio...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rgvae_diag.pdf}}%
    \put(0.50816323,0.3097409){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\mathbf{z}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rgvae_diag.pdf}}%
    \put(0.05729039,0.52425875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rgvae_diag.pdf}}%
    \put(0.05729039,0.19284794){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{rgvae_diag.pdf}}%
    \put(0.05729039,0.38295957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{rgvae_diag.pdf}}%
    \put(0.92820715,0.52425875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tilde A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{rgvae_diag.pdf}}%
    \put(0.92820715,0.38295957){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tilde F\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{rgvae_diag.pdf}}%
    \put(0.92820715,0.19284794){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tilde E\end{tabular}}}}%
    \put(0.500456,0.0072322){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Viewer does not support full SVG 1.1\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> data/ip/GVAE_fb15k_p1.json <==
{
    "_step": 7141,
    "reg_loss_mean": 0.0000014335877202428116,
    "val_loss_step": 13.091681669922066,
    "train_permutation_std": 0.022992557108436375,
    "gradients/decoder.rmlp.3.weight": {
        "bins": [
            -0.000023337323081981768,
            -0.00002250765872794295,
            -0.000021677994373904136,
            -0.00002084833001986532,
            -0.0000200186656658265,
            -0.000019189001311787683,
            -0.00001835933695774887,
            -0.00001752967260371005,
            -0.000016700008249671236,
            -0.00001587034389563242,
            -0.000015040679541593604,
            -0.000014211015187554786,
            -0.00001338135083351597,
            -0.000012551686479477154,
            -0.000011722022125438336,
            -0.00001089235777139952,
            -0.000010062693417360704,
            -0.000009233029063321888,
            -0.000008403364709283072,
            -0.000007573700355244254,
            -0.000006744036001205438,
            -0.000005914371647166622,
            -0.000005084707293127805,
            -0.000004255042939088988,
            -0.0000034253785850501723,
            -0.000002595714231011356,
            -0.0000017660498769725393,
            -9.363855229337228e-7,
            -1.0672116889490629e-7,
            7.229431851439102e-7,
            0.0000015526075391827267,
            0.000002382271893221543,
            0.0000032119362472603563,
            0.000004041600601299172,
            0.000004871264955337989,
            0.000005700929309376806,
            0.000006530593663415622,
            0.000007360258017454438,
            0.000008189922371493256,
            0.000009019586725532072,
            0.000009849251079570888,
            0.000010678915433609704,
            0.00001150857978764852,
            0.000012338244141687338,
            0.000013167908495726154,
            0.00001399757284976497,
            0.000014827237203803788,
            0.000015656901557842603,
            0.00001648656591188142,
            0.000017316230265920238,
            0.000018145894619959052,
            0.00001897555897399787,
            0.000019805223328036685,
            0.000020634887682075502,
            0.000021464552036114317,
            0.000022294216390153135,
            0.000023123880744191952,
            0.00002395354509823077,
            0.000024783209452269584,
            0.000025612873806308402,
            0.00002644253816034722,
            0.000027272202514386038,
            0.000028101866868424852,
            0.00002893153122246367,
            0.000029761195576502484
        ],
        "values": [
            1,
            52,
            232,
            86,
            4,
            0,
            0,
            0,
            0,
            1,
            10,
            211,
            355,
            419,
            573,
            515,
            439,
            585,
            972,
            874,
            547,
            896,
            677,
            2765,
            2619,
            4217,
            3976,
            7727,
            440536,
            5428,
            4277,
            3724,
            3226,
            2252,
            2319,
            4701,
            3197,
            3393,
            2725,
            2637,
            2360,
            954,
            1102,
            862,
            1703,
            1386,
            1052,
            1220,
            1140,
            848,
            909,
            696,
            501,
            708,
            559,
            145,
            176,
            133,
            127,
            156,
            43,
            73,
            194,
            73
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.3.bias": {
        "bins": [
            -0.000012655235347054768,
            -0.000012385095239893716,
            -0.000012114955132732665,
            -0.000011844815025571613,
            -0.000011574674918410562,
            -0.00001130453481124951,
            -0.000011034394704088459,
            -0.000010764254596927407,
            -0.000010494114489766356,
            -0.000010223974382605304,
            -0.000009953834275444253,
            -0.0000096836941682832,
            -0.000009413554061122148,
            -0.000009143413953961096,
            -0.000008873273846800045,
            -0.000008603133739638993,
            -0.000008332993632477942,
            -0.00000806285352531689,
            -0.000007792713418155839,
            -0.000007522573310994787,
            -0.000007252433203833736,
            -0.000006982293096672684,
            -0.000006712152989511633,
            -0.000006442012882350581,
            -0.000006171872775189529,
            -0.000005901732668028477,
            -0.000005631592560867426,
            -0.000005361452453706374,
            -0.000005091312346545322,
            -0.00000482117223938427,
            -0.000004551032132223219,
            -0.000004280892025062167,
            -0.000004010751917901116,
            -0.000003740611810740064,
            -0.0000034704717035790127,
            -0.0000032003315964179607,
            -0.000002930191489256909,
            -0.0000026600513820958576,
            -0.0000023899112749348057,
            -0.000002119771167773754,
            -0.0000018496310606127026,
            -0.000001579490953451651,
            -0.0000013093508462905993,
            -0.0000010392107391295476,
            -7.69070631968496e-7,
            -4.989305248074444e-7,
            -2.2879041764639276e-7,
            4.134968951465888e-8,
            3.114897966757105e-7,
            5.816299038367622e-7,
            8.517700109978138e-7,
            0.0000011219101181588656,
            0.000001392050225319917,
            0.0000016621903324809686,
            0.0000019323304396420206,
            0.000002202470546803072,
            0.0000024726106539641237,
            0.000002742750761125175,
            0.0000030128908682862267,
            0.0000032830309754472787,
            0.0000035531710826083302,
            0.000003823311189769382,
            0.000004093451296930434,
            0.000004363591404091485,
            0.000004633731511252537
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            2,
            1,
            2,
            1,
            1,
            2,
            1,
            2,
            1,
            3,
            1,
            0,
            2,
            2,
            2,
            6,
            7,
            7,
            4,
            3,
            12,
            664,
            14,
            20,
            26,
            24,
            31,
            24,
            30,
            23,
            28,
            18,
            14,
            15,
            8,
            3,
            8,
            3,
            4
        ]
    },
    "recon_loss_std": 1.9918746578595468,
    "recon_loss_A_std": 0.3479357778821236,
    "gradients/decoder.rmlp.5.bias": {
        "_type": "histogram",
        "bins": [
            -0.003716798309236746,
            -0.003597842173539603,
            -0.0034788860378424597,
            -0.0033599299021453166,
            -0.0032409737664481734,
            -0.0031220176307510303,
            -0.0030030614950538872,
            -0.002884105359356744,
            -0.0027651492236596014,
            -0.0026461930879624583,
            -0.002527236952265315,
            -0.002408280816568172,
            -0.0022893246808710294,
            -0.0021703685451738863,
            -0.002051412409476743,
            -0.0019324562737796003,
            -0.001813500138082457,
            -0.0016945440023853138,
            -0.0015755878666881707,
            -0.0014566317309910278,
            -0.0013376755952938847,
            -0.0012187194595967416,
            -0.0010997633238995987,
            -0.0009808071882024556,
            -0.0008618510525053124,
            -0.0007428949168081693,
            -0.0006239387811110263,
            -0.0005049826454138833,
            -0.0003860265097167402,
            -0.00026707037401959714,
            -0.00014811423832245408,
            -0.00002915810262531102,
            0.00008979803307183204,
            0.0002087541687689751,
            0.00032771030446611816,
            0.0004466664401632612,
            0.0005656225758604043,
            0.0006845787115575474,
            0.0008035348472546904,
            0.0009224909829518334,
            0.0010414471186489765,
            0.0011604032543461196,
            0.0012793593900432628,
            0.0013983155257404057,
            0.0015172716614375488,
            0.0016362277971346919,
            0.0017551839328318348,
            0.001874140068528978,
            0.001993096204226121,
            0.002112052339923264,
            0.0022310084756204072,
            0.0023499646113175504,
            0.0024689207470146935,
            0.0025878768827118366,
            0.0027068330184089797,
            0.002825789154106123,
            0.0029447452898032655,
            0.0030637014255004086,
            0.0031826575611975517,
            0.003301613696894695,
            0.0034205698325918375,
            0.0035395259682889806,
            0.0036584821039861238,
            0.003777438239683267,
            0.00389639437538041
        ],
        "values": [
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            4,
            0,
            6,
            3,
            6,
            6,
            13,
            26,
            54,
            304,
            5213,
            23879,
            386,
            55,
            26,
            14,
            9,
            7,
            5,
            3,
            2,
            0,
            2,
            0,
            0,
            3,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/decoder.rmlp.5.weight": {
        "bins": [
            -0.0029943268116614866,
            -0.0028987343799661363,
            -0.002803141948270786,
            -0.0027075495165754353,
            -0.002611957084880085,
            -0.0025163646531847347,
            -0.0024207722214893844,
            -0.002325179789794034,
            -0.0022295873580986834,
            -0.002133994926403333,
            -0.002038402494707983,
            -0.0019428100630126323,
            -0.0018472176313172823,
            -0.001751625199621932,
            -0.0016560327679265815,
            -0.0015604403362312312,
            -0.0014648479045358807,
            -0.0013692554728405304,
            -0.00127366304114518,
            -0.0011780706094498296,
            -0.001082478177754479,
            -0.0009868857460591288,
            -0.0008912933143637783,
            -0.000795700882668428,
            -0.0007001084509730777,
            -0.0006045160192777273,
            -0.000508923587582377,
            -0.00041333115588702667,
            -0.00031773872419167627,
            -0.0002221462924963259,
            -0.00012655386080097554,
            -0.000030961429105625196,
            0.00006463100258972477,
            0.00016022343428507513,
            0.0002558158659804255,
            0.00035140829767577584,
            0.00044700072937112624,
            0.0005425931610664766,
            0.0006381855927618269,
            0.0007337780244571773,
            0.0008293704561525277,
            0.0009249628878478781,
            0.0010205553195432285,
            0.0011161477512385788,
            0.001211740182933929,
            0.0013073326146292794,
            0.0014029250463246299,
            0.0014985174780199801,
            0.0015941099097153306,
            0.001689702341410681,
            0.0017852947731060314,
            0.0018808872048013817,
            0.0019764796364967322,
            0.0020720720681920825,
            0.002167664499887433,
            0.002263256931582783,
            0.002358849363278134,
            0.002454441794973484,
            0.0025500342266688344,
            0.002645626658364185,
            0.002741219090059535,
            0.0028368115217548852,
            0.0029324039534502355,
            0.0030279963851455862,
            0.0031235888168409365
        ],
        "_type": "histogram",
        "values": [
            214,
            161,
            0,
            0,
            170,
            205,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            99,
            276,
            0,
            0,
            323,
            278,
            1399,
            250,
            1343,
            2028,
            1879,
            2357,
            4549,
            9064,
            18749,
            88350,
            1596721,
            28796195,
            180415,
            21352,
            9859,
            5164,
            3795,
            2816,
            1655,
            1207,
            413,
            530,
            750,
            0,
            254,
            676,
            195,
            0,
            0,
            0,
            0,
            0,
            68,
            485,
            197,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            167,
            208
        ]
    },
    "gradients/encoder.mlp.3.bias": {
        "_type": "histogram",
        "bins": [
            -0.001681506925145145,
            -0.0016129561339579834,
            -0.0015444053427708215,
            -0.0014758545515836598,
            -0.0014073037603964979,
            -0.0013387529692093362,
            -0.0012702021780221743,
            -0.0012016513868350126,
            -0.0011331005956478509,
            -0.0010645498044606892,
            -0.0009959990132735273,
            -0.0009274482220863656,
            -0.0008588974308992038,
            -0.000790346639712042,
            -0.0007217958485248803,
            -0.0006532450573377184,
            -0.0005846942661505566,
            -0.0005161434749633948,
            -0.0004475926837762331,
            -0.00037904189258907133,
            -0.0003104911014019095,
            -0.00024194031021474775,
            -0.00017338951902758597,
            -0.00010483872784042419,
            -0.00003628793665326241,
            0.00003226285453389937,
            0.00010081364572106115,
            0.00016936443690822293,
            0.0002379152280953847,
            0.0003064660192825465,
            0.00037501681046970826,
            0.00044356760165687,
            0.0005121183928440323,
            0.0005806691840311941,
            0.0006492199752183559,
            0.0007177707664055176,
            0.0007863215575926794,
            0.0008548723487798412,
            0.0009234231399670029,
            0.0009919739311541648,
            0.0010605247223413265,
            0.0011290755135284882,
            0.00119762630471565,
            0.0012661770959028118,
            0.0013347278870899735,
            0.0014032786782771352,
            0.001471829469464297,
            0.0015403802606514588,
            0.0016089310518386207,
            0.0016774818430257824,
            0.0017460326342129443,
            0.001814583425400106,
            0.001883134216587268,
            0.0019516850077744296,
            0.0020202357989615913,
            0.0020887865901487532,
            0.0021573373813359147,
            0.0022258881725230766,
            0.002294438963710238,
            0.0023629897548974,
            0.002431540546084562,
            0.002500091337271724,
            0.0025686421284588853,
            0.0026371929196460473,
            0.002705743710833209
        ],
        "values": [
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            317,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            3,
            6,
            13,
            28,
            25,
            41,
            29,
            10,
            4,
            9,
            4,
            3,
            8,
            5,
            2,
            1,
            1
        ]
    },
    "gradients/encoder.mlp.3.weight": {
        "_type": "histogram",
        "bins": [
            -0.00003050436505028914,
            -0.00002926054237049128,
            -0.00002801671969069342,
            -0.000026772897010895562,
            -0.000025529074331097703,
            -0.000024285251651299844,
            -0.000023041428971501985,
            -0.000021797606291704126,
            -0.000020553783611906264,
            -0.000019309960932108405,
            -0.000018066138252310546,
            -0.000016822315572512687,
            -0.000015578492892714828,
            -0.00001433467021291697,
            -0.00001309084753311911,
            -0.000011847024853321251,
            -0.000010603202173523392,
            -0.000009359379493725533,
            -0.000008115556813927675,
            -0.000006871734134129815,
            -0.000005627911454331956,
            -0.000004384088774534097,
            -0.0000031402660947362375,
            -0.0000018964434149383781,
            -6.526207351405192e-7,
            5.912019446573399e-7,
            0.000001835024624455199,
            0.0000030788473042530584,
            0.000004322669984050917,
            0.000005566492663848776,
            0.000006810315343646636,
            0.000008054138023444495,
            0.000009297960703242357,
            0.000010541783383040216,
            0.000011785606062838075,
            0.000013029428742635934,
            0.000014273251422433793,
            0.000015517074102231652,
            0.00001676089678202951,
            0.00001800471946182737,
            0.00001924854214162523,
            0.000020492364821423088,
            0.000021736187501220947,
            0.000022980010181018806,
            0.000024223832860816668,
            0.000025467655540614527,
            0.000026711478220412386,
            0.000027955300900210245,
            0.000029199123580008104,
            0.000030442946259805963,
            0.000031686768939603825,
            0.00003293059161940168,
            0.00003417441429919954,
            0.000035418236978997405,
            0.00003666205965879526,
            0.00003790588233859312,
            0.00003914970501839098,
            0.00004039352769818884,
            0.000041637350377986696,
            0.00004288117305778456,
            0.000044124995737582414,
            0.000045368818417380277,
            0.00004661264109717813,
            0.000047856463776975994,
            0.00004910028645677385
        ],
        "values": [
            34,
            79,
            99,
            125,
            105,
            91,
            73,
            61,
            35,
            17,
            2,
            1,
            2,
            1,
            1,
            0,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            453308,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            17,
            86,
            60,
            49,
            99,
            105,
            139,
            209,
            614,
            1276,
            2432,
            3686,
            4927,
            5918,
            6995,
            7606,
            7694,
            7289,
            5904,
            4545,
            3258,
            1956,
            1447,
            1199,
            936,
            660,
            517,
            344,
            149,
            75,
            41,
            19
        ]
    },
    "recon_loss_F_mean": -8.487384416990594,
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "bins": [
            -0.0006224159095462252,
            -0.0006013921907880836,
            -0.0005803684720299421,
            -0.0005593447532718004,
            -0.0005383210345136589,
            -0.0005172973157555173,
            -0.0004962735969973758,
            -0.0004752498782392342,
            -0.0004542261594810926,
            -0.00043320244072295107,
            -0.00041217872196480947,
            -0.0003911550032066679,
            -0.00037013128444852636,
            -0.0003491075656903848,
            -0.0003280838469322432,
            -0.00030706012817410165,
            -0.00028603640941596005,
            -0.0002650126906578185,
            -0.0002439889718996769,
            -0.00022296525314153534,
            -0.00020194153438339376,
            -0.00018091781562525218,
            -0.00015989409686711063,
            -0.00013887037810896905,
            -0.00011784665935082747,
            -0.0000968229405926859,
            -0.00007579922183454433,
            -0.000054775503076402764,
            -0.000033751784318261185,
            -0.000012728065560119614,
            0.000008295653198021958,
            0.000029319371956163523,
            0.000050343090714304994,
            0.00007136680947244657,
            0.00009239052823058814,
            0.0001134142469887297,
            0.00013443796574687128,
            0.00015546168450501286,
            0.0001764854032631544,
            0.000197509122021296,
            0.00021853284077943757,
            0.00023955655953757915,
            0.0002605802782957207,
            0.0002816039970538623,
            0.00030262771581200383,
            0.0003236514345701454,
            0.000344675153328287,
            0.00036569887208642854,
            0.00038672259084457014,
            0.0004077463096027117,
            0.0004287700283608533,
            0.00044979374711899485,
            0.00047081746587713646,
            0.000491841184635278,
            0.0005128649033934196,
            0.0005338886221515611,
            0.0005549123409097027,
            0.0005759360596678442,
            0.0005969597784259858,
            0.0006179834971841273,
            0.000639007215942269,
            0.0006600309347004105,
            0.0006810546534585521,
            0.0007020783722166937,
            0.0007231020909748353
        ],
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            0,
            2,
            0,
            0,
            2,
            2,
            1,
            0,
            4,
            2,
            3,
            5,
            7,
            4,
            5,
            12,
            5,
            11,
            9,
            267,
            9,
            10,
            11,
            4,
            11,
            11,
            4,
            9,
            3,
            13,
            5,
            8,
            15,
            7,
            9,
            1,
            6,
            5,
            4,
            8,
            3,
            1,
            1,
            5,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            2
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "_type": "histogram",
        "values": [
            2,
            3,
            0,
            3,
            4,
            10,
            7,
            12,
            18,
            24,
            29,
            43,
            45,
            57,
            59,
            68,
            59,
            76,
            86,
            93,
            83,
            92,
            69,
            109,
            84,
            89,
            107,
            78,
            81,
            74,
            63,
            71,
            95,
            2651,
            79,
            72,
            70,
            60,
            58,
            42,
            30,
            30,
            36,
            28,
            19,
            32,
            21,
            14,
            9,
            17,
            9,
            16,
            8,
            9,
            6,
            4,
            2,
            0,
            2,
            0,
            1,
            1,
            0,
            1
        ],
        "bins": [
            -0.0014679102186526038,
            -0.0014234973390718757,
            -0.0013790844594911476,
            -0.0013346715799104195,
            -0.0012902587003296912,
            -0.0012458458207489631,
            -0.001201432941168235,
            -0.001157020061587507,
            -0.0011126071820067788,
            -0.0010681943024260507,
            -0.0010237814228453226,
            -0.0009793685432645945,
            -0.0009349556636838663,
            -0.0008905427841031382,
            -0.00084612990452241,
            -0.0008017170249416819,
            -0.0007573041453609538,
            -0.0007128912657802257,
            -0.0006684783861994976,
            -0.0006240655066187694,
            -0.0005796526270380413,
            -0.0005352397474573132,
            -0.000490826867876585,
            -0.00044641398829585693,
            -0.00040200110871512883,
            -0.00035758822913440074,
            -0.0003131753495536726,
            -0.00026876246997294443,
            -0.00022434959039221633,
            -0.0001799367108114882,
            -0.00013552383123076008,
            -0.00009111095165003196,
            -0.00004669807206930405,
            -0.0000022851924885759236,
            0.0000421276870921522,
            0.00008654056667288033,
            0.00013095344625360845,
            0.00017536632583433658,
            0.0002197792054150647,
            0.00026419208499579286,
            0.00030860496457652095,
            0.00035301784415724905,
            0.0003974307237379772,
            0.00044184360331870536,
            0.00048625648289943345,
            0.0005306693624801616,
            0.0005750822420608898,
            0.0006194951216416179,
            0.000663908001222346,
            0.000708320880803074,
            0.0007527337603838022,
            0.0007971466399645304,
            0.0008415595195452585,
            0.0008859723991259866,
            0.0009303852787067148,
            0.0009747981582874429,
            0.001019211037868171,
            0.001063623917448899,
            0.0011080367970296272,
            0.0011524496766103553,
            0.0011968625561910836,
            0.0012412754357718117,
            0.0012856883153525398,
            0.0013301011949332679,
            0.001374514074513996
        ]
    },
    "reg_loss_std": 8.006136969070001e-8,
    "_timestamp": 1610731277,
    "val_loss_mean": 13.091534988174924,
    "interpolations.between2.text": [
        [
            [
                "Napoleon Dynamite",
                "/film/film/costume_design_by",
                "Documentary"
            ]
        ],
        [
            [
                "FC Metalurh Zaporizhya",
                "/film/film/costume_design_by",
                "United States Dollar"
            ]
        ],
        [
            [
                "Robert De Niro",
                "/film/film/costume_design_by",
                "Tootsie"
            ]
        ],
        [
            [
                "Mommie Dearest",
                "/film/film/costume_design_by",
                "Cabaret"
            ]
        ],
        [
            [
                "Guitar",
                "/film/film/costume_design_by",
                "9th Golden Satellite Awards"
            ]
        ],
        [
            [
                "Bass guitar",
                "/film/film/costume_design_by",
                "Turkey"
            ]
        ],
        [
            [
                "Samantha Morton",
                "/film/film/costume_design_by",
                "United States of America"
            ]
        ],
        [
            [
                "Wisner Washam",
                "/film/film/costume_design_by",
                "New York"
            ]
        ],
        [
            [
                "Katy Perry",
                "/film/film/costume_design_by",
                "Bill Cosby"
            ]
        ],
        [
            [
                "Natalie Portman",
                "/film/film/costume_design_by",
                "Los Angeles"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104335456951812,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104165535688047,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103961623106363,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103757702019783,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103553772428773,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103349834333808,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103145887735355,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102941932633885,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102737969029866,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102533996923772,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Estudiantes Tecos",
                "/film/film/costume_design_by",
                "Sylvester Stallone"
            ]
        ],
        [
            [
                "The Man with the Golden Gun",
                "/film/film/costume_design_by",
                "Bill Fagerbakke"
            ]
        ],
        [
            [
                "BAFTA Award for Best Film Music",
                "/film/film/costume_design_by",
                "Writer-GB"
            ]
        ],
        [
            [
                "The Shipping News",
                "/film/film/costume_design_by",
                "Teri Garr"
            ]
        ],
        [
            [
                "Robert De Niro",
                "/film/film/costume_design_by",
                "Cesar Romero"
            ]
        ],
        [
            [
                "Inception",
                "/film/film/costume_design_by",
                "Hertha BSC Berlin"
            ]
        ],
        [
            [
                "Walter F. Parkes",
                "/film/film/costume_design_by",
                "Mary Lynn Rajskub"
            ]
        ],
        [
            [
                "Lorraine Bracco",
                "/film/film/costume_design_by",
                "Electronic keyboard"
            ]
        ],
        [
            [
                "Ben Folds",
                "/film/film/costume_design_by",
                "1956 Summer Olympics"
            ]
        ],
        [
            [
                "Eurasia",
                "/film/film/costume_design_by",
                "Video"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Piano",
                "/film/film/costume_design_by",
                "Jane's Addiction"
            ]
        ],
        [
            [
                "Razzie Award for Worst Director",
                "/film/film/costume_design_by",
                "Visual Effects Art Director"
            ]
        ],
        [
            [
                "Gone Baby Gone",
                "/film/film/costume_design_by",
                "Josh Sussman"
            ]
        ],
        [
            [
                "Ellen Pompeo",
                "/film/film/costume_design_by",
                "Joss Whedon"
            ]
        ],
        [
            [
                "Bachelor of Arts",
                "/film/film/costume_design_by",
                "Chicago"
            ]
        ],
        [
            [
                "News Corporation",
                "/film/film/costume_design_by",
                "2012 Summer Olympics"
            ]
        ],
        [
            [
                "Ukulele",
                "/film/film/costume_design_by",
                "85th Academy Awards"
            ]
        ],
        [
            [
                "Columbia Pictures",
                "/film/film/costume_design_by",
                "The Last Picture Show"
            ]
        ],
        [
            [
                "Catherine Keener",
                "/film/film/costume_design_by",
                "Gladys Knight"
            ]
        ],
        [
            [
                "Amelia",
                "/film/film/costume_design_by",
                "Hikaru Utada"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Steve Carell",
                "/film/film/costume_design_by",
                "Australia"
            ]
        ],
        [
            [
                "About a Boy",
                "/film/film/costume_design_by",
                "United States Dollar"
            ]
        ],
        [
            [
                "Academy Award for Best Cinematography",
                "/film/film/costume_design_by",
                "Defender"
            ]
        ],
        [
            [
                "Jayma Mays",
                "/film/film/costume_design_by",
                "Broadcast Film Critics Association Award for Best Animated Feature"
            ]
        ],
        [
            [
                "Arthur C. Clarke",
                "/film/film/costume_design_by",
                "Comedy-GB"
            ]
        ],
        [
            [
                "1968 Summer Olympics",
                "/film/film/costume_design_by",
                "Quarterback"
            ]
        ],
        [
            [
                "Tim Rice",
                "/film/film/costume_design_by",
                "Electric guitar"
            ]
        ],
        [
            [
                "The Faculty",
                "/film/film/costume_design_by",
                "Linebacker"
            ]
        ],
        [
            [
                "Academy Award for Best Original Screenplay",
                "/film/film/costume_design_by",
                "Singer-songwriter-GB"
            ]
        ],
        [
            [
                "Raoul Walsh",
                "/film/film/costume_design_by",
                "Julianna Margulies"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Trumpet",
                "/film/film/costume_design_by",
                "Argentina"
            ]
        ],
        [
            [
                "Costa Mesa",
                "/film/film/costume_design_by",
                "51st Annual Grammy Awards-US"
            ]
        ],
        [
            [
                "Amanda Lear",
                "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
                "New Jersey"
            ]
        ],
        [
            [
                "Jean-Paul Sartre",
                "/film/film/costume_design_by",
                "Hong Kong"
            ]
        ],
        [
            [
                "Charles LeMaire",
                "/film/film/costume_design_by",
                "United States of America"
            ]
        ],
        [
            [
                "13 Assassins",
                "/film/film/costume_design_by",
                "V for Vendetta"
            ]
        ],
        [
            [
                "Academy Award for Best Original Song",
                "/film/film/costume_design_by",
                "Million Dollar Baby"
            ]
        ],
        [
            [
                "Alan Parsons",
                "/film/film/costume_design_by",
                "Mark Kirkland"
            ]
        ],
        [
            [
                "Africa",
                "/film/film/costume_design_by",
                "General-GB"
            ]
        ],
        [
            [
                "Joanna Lumley",
                "/film/film/costume_design_by",
                "Melanie Griffith"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Brighton Rock",
                "/film/film/costume_design_by",
                "Brown University"
            ]
        ],
        [
            [
                "Claude Rains",
                "/film/film/costume_design_by",
                "Dhaka"
            ]
        ],
        [
            [
                "Drums",
                "/film/film/costume_design_by",
                "Marty Stuart"
            ]
        ],
        [
            [
                "Alameda County",
                "/film/film/costume_design_by",
                "Striptease"
            ]
        ],
        [
            [
                "Bachelor of Arts",
                "/film/film/costume_design_by",
                "G-Force"
            ]
        ],
        [
            [
                "Owen Wilson",
                "/film/film/costume_design_by",
                "University of London"
            ]
        ],
        [
            [
                "Being There",
                "/film/film/costume_design_by",
                "14th Screen Actors Guild Awards"
            ]
        ],
        [
            [
                "Tim McGraw",
                "/film/film/costume_design_by",
                "Japanese Language"
            ]
        ],
        [
            [
                "Brandenburg",
                "/film/film/costume_design_by",
                "Honolulu"
            ]
        ],
        [
            [
                "Rekha",
                "/film/film/costume_design_by",
                "Defender"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Catherine Deneuve",
                "/film/film/costume_design_by",
                "Robert Ridgely"
            ]
        ],
        [
            [
                "Felix Bastians",
                "/film/film/costume_design_by",
                "English Language"
            ]
        ],
        [
            [
                "Denzel Washington",
                "/film/film/costume_design_by",
                "German Democratic Republic"
            ]
        ],
        [
            [
                "Gina Gershon",
                "/film/film/costume_design_by",
                "Shanghai Greenland F.C."
            ]
        ],
        [
            [
                "Peter Cook",
                "/film/film/costume_design_by",
                "Carrie Fisher"
            ]
        ],
        [
            [
                "Jim Taylor",
                "/film/film/costume_design_by",
                "Romantic comedy"
            ]
        ],
        [
            [
                "Guitar",
                "/film/film/costume_design_by",
                "Private university"
            ]
        ],
        [
            [
                "Melodica",
                "/film/film/costume_design_by",
                "Screenwriter"
            ]
        ],
        [
            [
                "Broadcast Film Critics Association Award for Best Supporting Actress",
                "/film/film/costume_design_by",
                "Running back"
            ]
        ],
        [
            [
                "Southern Methodist University",
                "/film/film/costume_design_by",
                "Mellotron"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Grammy Award for Best R&B Instrumental Performance",
                "/film/film/costume_design_by",
                "Tunisia"
            ]
        ],
        [
            [
                "Comedy-GB",
                "/film/film/costume_design_by",
                "Louisiana State University"
            ]
        ],
        [
            [
                "Yes Man",
                "/film/film/costume_design_by",
                "Brooklyn"
            ]
        ],
        [
            [
                "Justin Chambers",
                "/film/film/costume_design_by",
                "David Petraeus"
            ]
        ],
        [
            [
                "Akiva Schaffer",
                "/film/film/costume_design_by",
                "United States Dollar"
            ]
        ],
        [
            [
                "Masovian Voivodeship",
                "/film/film/costume_design_by",
                "Germany"
            ]
        ],
        [
            [
                "Kevin Betsy",
                "/film/film/costume_design_by",
                "One Flew Over the Cuckoo's Nest"
            ]
        ],
        [
            [
                "Tombstone",
                "/film/film/costume_design_by",
                "Drum"
            ]
        ],
        [
            [
                "Piranha DD",
                "/film/film/costume_design_by",
                "United States of America"
            ]
        ],
        [
            [
                "Sire Records",
                "/film/film/costume_design_by",
                "Primetime Emmy Award for Outstanding Supporting Actress - Drama Series"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Coconut milk",
                "/film/film/costume_design_by",
                "Goa"
            ]
        ],
        [
            [
                "Academy Award for Best Picture",
                "/base/eating/practicer_of_diet/diet",
                "A Beautiful Mind"
            ]
        ],
        [
            [
                "Indiana Jones and the Temple of Doom",
                "/film/film/costume_design_by",
                "Romania"
            ]
        ],
        [
            [
                "Charterhouse School",
                "/film/film/costume_design_by",
                "Marilyn Manson"
            ]
        ],
        [
            [
                "Verizon Communications",
                "/film/film/costume_design_by",
                "Japan"
            ]
        ],
        [
            [
                "Mulan",
                "/film/film/costume_design_by",
                "Sony BMG Music Entertainment"
            ]
        ],
        [
            [
                "Matthew McConaughey",
                "/film/film/costume_design_by",
                "Chocolat"
            ]
        ],
        [
            [
                "Northwestern University",
                "/film/film/costume_design_by",
                "United States of America"
            ]
        ],
        [
            [
                "Survivor",
                "/film/film/costume_design_by",
                "Malibu"
            ]
        ],
        [
            [
                "L.A. Confidential",
                "/film/film/costume_design_by",
                "Sarah Polley"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Scott Pilgrim vs. the World",
                "/film/film/costume_design_by",
                "Vegetarianism"
            ]
        ],
        [
            [
                "Pina",
                "/film/film/costume_design_by",
                "Synthesizer"
            ]
        ],
        [
            [
                "Ryerson University",
                "/film/film/costume_design_by",
                "Oldham Athletic A.F.C."
            ]
        ],
        [
            [
                "Tony Geiss",
                "/film/film/costume_design_by",
                "Maine"
            ]
        ],
        [
            [
                "Get Smart",
                "/film/film/costume_design_by",
                "American Gangster"
            ]
        ],
        [
            [
                "59th Golden Globe Awards",
                "/film/film/costume_design_by",
                "Marriage"
            ]
        ],
        [
            [
                "Coimbatore district",
                "/film/film/costume_design_by",
                "Midfielder"
            ]
        ],
        [
            [
                "90th United States Congress",
                "/film/film/costume_design_by",
                "Male"
            ]
        ],
        [
            [
                "Colin Firth",
                "/film/film/costume_design_by",
                "Israel"
            ]
        ],
        [
            [
                "Brian Baumgartner",
                "/film/film/costume_design_by",
                "American Beauty"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Charles Laughton",
                "/film/film/costume_design_by",
                "Bosnia and Herzegovina"
            ]
        ],
        [
            [
                "Academy Award for Best Production Design",
                "/film/film/costume_design_by",
                "Oxford United F.C."
            ]
        ],
        [
            [
                "Winona Ryder",
                "/location/country/official_language",
                "Singapore"
            ]
        ],
        [
            [
                "Grammy Award for Best Spoken Word Album for Children",
                "/film/film/costume_design_by",
                "Blue-eyed soul"
            ]
        ],
        [
            [
                "Shooting guard",
                "/film/film/costume_design_by",
                "National Board of Review Award for Best Cast"
            ]
        ],
        [
            [
                "Borat: Cultural Learnings of America for Make Benefit Glorious Nation of Kazakhstan",
                "/film/film/costume_design_by",
                "The French Connection"
            ]
        ],
        [
            [
                "Oh! What a Lovely War",
                "/film/film/costume_design_by",
                "Kareena Kapoor"
            ]
        ],
        [
            [
                "Liv Tyler",
                "/film/film/costume_design_by",
                "Jamie Lynn Sigler"
            ]
        ],
        [
            [
                "John Wayne",
                "/film/film/costume_design_by",
                "United States Dollar"
            ]
        ],
        [
            [
                "Speed Racer",
                "/film/film/costume_design_by",
                "Grammy Award for Song of the Year"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105510714468509,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105309335054272,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105107947337534,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710490655131875,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710470348529896,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104497004389264,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104288191990927,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104079370672065,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710387054043318,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103661701274782,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104468734508405,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104229777508617,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103978205710703,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103706920293691,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103435619825703,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103164304307846,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102890190516634,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.71026138623269,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102337518533025,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710206115913618,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105459123646989,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105159386830207,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104858066718532,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104552537101354,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104245492641373,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103938428893867,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103617114402426,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103291274582596,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102965413055645,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710263702311064,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7097672070606303,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.709868052832292,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7099688492556564,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7100692659456844,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7101694561045055,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102690077266467,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103675549623356,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104656451234023,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105637155996349,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106612016388978,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103997513180198,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104303867979802,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104605617509225,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104907207111593,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105206070881742,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105504842427632,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105796278762974,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106087697705656,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106379099254312,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106670483407572,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710635601567767,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105924761887086,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105484776300107,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105040228802965,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104575262638515,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104109885040676,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103644463137203,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103177193158998,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102708839418018,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102240440845614,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106960110681526,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106381693904334,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105803208576659,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105222256792475,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104627964167526,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710403335721396,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103438677933993,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102831515298892,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102218802892198,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7101600134544596,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710228067607287,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102895054162094,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103496312414498,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104093413124726,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104690440915413,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105287395774775,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105881673877624,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106475453918568,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7107069161731887,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7107660165859437,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102671751410662,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103115905528649,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103559791197389,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7103996792813259,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104432107434773,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104861156587118,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105284665467243,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105696496329488,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106108292464018,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106520053866973,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7110692712447756,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7109422846415981,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7108136044090527,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7106844661480922,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7105547381600065,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7104246844361018,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7102945961016677,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7101644731688986,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.710033405089264,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7099021222501917,
                    0
                ]
            ]
        ]
    ],
    "train_loss_std": 0.030781271260622668,
    "recon_loss_mean": -13.09153831115004,
    "graph_0": {
        "path": "media/graph/graph_0_summary_6bc5817f.graph.json",
        "size": 1317,
        "_type": "graph-file",
        "sha256": "6bc5817f38510ae218bc3dc24f4cac00296583c371a4d7507172138acbd7fe79"
    },
    "train_permutation_mean": 0.7141622219545146,
    "epoch": 59,
    "val_loss_std": 0.022549871093600495,
    "recon_loss_F_std": 1.0464864592918697,
    "val_permutation_std": 0.005640349140823958,
    "val_permutation_mean": 0.7791449518796677,
    "gradients/encoder.mlp.5.weight": {
        "values": [
            15,
            21,
            38,
            31,
            23,
            19,
            33,
            30,
            27,
            31,
            33,
            54,
            58,
            44,
            62,
            80,
            70,
            79,
            98,
            76,
            42,
            1,
            30,
            123,
            182,
            267,
            169,
            74,
            130,
            6556,
            99,
            273,
            169,
            46,
            64,
            112,
            89,
            86,
            85,
            43,
            109,
            68,
            79,
            66,
            34,
            46,
            50,
            27,
            7,
            22,
            17,
            13,
            16,
            9,
            14,
            12,
            15,
            9,
            8,
            11,
            17,
            13,
            10,
            6
        ],
        "_type": "histogram",
        "bins": [
            -0.003524013655345287,
            -0.0034040300127833436,
            -0.0032840463702213996,
            -0.0031640627276594557,
            -0.0030440790850975123,
            -0.0029240954425355688,
            -0.002804111799973625,
            -0.002684128157411681,
            -0.0025641445148497375,
            -0.002444160872287794,
            -0.00232417722972585,
            -0.002204193587163906,
            -0.0020842099446019627,
            -0.001964226302040019,
            -0.0018442426594780753,
            -0.0017242590169161316,
            -0.001604275374354188,
            -0.0014842917317922442,
            -0.0013643080892303005,
            -0.0012443244466683568,
            -0.0011243408041064131,
            -0.0010043571615444694,
            -0.0008843735189825257,
            -0.000764389876420582,
            -0.0006444062338586383,
            -0.0005244225912966946,
            -0.00040443894873475094,
            -0.00028445530617280724,
            -0.00016447166361086354,
            -0.00004448802104891985,
            0.00007549562151302385,
            0.00019547926407496754,
            0.00031546290663691124,
            0.00043544654919885494,
            0.0005554301917607986,
            0.0006754138343227423,
            0.000795397476884686,
            0.0009153811194466297,
            0.0010353647620085734,
            0.0011553484045705171,
            0.0012753320471324608,
            0.0013953156896944045,
            0.0015152993322563482,
            0.001635282974818292,
            0.0017552666173802356,
            0.0018752502599421793,
            0.001995233902504123,
            0.002115217545066067,
            0.0022352011876280104,
            0.002355184830189954,
            0.0024751684727518978,
            0.0025951521153138417,
            0.002715135757875785,
            0.0028351194004377286,
            0.0029551030429996726,
            0.0030750866855616165,
            0.00319507032812356,
            0.0033150539706855034,
            0.0034350376132474473,
            0.0035550212558093913,
            0.0036750048983713347,
            0.003794988540933278,
            0.003914972183495222,
            0.004034955826057166,
            0.0041549394686191095
        ]
    },
    "gradients/encoder.mlp.5.bias": {
        "_type": "histogram",
        "values": [
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            0,
            1,
            1,
            0,
            1,
            0,
            1,
            0,
            1,
            1,
            1,
            0,
            0,
            0,
            1,
            0,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ],
        "bins": [
            -0.07093983532673775,
            -0.06852311720060775,
            -0.06610639907447775,
            -0.06368968094834775,
            -0.061272962822217746,
            -0.058856244696087745,
            -0.05643952656995774,
            -0.05402280844382774,
            -0.051606090317697736,
            -0.049189372191567736,
            -0.046772654065437735,
            -0.04435593593930773,
            -0.04193921781317773,
            -0.03952249968704773,
            -0.03710578156091772,
            -0.03468906343478772,
            -0.03227234530865772,
            -0.029855627182527718,
            -0.027438909056397714,
            -0.02502219093026771,
            -0.02260547280413771,
            -0.02018875467800771,
            -0.017772036551877705,
            -0.015355318425747702,
            -0.0129386002996177,
            -0.010521882173487698,
            -0.008105164047357696,
            -0.005688445921227693,
            -0.003271727795097691,
            -0.0008550096689676889,
            0.0015617084571623134,
            0.003978426583292316,
            0.006395144709422304,
            0.008811862835552306,
            0.011228580961682309,
            0.01364529908781231,
            0.016062017213942313,
            0.018478735340072314,
            0.020895453466202318,
            0.02331217159233232,
            0.025728889718462322,
            0.028145607844592323,
            0.030562325970722327,
            0.03297904409685233,
            0.03539576222298233,
            0.03781248034911233,
            0.04022919847524234,
            0.04264591660137234,
            0.04506263472750234,
            0.04747935285363234,
            0.04989607097976234,
            0.05231278910589235,
            0.05472950723202235,
            0.05714622535815235,
            0.05956294348428236,
            0.06197966161041236,
            0.06439637973654236,
            0.06681309786267237,
            0.06922981598880236,
            0.07164653411493237,
            0.07406325224106236,
            0.07647997036719237,
            0.07889668849332236,
            0.08131340661945237,
            0.08373012474558238
        ]
    },
    "recon_loss_E_std": 1.400591308314609,
    "train_loss_mean": 13.108381152669208,
    "train_loss_step": 12.99573741507489,
    "recon_loss_E_mean": -4.308896920756715,
    "_runtime": 15791,
    "recon_loss_A_mean": -0.2952569734027289,
    "gradients/encoder.mlp.0.weight": {
        "_type": "histogram",
        "values": [
            30750048,
            2936,
            1298,
            170,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            4,
            1,
            3,
            2,
            3,
            5,
            5,
            4,
            8,
            7,
            4,
            8,
            8,
            11,
            7,
            14,
            10,
            15,
            14,
            13,
            18,
            17,
            20,
            26,
            21,
            28,
            22,
            20,
            17,
            12,
            10
        ],
        "bins": [
            -1.2129243246681294e-7,
            0.00001636194740301325,
            0.000032845187238493314,
            0.00004932842707397338,
            0.00006581166690945344,
            0.0000822949067449335,
            0.00009877814658041357,
            0.00011526138641589363,
            0.0001317446262513737,
            0.00014822786608685375,
            0.0001647111059223338,
            0.0001811943457578139,
            0.00019767758559329396,
            0.00021416082542877402,
            0.00023064406526425408,
            0.00024712730509973414,
            0.0002636105449352142,
            0.00028009378477069426,
            0.0002965770246061743,
            0.0003130602644416544,
            0.00032954350427713444,
            0.0003460267441126145,
            0.00036250998394809456,
            0.0003789932237835746,
            0.00039547646361905473,
            0.0004119597034545348,
            0.00042844294329001485,
            0.0004449261831254949,
            0.000461409422960975,
            0.00047789266279645503,
            0.0004943759026319351,
            0.0005108591424674152,
            0.0005273423823028953,
            0.0005438256221383754,
            0.0005603088619738554,
            0.0005767921018093355,
            0.0005932753416448155,
            0.0006097585814802956,
            0.0006262418213157756,
            0.0006427250611512557,
            0.0006592083009867357,
            0.0006756915408222159,
            0.0006921747806576959,
            0.000708658020493176,
            0.000725141260328656,
            0.0007416245001641361,
            0.0007581077399996161,
            0.0007745909798350962,
            0.0007910742196705763,
            0.0008075574595060564,
            0.0008240406993415365,
            0.0008405239391770166,
            0.0008570071790124966,
            0.0008734904188479767,
            0.0008899736586834567,
            0.0009064568985189368,
            0.0009229401383544168,
            0.0009394233781898969,
            0.0009559066180253769,
            0.000972389857860857,
            0.000988873097696337,
            0.0010053563375318172,
            0.0010218395773672973,
            0.0010383228172027772,
            0.0010548060570382573
        ]
    },
    "gradients/encoder.mlp.0.bias": {
        "values": [
            660,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            4,
            1,
            3,
            2,
            3,
            5,
            4,
            5,
            9,
            6,
            4,
            7,
            9,
            11,
            7,
            14,
            10,
            15,
            13,
            14,
            18,
            17,
            21,
            24,
            22,
            28,
            21,
            21,
            17,
            12,
            10
        ],
        "bins": [
            0,
            0.00001658660804312068,
            0.00003317321608624136,
            0.00004975982412936204,
            0.00006634643217248271,
            0.00008293304021560339,
            0.00009951964825872408,
            0.00011610625630184475,
            0.00013269286434496543,
            0.0001492794723880861,
            0.00016586608043120678,
            0.00018245268847432746,
            0.00019903929651744816,
            0.00021562590456056883,
            0.0002322125126036895,
            0.0002487991206468102,
            0.00026538572868993086,
            0.00028197233673305156,
            0.0002985589447761722,
            0.0003151455528192929,
            0.00033173216086241356,
            0.00034831876890553426,
            0.0003649053769486549,
            0.0003814919849917756,
            0.0003980785930348963,
            0.000414665201078017,
            0.00043125180912113767,
            0.00044783841716425837,
            0.000464425025207379,
            0.0004810116332504997,
            0.0004975982412936204,
            0.000514184849336741,
            0.0005307714573798617,
            0.0005473580654229824,
            0.0005639446734661031,
            0.0005805312815092237,
            0.0005971178895523444,
            0.0006137044975954651,
            0.0006302911056385858,
            0.0006468777136817064,
            0.0006634643217248271,
            0.0006800509297679478,
            0.0006966375378110685,
            0.0007132241458541891,
            0.0007298107538973098,
            0.0007463973619404305,
            0.0007629839699835512,
            0.0007795705780266718,
            0.0007961571860697926,
            0.0008127437941129133,
            0.000829330402156034,
            0.0008459170101991546,
            0.0008625036182422753,
            0.000879090226285396,
            0.0008956768343285167,
            0.0009122634423716373,
            0.000928850050414758,
            0.0009454366584578787,
            0.0009620232665009994,
            0.0009786098745441201,
            0.0009951964825872406,
            0.0010117830906303613,
            0.001028369698673482,
            0.0010449563067166027,
            0.0010615429147597234
        ],
        "_type": "histogram"
    }
}

==> data/ip/GVAE_fb15k_p1_delta.json <==
{
    "val_loss_std": 0.02005722868222065,
    "_runtime": 15559,
    "_timestamp": 1610731045,
    "train_loss_std": 0.03417771280808478,
    "recon_loss_F_mean": -8.602083578180281,
    "recon_loss_std": 1.9054441996771576,
    "recon_loss_mean": -13.273882576782912,
    "_step": 7141,
    "train_permutation_mean": 0.7616684939494007,
    "val_loss_step": 13.51841066328224,
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "values": [
            9,
            19,
            27,
            21,
            15,
            18,
            7,
            8,
            12,
            7,
            9,
            7,
            9,
            1,
            5,
            2,
            2,
            4,
            2,
            2,
            0,
            2,
            0,
            2,
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            268,
            0,
            0,
            0,
            1,
            2,
            1,
            1,
            3,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            3,
            2,
            3,
            2,
            7,
            6,
            13,
            5
        ],
        "bins": [
            -0.009334277462982408,
            -0.009077404435551521,
            -0.008820531408120634,
            -0.008563658380689749,
            -0.008306785353258862,
            -0.008049912325827975,
            -0.007793039298397089,
            -0.007536166270966203,
            -0.007279293243535316,
            -0.007022420216104429,
            -0.006765547188673543,
            -0.006508674161242657,
            -0.00625180113381177,
            -0.005994928106380883,
            -0.005738055078949997,
            -0.005481182051519111,
            -0.005224309024088224,
            -0.0049674359966573375,
            -0.0047105629692264514,
            -0.004453689941795565,
            -0.0041968169143646785,
            -0.003939943886933792,
            -0.0036830708595029056,
            -0.003426197832072019,
            -0.0031693248046411326,
            -0.002912451777210246,
            -0.0026555787497793597,
            -0.0023987057223484732,
            -0.0021418326949175868,
            -0.0018849596674867003,
            -0.0016280866400558138,
            -0.0013712136126249274,
            -0.001114340585194041,
            -0.0008574675577631545,
            -0.000600594530332268,
            -0.0003437215029013815,
            -0.00008684847547049505,
            0.0001700245519603914,
            0.0004268975793912779,
            0.0006837706068221643,
            0.0009406436342530508,
            0.0011975166616839373,
            0.0014543896891148237,
            0.0017112627165457102,
            0.0019681357439765967,
            0.002225008771407483,
            0.0024818817988383696,
            0.002738754826269256,
            0.0029956278537001425,
            0.003252500881131029,
            0.0035093739085619155,
            0.003766246935992802,
            0.004023119963423688,
            0.004279992990854575,
            0.004536866018285461,
            0.004793739045716347,
            0.005050612073147234,
            0.005307485100578121,
            0.005564358128009007,
            0.005821231155439893,
            0.00607810418287078,
            0.006334977210301667,
            0.006591850237732553,
            0.006848723265163439,
            0.007105596292594326
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "_type": "histogram",
        "bins": [
            -0.003053685194632632,
            -0.0029686350038851932,
            -0.0028835848131377544,
            -0.0027985346223903156,
            -0.0027134844316428763,
            -0.0026284342408954375,
            -0.0025433840501479987,
            -0.00245833385940056,
            -0.002373283668653121,
            -0.0022882334779056822,
            -0.0022031832871582434,
            -0.0021181330964108046,
            -0.0020330829056633658,
            -0.001948032714915927,
            -0.0018629825241684881,
            -0.001777932333421049,
            -0.00169288214267361,
            -0.0016078319519261712,
            -0.0015227817611787324,
            -0.0014377315704312934,
            -0.0013526813796838546,
            -0.0012676311889364157,
            -0.0011825809981889767,
            -0.0010975308074415379,
            -0.001012480616694099,
            -0.0009274304259466602,
            -0.0008423802351992213,
            -0.0007573300444517824,
            -0.0006722798537043436,
            -0.0005872296629569047,
            -0.0005021794722094658,
            -0.00041712928146202694,
            -0.00033207909071458807,
            -0.0002470288999671492,
            -0.00016197870921971032,
            -0.00007692851847227144,
            0.000008121672275167432,
            0.0000931718630226063,
            0.00017822205377004518,
            0.00026327224451748406,
            0.00034832243526492293,
            0.0004333726260123618,
            0.0005184228167598007,
            0.0006034730075072396,
            0.0006885231982546784,
            0.0007735733890021172,
            0.0008586235797495562,
            0.0009436737704969951,
            0.001028723961244434,
            0.0011137741519918727,
            0.0011988243427393116,
            0.0012838745334867506,
            0.0013689247242341894,
            0.0014539749149816282,
            0.0015390251057290673,
            0.001624075296476506,
            0.001709125487223945,
            0.0017941756779713837,
            0.0018792258687188226,
            0.0019642760594662614,
            0.0020493262502137,
            0.002134376440961139,
            0.002219426631708578,
            0.0023044768224560167,
            0.002389527013203456
        ],
        "values": [
            2,
            2,
            6,
            3,
            9,
            10,
            11,
            22,
            19,
            17,
            24,
            22,
            21,
            37,
            49,
            52,
            35,
            34,
            39,
            46,
            47,
            40,
            63,
            71,
            92,
            73,
            76,
            76,
            50,
            40,
            35,
            39,
            45,
            42,
            48,
            2711,
            79,
            88,
            111,
            92,
            129,
            109,
            79,
            66,
            55,
            34,
            33,
            34,
            23,
            20,
            15,
            11,
            13,
            21,
            15,
            18,
            22,
            17,
            14,
            8,
            2,
            2,
            1,
            1
        ]
    },
    "val_permutation_mean": 0.8248925838852301,
    "recon_loss_F_std": 0.9668354331677206,
    "recon_loss_A_std": 0.35971020155565636,
    "gradients/encoder.mlp.5.bias": {
        "_type": "histogram",
        "bins": [
            -1.09386542959842,
            -1.0595872278168559,
            -1.025309026035292,
            -0.9910308242537278,
            -0.9567526224721637,
            -0.9224744206905997,
            -0.8881962189090357,
            -0.8539180171274716,
            -0.8196398153459075,
            -0.7853616135643434,
            -0.7510834117827794,
            -0.7168052100012152,
            -0.6825270082196513,
            -0.6482488064380872,
            -0.6139706046565232,
            -0.579692402874959,
            -0.545414201093395,
            -0.511135999311831,
            -0.47685779753026686,
            -0.4425795957487028,
            -0.4083013939671387,
            -0.37402319218557467,
            -0.33974499040401057,
            -0.30546678862244653,
            -0.2711885868408825,
            -0.2369103850593184,
            -0.20263218327775434,
            -0.1683539814961903,
            -0.13407577971462623,
            -0.09979757793306215,
            -0.0655193761514981,
            -0.03124117436993404,
            0.0030370274116300333,
            0.0373152291931941,
            0.07159343097475816,
            0.10587163275632222,
            0.1401498345378863,
            0.17442803631945036,
            0.2087062381010144,
            0.24298443988257848,
            0.27726264166414255,
            0.3115408434457066,
            0.3458190452272707,
            0.38009724700883474,
            0.4143754487903988,
            0.4486536505719628,
            0.4829318523535269,
            0.517210054135091,
            0.5514882559166551,
            0.5857664576982191,
            0.6200446594797832,
            0.6543228612613472,
            0.6886010630429114,
            0.7228792648244754,
            0.7571574666060394,
            0.7914356683876036,
            0.8257138701691675,
            0.8599920719507316,
            0.8942702737322956,
            0.9285484755138598,
            0.9628266772954238,
            0.9971048790769879,
            1.031383080858552,
            1.065661282640116,
            1.09993948442168
        ],
        "values": [
            3,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            3,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            5,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            3,
            3
        ]
    },
    "gradients/encoder.mlp.5.weight": {
        "_type": "histogram",
        "bins": [
            -0.09473919269514866,
            -0.09176594282127284,
            -0.08879269294739704,
            -0.08581944307352123,
            -0.08284619319964542,
            -0.07987294332576961,
            -0.0768996934518938,
            -0.07392644357801799,
            -0.07095319370414217,
            -0.06797994383026636,
            -0.06500669395639055,
            -0.06203344408251474,
            -0.05906019420863893,
            -0.05608694433476312,
            -0.053113694460887304,
            -0.050140444587011494,
            -0.047167194713135685,
            -0.044193944839259876,
            -0.041220694965384067,
            -0.03824744509150825,
            -0.03527419521763244,
            -0.03230094534375663,
            -0.02932769546988082,
            -0.026354445596005006,
            -0.023381195722129197,
            -0.020407945848253388,
            -0.017434695974377575,
            -0.014461446100501764,
            -0.011488196226625953,
            -0.008514946352750142,
            -0.005541696478874331,
            -0.0025684466049985203,
            0.0004048032688772768,
            0.0033780531427530878,
            0.006351303016628899,
            0.00932455289050471,
            0.01229780276438052,
            0.015271052638256332,
            0.018244302512132143,
            0.021217552386007955,
            0.024190802259883765,
            0.027164052133759574,
            0.030137302007635387,
            0.0331105518815112,
            0.03608380175538701,
            0.03905705162926282,
            0.042030301503138634,
            0.04500355137701444,
            0.04797680125089025,
            0.05095005112476606,
            0.05392330099864187,
            0.05689655087251769,
            0.059869800746393496,
            0.0628430506202693,
            0.06581630049414512,
            0.06878955036802092,
            0.07176280024189674,
            0.07473605011577256,
            0.07770929998964836,
            0.08068254986352418,
            0.08365579973739998,
            0.0866290496112758,
            0.0896022994851516,
            0.09257554935902741,
            0.09554879923290323
        ],
        "values": [
            21,
            71,
            122,
            120,
            95,
            94,
            115,
            92,
            17,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            19,
            141,
            306,
            266,
            199,
            4,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            6489,
            11,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            5,
            269,
            255,
            343,
            63,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            4,
            91,
            158,
            155,
            131,
            163,
            196,
            149,
            57,
            18
        ]
    },
    "gradients/decoder.rmlp.5.weight": {
        "bins": [
            -0.011283837107410278,
            -0.010943946416746425,
            -0.01060405572608257,
            -0.010264165035418717,
            -0.009924274344754864,
            -0.00958438365409101,
            -0.009244492963427156,
            -0.008904602272763303,
            -0.008564711582099448,
            -0.008224820891435594,
            -0.00788493020077174,
            -0.007545039510107886,
            -0.007205148819444032,
            -0.006865258128780178,
            -0.006525367438116325,
            -0.006185476747452471,
            -0.005845586056788617,
            -0.005505695366124763,
            -0.005165804675460909,
            -0.004825913984797056,
            -0.004486023294133202,
            -0.004146132603469348,
            -0.003806241912805494,
            -0.0034663512221416405,
            -0.0031264605314777864,
            -0.0027865698408139324,
            -0.002446679150150079,
            -0.002106788459486225,
            -0.0017668977688223711,
            -0.0014270070781585173,
            -0.0010871163874946635,
            -0.0007472256968308097,
            -0.0004073350061669558,
            -0.000067444315503102,
            0.00027244637516075183,
            0.0006123370658246057,
            0.0009522277564884595,
            0.0012921184471523133,
            0.0016320091378161671,
            0.0019718998284800207,
            0.002311790519143875,
            0.002651681209807729,
            0.0029915719004715824,
            0.003331462591135436,
            0.00367135328179929,
            0.004011243972463144,
            0.004351134663126997,
            0.004691025353790851,
            0.005030916044454705,
            0.0053708067351185594,
            0.0057106974257824135,
            0.006050588116446267,
            0.006390478807110121,
            0.006730369497773975,
            0.007070260188437828,
            0.007410150879101682,
            0.007750041569765536,
            0.00808993226042939,
            0.008429822951093244,
            0.008769713641757097,
            0.009109604332420952,
            0.009449495023084805,
            0.00978938571374866,
            0.010129276404412513,
            0.010469167095076367
        ],
        "_type": "histogram",
        "values": [
            192,
            184,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            750,
            763,
            1233,
            4015,
            17552,
            599095,
            30115077,
            7413,
            3249,
            2263,
            760,
            0,
            0,
            0,
            653,
            107,
            616,
            136,
            0,
            0,
            0,
            0,
            0,
            151,
            227,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            167,
            211
        ]
    },
    "gradients/decoder.rmlp.5.bias": {
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            0,
            4,
            2,
            4,
            10,
            51,
            804,
            29089,
            37,
            13,
            9,
            1,
            1,
            1,
            0,
            0,
            1,
            0,
            1,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1
        ],
        "_type": "histogram",
        "bins": [
            -0.013163463003812208,
            -0.012768801163780074,
            -0.012374139323747941,
            -0.011979477483715808,
            -0.011584815643683674,
            -0.01119015380365154,
            -0.010795491963619407,
            -0.010400830123587274,
            -0.010006168283555142,
            -0.009611506443523009,
            -0.009216844603490875,
            -0.008822182763458742,
            -0.008427520923426609,
            -0.008032859083394475,
            -0.007638197243362342,
            -0.007243535403330208,
            -0.006848873563298076,
            -0.006454211723265942,
            -0.006059549883233809,
            -0.0056648880432016765,
            -0.005270226203169543,
            -0.00487556436313741,
            -0.004480902523105276,
            -0.004086240683073143,
            -0.00369157884304101,
            -0.0032969170030088765,
            -0.0029022551629767435,
            -0.00250759332294461,
            -0.0021129314829124767,
            -0.0017182696428803435,
            -0.0013236078028482103,
            -0.0009289459628160769,
            -0.0005342841227839439,
            -0.00013962228275181068,
            0.00025503955728032256,
            0.0006497013973124559,
            0.001044363237344589,
            0.0014390250773767222,
            0.0018336869174088557,
            0.002228348757440989,
            0.002623010597473122,
            0.0030176724375052554,
            0.0034123342775373884,
            0.003806996117569522,
            0.004201657957601655,
            0.004596319797633789,
            0.004990981637665922,
            0.0053856434776980554,
            0.005780305317730188,
            0.006174967157762321,
            0.006569628997794455,
            0.006964290837826587,
            0.007358952677858721,
            0.007753614517890854,
            0.008148276357922988,
            0.008542938197955121,
            0.008937600037987254,
            0.009332261878019388,
            0.009726923718051521,
            0.010121585558083655,
            0.010516247398115786,
            0.01091090923814792,
            0.011305571078180053,
            0.011700232918212186,
            0.01209489475824432
        ]
    },
    "gradients/decoder.rmlp.3.bias": {
        "_type": "histogram",
        "bins": [
            -0.0015885428808144204,
            -0.0015610153161209445,
            -0.0015334877514274685,
            -0.0015059601867339926,
            -0.0014784326220405168,
            -0.001450905057347041,
            -0.0014233774926535648,
            -0.001395849927960089,
            -0.001368322363266613,
            -0.001340794798573137,
            -0.001313267233879661,
            -0.0012857396691861851,
            -0.001258212104492709,
            -0.0012306845397992332,
            -0.0012031569751057571,
            -0.0011756294104122813,
            -0.0011481018457188054,
            -0.0011205742810253296,
            -0.0010930467163318535,
            -0.0010655191516383777,
            -0.0010379915869449018,
            -0.001010464022251426,
            -0.0009829364575579499,
            -0.000955408892864474,
            -0.000927881328170998,
            -0.000900353763477522,
            -0.000872826198784046,
            -0.0008452986340905702,
            -0.0008177710693970942,
            -0.0007902435047036182,
            -0.0007627159400101424,
            -0.0007351883753166664,
            -0.0007076608106231904,
            -0.0006801332459297144,
            -0.0006526056812362385,
            -0.0006250781165427626,
            -0.0005975505518492866,
            -0.0005700229871558107,
            -0.0005424954224623347,
            -0.0005149678577688588,
            -0.00048744029307538287,
            -0.0004599127283819069,
            -0.000432385163688431,
            -0.0004048575989949551,
            -0.00037733003430147913,
            -0.00034980246960800317,
            -0.00032227490491452726,
            -0.00029474734022105135,
            -0.0002672197755275754,
            -0.00023969221083409945,
            -0.00021216464614062352,
            -0.00018463708144714758,
            -0.00015710951675367168,
            -0.00012958195206019574,
            -0.0001020543873667198,
            -0.00007452682267324387,
            -0.000046999257979767935,
            -0.000019471693286292,
            0.000008055871407183936,
            0.00003558343610065987,
            0.00006311100079413581,
            0.00009063856548761174,
            0.00011816613018108768,
            0.0001456936948745636,
            0.00017322125956803955
        ],
        "values": [
            80,
            97,
            93,
            98,
            10,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            642,
            0,
            0,
            0,
            0,
            0,
            4
        ]
    },
    "gradients/decoder.rmlp.3.weight": {
        "bins": [
            -0.0005137244536450562,
            -0.0005048735067903077,
            -0.0004960225599355592,
            -0.0004871716130808108,
            -0.0004783206662260623,
            -0.0004694697193713138,
            -0.0004606187725165653,
            -0.00045176782566181686,
            -0.00044291687880706836,
            -0.00043406593195231987,
            -0.00042521498509757137,
            -0.00041636403824282293,
            -0.0004075130913880744,
            -0.0003986621445333259,
            -0.0003898111976785774,
            -0.00038096025082382895,
            -0.00037210930396908045,
            -0.00036325835711433196,
            -0.00035440741025958346,
            -0.000345556463404835,
            -0.00033670551655008653,
            -0.00032785456969533803,
            -0.00031900362284058954,
            -0.0003101526759858411,
            -0.00030130172913109255,
            -0.00029245078227634405,
            -0.00028359983542159556,
            -0.0002747488885668471,
            -0.0002658979417120986,
            -0.0002570469948573501,
            -0.00024819604800260163,
            -0.00023934510114785316,
            -0.0002304941542931047,
            -0.0002216432074383562,
            -0.00021279226058360773,
            -0.00020394131372885923,
            -0.00019509036687411077,
            -0.00018623942001936227,
            -0.0001773884731646138,
            -0.0001685375263098653,
            -0.0001596865794551168,
            -0.00015083563260036832,
            -0.00014198468574561985,
            -0.00013313373889087135,
            -0.00012428279203612286,
            -0.00011543184518137438,
            -0.0001065808983266259,
            -0.0000977299514718774,
            -0.00008887900461712893,
            -0.00008002805776238045,
            -0.00007117711090763197,
            -0.00006232616405288347,
            -0.00005347521719813499,
            -0.00004462427034338651,
            -0.00003577332348863802,
            -0.000026922376633889536,
            -0.00001807142977914105,
            -0.000009220482924392566,
            -3.695360696440812e-7,
            0.000008481410785104404,
            0.00001733235763985289,
            0.000026183304494601374,
            0.00003503425134934986,
            0.00004388519820409835,
            0.00005273614505884683
        ],
        "_type": "histogram",
        "values": [
            118,
            313,
            644,
            873,
            1085,
            1781,
            1865,
            2094,
            2435,
            2369,
            2262,
            2304,
            1729,
            1339,
            1562,
            1361,
            1513,
            1575,
            1827,
            1935,
            1773,
            1965,
            2084,
            2079,
            1928,
            1510,
            1125,
            950,
            1206,
            1611,
            1953,
            1829,
            1934,
            1785,
            2067,
            2602,
            2700,
            2380,
            1961,
            1727,
            1862,
            1674,
            775,
            112,
            0,
            0,
            1134,
            3024,
            378,
            1512,
            1134,
            1512,
            378,
            1512,
            1512,
            1512,
            1512,
            1722,
            434196,
            292,
            163,
            126,
            68,
            25
        ]
    },
    "graph_0": {
        "sha256": "034aa59b8691a47a8280a46ba223751fe9fe002e5c496d645c36611dc0c072c4",
        "path": "media/graph/graph_0_summary_034aa59b.graph.json",
        "size": 1317,
        "_type": "graph-file"
    },
    "train_loss_step": 14.663187607362923,
    "val_loss_mean": 13.513220712709602,
    "reg_loss_mean": 0.5991379514280625,
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7678091801683075,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7738311750470619,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7797417899879885,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7855407476514349,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7910720907350997,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7962505089277221,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8012055265569952,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8060305807577259,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8107661147941821,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8154125125505457,
                    0
                ]
            ]
        ]
    ],
    "interpolations.between2.text": [
        [
            [
                "The Gift",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Alyson Hannigan"
            ]
        ],
        [
            [
                "Philip K. Dick Award",
                "/people/deceased_person/place_of_burial",
                "CSI: Crime Scene Investigation"
            ]
        ],
        [
            [
                "The Crying Game",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Stephen Tobolowsky"
            ]
        ],
        [
            [
                "Anne Hathaway",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Billie Joe Armstrong"
            ]
        ],
        [
            [
                "Mehcad Brooks",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Melissa Leo"
            ]
        ],
        [
            [
                "Soap",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "United States of America"
            ]
        ],
        [
            [
                "2002 Winter Olympics",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Swept Away"
            ]
        ],
        [
            [
                "Oliver Platt",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "The Good, the Bad, the Weird"
            ]
        ],
        [
            [
                "Danny DeVito",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Percussion"
            ]
        ],
        [
            [
                "Mr. & Mrs. Smith",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Marie Antoinette"
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Amman",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Bill Cosby"
            ]
        ],
        [
            [
                "Kristen Stewart",
                "/people/person/spouse_s./people/marriage/spouse",
                "United States of America"
            ]
        ],
        [
            [
                "Dean Koontz",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Fukushima Prefecture"
            ]
        ],
        [
            [
                "Western Front",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Member of Congress"
            ]
        ],
        [
            [
                "Cyrano de Bergerac",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Star Wars Episode III: Revenge of the Sith"
            ]
        ],
        [
            [
                "Country",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Lois Smith"
            ]
        ],
        [
            [
                "Imelda Staunton",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "DVD"
            ]
        ],
        [
            [
                "Acid house",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "Sienna Miller"
            ]
        ],
        [
            [
                "Underground hip hop",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Placekicker"
            ]
        ],
        [
            [
                "Indie pop",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Big Love"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "UTV",
                "/base/localfood/seasonal_month/produce_available./base/localfood/produce_availability/seasonal_months",
                "Drama"
            ]
        ],
        [
            [
                "Crewe Alexandra F.C.",
                "/film/film/other_crew./film/film_crew_gig/crewmember",
                "Wheaton"
            ]
        ],
        [
            [
                "Richard Burton",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Pinellas County"
            ]
        ],
        [
            [
                "Cave of Forgotten Dreams",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "The Lord of the Rings: The Fellowship of the Ring"
            ]
        ],
        [
            [
                "2008 Summer Olympics",
                "/time/event/locations",
                "Chulalongkorn"
            ]
        ],
        [
            [
                "Omarion",
                "/award/award_category/disciplines_or_subjects",
                "Taito Corporation"
            ]
        ],
        [
            [
                "Providence County",
                "/government/politician/government_positions_held./government/government_position_held/jurisdiction_of_office",
                "Drama"
            ]
        ],
        [
            [
                "Economist",
                "/sports/sports_team/roster./american_football/football_roster_position/position",
                "Tommy Lee Jones"
            ]
        ],
        [
            [
                "Independent Spirit Award for Best Director",
                "/film/film/written_by",
                "Defender"
            ]
        ],
        [
            [
                "California",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Catholicism"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Dick Powell",
                "/film/film/release_date_s./film/film_regional_release_date/film_regional_debut_venue",
                "Alex Borstein"
            ]
        ],
        [
            [
                "Jeff Richmond",
                "/film/film/personal_appearances./film/personal_film_appearance/person",
                "Never Say Never Again"
            ]
        ],
        [
            [
                "The Amazing Spider-Man",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Animaniacs"
            ]
        ],
        [
            [
                "Heavy metal",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Mark Ronson"
            ]
        ],
        [
            [
                "Southeast Asia",
                "/location/hud_county_place/county",
                "Franklin Medal"
            ]
        ],
        [
            [
                "Jon Stewart",
                "/film/film/country",
                "Warren Ellis"
            ]
        ],
        [
            [
                "Marv Wolfman",
                "/location/administrative_division/first_level_division_of",
                "95th United States Congress"
            ]
        ],
        [
            [
                "John Davis",
                "/sports/sports_position/players./sports/sports_team_roster/team",
                "Male"
            ]
        ],
        [
            [
                "2009 Tour de France",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Cate Blanchett"
            ]
        ],
        [
            [
                "Real Betis",
                "/film/film/release_date_s./film/film_regional_release_date/film_regional_debut_venue",
                "Obesity"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Monaco",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Ryan Seacrest"
            ]
        ],
        [
            [
                "MADtv",
                "/organization/endowed_organization/endowment./measurement_unit/dated_money_value/currency",
                "Toby Jones"
            ]
        ],
        [
            [
                "Master of Arts",
                "/time/event/instance_of_recurring_event",
                "Conglomerate"
            ]
        ],
        [
            [
                "Tim Robbins",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Homicide: Life on the Street"
            ]
        ],
        [
            [
                "The Hitchhiker's Guide to the Galaxy",
                "/film/film/film_art_direction_by",
                "Lawrence Bender"
            ]
        ],
        [
            [
                "Melvyn Douglas",
                "/food/food/nutrients./food/nutrition_fact/nutrient",
                "Kingston University"
            ]
        ],
        [
            [
                "Billings",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Jon Peters"
            ]
        ],
        [
            [
                "Brandon",
                "/people/ethnicity/languages_spoken",
                "Motorola"
            ]
        ],
        [
            [
                "Tom Stoppard",
                "/location/statistical_region/gdp_nominal./measurement_unit/dated_money_value/currency",
                "Kid Rock"
            ]
        ],
        [
            [
                "FC Khimki",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Richard Sylbert"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Ron Paul",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "The Shubert Organization"
            ]
        ],
        [
            [
                "Merry Christmas, Mr. Lawrence",
                "/people/profession/specialization_of",
                "United Kingdom"
            ]
        ],
        [
            [
                "St. Mirren F.C.",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "United States Dollar"
            ]
        ],
        [
            [
                "Joe Jackson",
                "/sports/sports_team/sport",
                "Iran national football team"
            ]
        ],
        [
            [
                "Philips",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "47th Annual Grammy Awards"
            ]
        ],
        [
            [
                "Paquito D'Rivera",
                "/film/film_subject/films",
                "Forward"
            ]
        ],
        [
            [
                "University of Maine",
                "/base/popstra/celebrity/breakup./base/popstra/breakup/participant",
                "Sonic Youth"
            ]
        ],
        [
            [
                "Brian Eno",
                "/influence/influence_node/peers./influence/peer_relationship/peers",
                "Tim Conway"
            ]
        ],
        [
            [
                "A Room with a View",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Huntington"
            ]
        ],
        [
            [
                "Nicholas and Alexandra",
                "/film/film/distributors./film/film_film_distributor_relationship/film_distribution_medium",
                "Lionsgate Entertainment"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Farrah Fawcett",
                "/education/university/international_tuition./measurement_unit/dated_money_value/currency",
                "The Bourne Legacy"
            ]
        ],
        [
            [
                "William Shakespeare",
                "/base/saturdaynightlive/snl_cast_member/seasons./base/saturdaynightlive/snl_season_tenure/cast_members",
                "Drama"
            ]
        ],
        [
            [
                "Serj Tankian",
                "/film/film/costume_design_by",
                "Ted Levine"
            ]
        ],
        [
            [
                "Amitabh Bachchan",
                "/location/hud_foreclosure_area/estimated_number_of_mortgages./measurement_unit/dated_integer/source",
                "LA Galaxy"
            ]
        ],
        [
            [
                "Taekwondo",
                "/location/statistical_region/rent50_2./measurement_unit/dated_money_value/currency",
                "Drum"
            ]
        ],
        [
            [
                "Portugal",
                "/music/group_member/membership./music/group_membership/group",
                "Mountain Time Zone-US"
            ]
        ],
        [
            [
                "Saxony",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "2003 invasion of Iraq"
            ]
        ],
        [
            [
                "Addis Ababa",
                "/baseball/baseball_team/team_stats./baseball/baseball_team_stats/season",
                "Tony Award for Best Original Score"
            ]
        ],
        [
            [
                "Tijuana",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Bellevue"
            ]
        ],
        [
            [
                "Bruce Timm",
                "/people/person/gender",
                "Brian Grazer"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Charles Mingus",
                "/film/film/distributors./film/film_film_distributor_relationship/region",
                "University of Chicago Law School"
            ]
        ],
        [
            [
                "Feroz Khan",
                "/people/person/sibling_s./people/sibling_relationship/sibling",
                "Marvin Hatley"
            ]
        ],
        [
            [
                "Jason Segel",
                "/film/film/dubbing_performances./film/dubbing_performance/actor",
                "Psychedelic trance"
            ]
        ],
        [
            [
                "Swimming Upstream",
                "/celebrities/celebrity/celebrity_friends./celebrities/friendship/friend",
                "Avocado"
            ]
        ],
        [
            [
                "Jockey-GB",
                "/olympics/olympic_sport/athletes./olympics/olympic_athlete_affiliation/olympics",
                "Robert Towne"
            ]
        ],
        [
            [
                "Bachelor of Arts",
                "/organization/organization_member/member_of./organization/organization_membership/organization",
                "Executive Producer"
            ]
        ],
        [
            [
                "Fairfield County",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Saeed Jaffrey"
            ]
        ],
        [
            [
                "Catherine Keener",
                "/base/eating/practicer_of_diet/diet",
                "Bicentennial Man"
            ]
        ],
        [
            [
                "Dance-pop",
                "/location/statistical_region/places_exported_to./location/imports_and_exports/exported_to",
                "No Doubt"
            ]
        ],
        [
            [
                "Tina Turner",
                "/military/military_conflict/combatants./military/military_combatant_group/combatants",
                "Clarence Brown"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Heavy metal",
                "/film/special_film_performance_type/film_performance_type./film/performance/film",
                "Black comedy"
            ]
        ],
        [
            [
                "Jackie Cooper",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Mali"
            ]
        ],
        [
            [
                "The Sorcerer's Apprentice",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Olympia Dukakis"
            ]
        ],
        [
            [
                "Wim Wenders",
                "/education/university/fraternities_and_sororities",
                "University of London"
            ]
        ],
        [
            [
                "Punahou School",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Aldo Nova"
            ]
        ],
        [
            [
                "Rory Cochrane",
                "/government/government_office_category/officeholders./government/government_position_held/jurisdiction_of_office",
                "Samantha Morton"
            ]
        ],
        [
            [
                "Robert Byrd",
                "/award/award_winning_work/awards_won./award/award_honor/award_winner",
                "Romantic fantasy"
            ]
        ],
        [
            [
                "Loudoun County",
                "/baseball/baseball_team/team_stats./baseball/baseball_team_stats/season",
                "Master of Arts"
            ]
        ],
        [
            [
                "Ohio",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Screen Actors Guild Award for Outstanding Performance by a Female Actor in a Drama Series"
            ]
        ],
        [
            [
                "Nas",
                "/film/film/prequel",
                "MTV Video Music Award for Best Hip-Hop Video"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Naismith Memorial Basketball Hall of Fame",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "William A. Fraker"
            ]
        ],
        [
            [
                "Alternative rock",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Atheism"
            ]
        ],
        [
            [
                "Spider-Man 3",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Visual Effects"
            ]
        ],
        [
            [
                "Wong Jing",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Artist-GB"
            ]
        ],
        [
            [
                "Blue Note Records",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Robert Zemeckis"
            ]
        ],
        [
            [
                "African, Caribbean & Pacific Group of States",
                "/music/instrument/family",
                "The Kite Runner"
            ]
        ],
        [
            [
                "Gastroesophageal reflux disease",
                "/music/group_member/membership./music/group_membership/group",
                "United States Dollar"
            ]
        ],
        [
            [
                "Alou Diarra",
                "/people/deceased_person/place_of_death",
                "Goalkeeper"
            ]
        ],
        [
            [
                "Oklahoma!",
                "/award/award_nominated_work/award_nominations./award/award_nomination/nominated_for",
                "Iggy Pop"
            ]
        ],
        [
            [
                "Writers Guild of America Award for Best Adapted Screenplay",
                "/organization/endowed_organization/endowment./measurement_unit/dated_money_value/currency",
                "Joe Cocker"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Academy Award for Best Actor in a Supporting Role",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Greece"
            ]
        ],
        [
            [
                "University of Santo Tomas",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Charleston"
            ]
        ],
        [
            [
                "Asian Development Bank",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "DVD"
            ]
        ],
        [
            [
                "Dead Ringers",
                "/organization/organization/place_founded",
                "Allentown"
            ]
        ],
        [
            [
                "Academy Award for Best Short Film (Animated)",
                "/location/administrative_division/first_level_division_of",
                "Forward"
            ]
        ],
        [
            [
                "Anderson",
                "/base/popstra/celebrity/breakup./base/popstra/breakup/participant",
                "Dancing with the Stars"
            ]
        ],
        [
            [
                "Dance-GB",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "High Noon"
            ]
        ],
        [
            [
                "FC Carl Zeiss Jena",
                "/music/genre/artists",
                "Comcast"
            ]
        ],
        [
            [
                "Dundee F.C.",
                "/government/political_party/politicians_in_this_party./government/political_party_tenure/politician",
                "Kyushu"
            ]
        ],
        [
            [
                "Joan Collins",
                "/user/tsegaran/random/taxonomy_subject/entry./user/tsegaran/random/taxonomy_entry/taxonomy",
                "Olivia de Havilland"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7817872281142915,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7785863194306144,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7753519495454603,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7720841632382551,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7687830179792593,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7654485634579599,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.762072050374694,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7586477494763157,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7551685450712069,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7516358701611717,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7436501501767153,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7470403114984121,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7503993699139763,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7537245693102167,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7570153877558019,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7602520417891447,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7634372998739272,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7665760771775258,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7696832178136253,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7727612592073185,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7879184732749358,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7832132766032547,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7782721722807998,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7732472112074339,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7681422969267341,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7629572224567598,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7576750972529954,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.752287766475137,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7467923707239578,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7412131389715892,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7310481895681603,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7362642796434848,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7414149908117615,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7464971199517356,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7515066311053382,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7564310911421133,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7612589384734314,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.765997299139973,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7706648226180931,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7752665512454462,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7844035999054146,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7813530876382461,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7782716138525312,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7751592085627701,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7720159124505471,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7688417770561046,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7656368488653758,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7623947647418781,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7591087276727742,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7557728637982439,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7407053421137184,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7458305641162228,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7508826045236467,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.755852008503731,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7607216099221035,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7654998548216946,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.77020419539247,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7748419013802296,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.779412816264876,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7839142575480288,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7446804264557402,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7497381480337203,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.754719366338527,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7595995895556913,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7643863227184489,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7690958127978142,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.77373895404087,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7783156406278936,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7828257364898669,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7872243902635933,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7709581042717654,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7676937522609485,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7643970167841555,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7610556610748765,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7576667842976235,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7542274031070969,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7507393598081457,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7472176081471978,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7436603271974499,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7400704003856615,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8075110407492609,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.8034906620456209,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.799400074763841,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.795204975775154,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7908411323707082,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.786302233819121,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7814767698407781,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.776501922863353,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7714469429629245,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7663120358950187,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7867360356292982,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7836652308569586,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7805625423204943,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7774279931449413,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7742616176021444,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.771063461320157,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7678335814877534,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7645719831549177,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7612664019886024,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7579139839368695,
                    0
                ]
            ]
        ]
    ],
    "gradients/encoder.mlp.0.weight": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            1,
            3,
            6,
            10,
            10,
            10,
            10,
            12,
            14,
            12,
            16,
            16,
            15,
            10,
            22,
            20,
            19,
            16,
            20,
            11,
            26,
            13,
            15,
            10,
            10,
            6,
            6,
            10,
            5,
            1,
            2,
            1,
            2,
            16,
            108,
            602,
            2412,
            8182,
            227898,
            30492375,
            19191,
            2271,
            734,
            186,
            112,
            90,
            98,
            82,
            52,
            29,
            12,
            4
        ],
        "bins": [
            -0.20371239696866994,
            -0.19973753207217557,
            -0.19576266717568117,
            -0.1917878022791868,
            -0.1878129373826924,
            -0.18383807248619802,
            -0.17986320758970362,
            -0.17588834269320924,
            -0.17191347779671487,
            -0.1679386129002205,
            -0.1639637480037261,
            -0.15998888310723172,
            -0.15601401821073732,
            -0.15203915331424295,
            -0.14806428841774855,
            -0.14408942352125417,
            -0.1401145586247598,
            -0.13613969372826543,
            -0.13216482883177103,
            -0.12818996393527665,
            -0.12421509903878225,
            -0.12024023414228786,
            -0.11626536924579348,
            -0.1122905043492991,
            -0.1083156394528047,
            -0.10434077455631031,
            -0.10036590965981593,
            -0.09639104476332155,
            -0.09241617986682717,
            -0.08844131497033278,
            -0.08446645007383839,
            -0.080491585177344,
            -0.07651672028084966,
            -0.07254185538435527,
            -0.06856699048786088,
            -0.06459212559136651,
            -0.06061726069487211,
            -0.05664239579837772,
            -0.05266753090188334,
            -0.048692666005388956,
            -0.044717801108894575,
            -0.04074293621240019,
            -0.03676807131590581,
            -0.03279320641941142,
            -0.028818341522917037,
            -0.024843476626422653,
            -0.020868611729928266,
            -0.016893746833433882,
            -0.012918881936939498,
            -0.008944017040445115,
            -0.004969152143950729,
            -0.0009942872474563436,
            0.00298057764903804,
            0.006955442545532425,
            0.01093030744202681,
            0.014905172338521195,
            0.01888003723501558,
            0.022854902131509962,
            0.026829767028004346,
            0.030804631924498733,
            0.034779496820993114,
            0.0387543617174875,
            0.04272922661398188,
            0.04670409151047627,
            0.050678956406970656
        ]
    },
    "gradients/encoder.mlp.0.bias": {
        "bins": [
            -0.19800805151968848,
            -0.19451911305878145,
            -0.1910301745978744,
            -0.1875412361369674,
            -0.18405229767606038,
            -0.18056335921515335,
            -0.17707442075424631,
            -0.1735854822933393,
            -0.17009654383243228,
            -0.16660760537152525,
            -0.16311866691061822,
            -0.1596297284497112,
            -0.15614078998880415,
            -0.15265185152789712,
            -0.1491629130669901,
            -0.14567397460608308,
            -0.14218503614517605,
            -0.13869609768426902,
            -0.135207159223362,
            -0.13171822076245499,
            -0.12822928230154795,
            -0.12474034384064092,
            -0.1212514053797339,
            -0.11776246691882687,
            -0.11427352845791984,
            -0.11078458999701281,
            -0.10729565153610579,
            -0.10380671307519876,
            -0.10031777461429173,
            -0.0968288361533847,
            -0.09333989769247768,
            -0.08985095923157065,
            -0.08636202077066363,
            -0.0828730823097566,
            -0.07938414384884958,
            -0.07589520538794255,
            -0.07240626692703553,
            -0.0689173284661285,
            -0.06542839000522148,
            -0.06193945154431445,
            -0.05845051308340742,
            -0.0549615746225004,
            -0.051472636161593366,
            -0.04798369770068634,
            -0.044494759239779316,
            -0.04100582077887229,
            -0.03751688231796527,
            -0.034027943857058235,
            -0.03053900539615121,
            -0.027050066935244185,
            -0.023561128474337157,
            -0.02007219001343013,
            -0.016583251552523104,
            -0.013094313091616077,
            -0.00960537463070905,
            -0.006116436169802024,
            -0.0026274977088949977,
            0.0008614407520120288,
            0.004350379212919055,
            0.007839317673826082,
            0.011328256134733108,
            0.014817194595640135,
            0.01830613305654716,
            0.02179507151745419,
            0.025284009978361215
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            2,
            1,
            9,
            8,
            7,
            6,
            9,
            11,
            12,
            12,
            10,
            14,
            16,
            15,
            9,
            8,
            29,
            12,
            18,
            15,
            15,
            15,
            18,
            13,
            9,
            13,
            10,
            11,
            5,
            5,
            8,
            5,
            3,
            2,
            0,
            3,
            0,
            3,
            1,
            2,
            2,
            2,
            0,
            653,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "val_permutation_std": 0.00816362588857844,
    "epoch": 59,
    "gradients/encoder.mlp.3.weight": {
        "bins": [
            -0.005996474466392168,
            -0.005793301289858488,
            -0.005590128113324808,
            -0.0053869549367911275,
            -0.005183781760257447,
            -0.004980608583723767,
            -0.004777435407190087,
            -0.004574262230656407,
            -0.004371089054122727,
            -0.004167915877589047,
            -0.003964742701055367,
            -0.0037615695245216867,
            -0.0035583963479880057,
            -0.0033552231714543256,
            -0.0031520499949206455,
            -0.0029488768183869654,
            -0.0027457036418532853,
            -0.002542530465319605,
            -0.002339357288785925,
            -0.002136184112252245,
            -0.0019330109357185647,
            -0.0017298377591848846,
            -0.0015266645826512043,
            -0.0013234914061175241,
            -0.001120318229583844,
            -0.0009171450530501639,
            -0.0007139718765164837,
            -0.0005107986999828035,
            -0.0003076255234491234,
            -0.00010445234691544325,
            0.0000987208296182369,
            0.0003018940061519171,
            0.0005050671826855964,
            0.0007082403592192765,
            0.0009114135357529567,
            0.0011145867122866369,
            0.001317759888820317,
            0.001520933065353997,
            0.0017241062418876774,
            0.0019272794184213575,
            0.0021304525949550376,
            0.0023336257714887177,
            0.002536798948022398,
            0.0027399721245560784,
            0.0029431453010897585,
            0.0031463184776234386,
            0.0033494916541571187,
            0.0035526648306907988,
            0.003755838007224479,
            0.003959011183758159,
            0.004162184360291839,
            0.004365357536825519,
            0.004568530713359199,
            0.004771703889892879,
            0.0049748770664265595,
            0.00517805024296024,
            0.00538122341949392,
            0.0055843965960276,
            0.00578756977256128,
            0.00599074294909496,
            0.006193916125628641,
            0.006397089302162321,
            0.006600262478696001,
            0.006803435655229681,
            0.007006608831763361
        ],
        "_type": "histogram",
        "values": [
            9,
            13,
            140,
            25,
            0,
            6,
            33,
            272,
            768,
            1701,
            2648,
            4140,
            4029,
            4400,
            4984,
            6054,
            6963,
            5222,
            5512,
            5197,
            5109,
            3358,
            3085,
            2017,
            900,
            541,
            738,
            432,
            521,
            454916,
            2,
            2,
            3,
            189,
            2,
            3,
            6,
            8,
            15,
            14,
            18,
            20,
            24,
            23,
            21,
            23,
            31,
            26,
            24,
            15,
            16,
            19,
            20,
            12,
            9,
            5,
            2,
            2,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/encoder.mlp.3.bias": {
        "_type": "histogram",
        "bins": [
            -0.18728575794730135,
            -0.18093982409316986,
            -0.17459389023903835,
            -0.16824795638490686,
            -0.16190202253077537,
            -0.1555560886766439,
            -0.14921015482251238,
            -0.1428642209683809,
            -0.13651828711424938,
            -0.1301723532601179,
            -0.12382641940598639,
            -0.11748048555185489,
            -0.1111345516977234,
            -0.1047886178435919,
            -0.09844268398946042,
            -0.09209675013532892,
            -0.08575081628119742,
            -0.07940488242706592,
            -0.07305894857293443,
            -0.06671301471880293,
            -0.060367080864671435,
            -0.05402114701053994,
            -0.04767521315640844,
            -0.04132927930227695,
            -0.03498334544814546,
            -0.02863741159401396,
            -0.022291477739882465,
            -0.015945543885750972,
            -0.009599610031619476,
            -0.0032536761774879805,
            0.003092257676643515,
            0.00943819153077501,
            0.015784125384906506,
            0.022130059239038,
            0.028475993093169498,
            0.03482192694730099,
            0.04116786080143249,
            0.04751379465556398,
            0.05385972850969548,
            0.060205662363826976,
            0.06655159621795848,
            0.07289753007208997,
            0.07924346392622146,
            0.08558939778035296,
            0.09193533163448445,
            0.09828126548861595,
            0.10462719934274743,
            0.11097313319687893,
            0.11731906705101043,
            0.12366500090514193,
            0.13001093475927342,
            0.1363568686134049,
            0.14270280246753642,
            0.1490487363216679,
            0.15539467017579942,
            0.1617406040299309,
            0.1680865378840624,
            0.17443247173819387,
            0.1807784055923254,
            0.18712433944645687,
            0.19347027330058839,
            0.19981620715471987,
            0.20616214100885139,
            0.21250807486298287,
            0.21885400871711436
        ],
        "values": [
            9,
            13,
            140,
            25,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            324,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "train_permutation_std": 0.022874100118038566,
    "reg_loss_std": 0.0032593236357323857,
    "recon_loss_E_std": 1.3922311467312332,
    "recon_loss_A_mean": -0.2713708914230007,
    "train_loss_mean": 14.760432867894911,
    "recon_loss_E_mean": -4.40042810717963
}

==> data/old/GCVAE_p0_delta.json <==
{
    "epoch": 199,
    "val_loss_mean": 9.969561445859506,
    "gradients/encoder.gc2.weight": {
        "values": [
            1,
            5,
            3,
            5,
            10,
            22,
            28,
            34,
            51,
            64,
            77,
            92,
            125,
            136,
            141,
            229,
            291,
            355,
            397,
            531,
            512,
            683,
            753,
            893,
            1040,
            1256,
            1489,
            1521,
            1572,
            1732,
            1890,
            1972,
            2187,
            57051,
            2408,
            2624,
            2174,
            1953,
            1751,
            1647,
            1569,
            1420,
            1280,
            1119,
            1027,
            1034,
            919,
            884,
            683,
            703,
            508,
            470,
            340,
            212,
            204,
            123,
            69,
            56,
            36,
            19,
            10,
            5,
            3,
            2
        ],
        "bins": [
            -0.5180083270728684,
            -0.5027020476923798,
            -0.48739576831189113,
            -0.4720894889314025,
            -0.4567832095509139,
            -0.4414769301704253,
            -0.42617065078993666,
            -0.41086437140944804,
            -0.3955580920289594,
            -0.3802518126484708,
            -0.3649455332679822,
            -0.34963925388749356,
            -0.334332974507005,
            -0.3190266951265164,
            -0.30372041574602776,
            -0.28841413636553914,
            -0.2731078569850505,
            -0.2578015776045619,
            -0.24249529822407329,
            -0.22718901884358467,
            -0.21188273946309605,
            -0.19657646008260743,
            -0.1812701807021188,
            -0.1659639013216302,
            -0.1506576219411416,
            -0.13535134256065298,
            -0.12004506318016436,
            -0.10473878379967576,
            -0.08943250441918714,
            -0.07412622503869852,
            -0.05881994565820991,
            -0.0435136662777213,
            -0.028207386897232622,
            -0.012901107516744007,
            0.002405171863744608,
            0.01771145124423322,
            0.03301773062472184,
            0.04832401000521046,
            0.06363028938569906,
            0.07893656876618768,
            0.0942428481466763,
            0.10954912752716492,
            0.12485540690765354,
            0.14016168628814213,
            0.15546796566863075,
            0.17077424504911937,
            0.18608052442960799,
            0.2013868038100966,
            0.21669308319058522,
            0.23199936257107384,
            0.24730564195156246,
            0.2626119213320511,
            0.2779182007125397,
            0.2932244800930283,
            0.30853075947351694,
            0.32383703885400555,
            0.3391433182344942,
            0.3544495976149828,
            0.3697558769954714,
            0.38506215637596003,
            0.4003684357564486,
            0.4156747151369372,
            0.43098099451742583,
            0.44628727389791445,
            0.46159355327840307
        ],
        "_type": "histogram"
    },
    "gradients/encoder.gc2.bias": {
        "bins": [
            -18.007542143054348,
            -17.43312281733996,
            -16.85870349162557,
            -16.28428416591118,
            -15.709864840196794,
            -15.135445514482406,
            -14.561026188768016,
            -13.986606863053627,
            -13.41218753733924,
            -12.837768211624851,
            -12.263348885910462,
            -11.688929560196073,
            -11.114510234481685,
            -10.540090908767297,
            -9.965671583052908,
            -9.391252257338518,
            -8.81683293162413,
            -8.242413605909743,
            -7.667994280195353,
            -7.093574954480965,
            -6.519155628766576,
            -5.944736303052188,
            -5.370316977337799,
            -4.79589765162341,
            -4.221478325909022,
            -3.6470590001946332,
            -3.0726396744802447,
            -2.498220348765856,
            -1.9238010230514675,
            -1.349381697337079,
            -0.7749623716226903,
            -0.20054304590830174,
            0.3738762798060904,
            0.948295605520479,
            1.5227149312348676,
            2.097134256949256,
            2.6715535826636447,
            3.2459729083780333,
            3.820392234092422,
            4.3948115598068105,
            4.969230885521199,
            5.543650211235588,
            6.118069536949976,
            6.692488862664365,
            7.266908188378753,
            7.841327514093142,
            8.41574683980753,
            8.99016616552192,
            9.564585491236308,
            10.139004816950695,
            10.713424142665085,
            11.287843468379474,
            11.862262794093862,
            12.43668211980825,
            13.01110144552264,
            13.585520771237029,
            14.159940096951416,
            14.734359422665804,
            15.308778748380194,
            15.883198074094583,
            16.45761739980897,
            17.03203672552336,
            17.60645605123775,
            18.180875376952137,
            18.755294702666525
        ],
        "_type": "histogram",
        "values": [
            1,
            1,
            4,
            3,
            3,
            4,
            2,
            3,
            1,
            7,
            3,
            3,
            6,
            5,
            4,
            5,
            4,
            8,
            4,
            4,
            3,
            2,
            3,
            1,
            1,
            1,
            1,
            4,
            1,
            1,
            0,
            2,
            2,
            2,
            2,
            2,
            1,
            1,
            2,
            0,
            1,
            3,
            2,
            1,
            4,
            1,
            6,
            4,
            7,
            5,
            8,
            9,
            7,
            3,
            4,
            6,
            3,
            7,
            1,
            2,
            4,
            0,
            1,
            4
        ]
    },
    "new_triples": [
        [
            "Marriage",
            "/people/person/religion",
            "Customer service"
        ],
        [
            "Kajol",
            "/people/person/place_of_birth",
            "alpha-Carotene"
        ],
        [
            "Jermaine Dupri",
            "/people/person/profession",
            "Tartu"
        ],
        [
            "Steve Martin",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The New School"
        ],
        [
            "Anatole Litvak",
            "/people/person/gender",
            "Independent Spirit Award for Best Female Lead"
        ],
        [
            "William Friedkin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tommy Lee Jones"
        ],
        [
            "Jon Voight",
            "/people/person/places_lived./people/place_lived/location",
            "Sherman Oaks"
        ],
        [
            "Liam Neeson",
            "/people/person/profession",
            "I Know Who Killed Me"
        ],
        [
            "Itzhak Perlman",
            "/people/person/places_lived./people/place_lived/location",
            "Vassar College"
        ],
        [
            "Paul Sorvino",
            "/people/person/gender",
            "Roger Savage"
        ],
        [
            "Chief Information Officer-GB",
            "/people/cause_of_death/people",
            "John C. Reilly"
        ],
        [
            "Armenians",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chester City F.C."
        ],
        [
            "David Zucker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sanjay Dutt"
        ],
        [
            "Jorge Garcia",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Computer Scientist"
        ],
        [
            "Uwe Boll",
            "/people/person/place_of_birth",
            "Drama"
        ],
        [
            "George Clinton",
            "/people/person/profession",
            "MTV Video Music Award for Best Group Video"
        ],
        [
            "George Gershwin",
            "/people/person/gender",
            "Subiaco"
        ],
        [
            "United States of America",
            "/people/person/place_of_birth",
            "The Mummy"
        ],
        [
            "Jane Campion",
            "/people/deceased_person/place_of_death",
            "Surrealism"
        ],
        [
            "Leigh Harline",
            "/people/ethnicity/people",
            "Matthew Broderick"
        ],
        [
            "Heath Ledger",
            "/people/profession/specialization_of",
            "Animated cartoon"
        ],
        [
            "Osamu Tezuka",
            "/people/person/nationality",
            "61st Primetime Emmy Awards"
        ],
        [
            "Peter Coyote",
            "/people/person/profession",
            "Josh Sussman"
        ],
        [
            "Al Schmitt",
            "/people/person/profession",
            "Canada"
        ],
        [
            "James Brown",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "North Africa"
        ],
        [
            "Mohanlal",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Belgium"
        ],
        [
            "John C. Calhoun",
            "/people/person/place_of_birth",
            "AACTA Award for Best Cinematography"
        ],
        [
            "Laura Bailey",
            "/people/person/gender",
            "Brittany"
        ],
        [
            "United States of America",
            "/people/person/religion",
            "Bret McKenzie"
        ],
        [
            "Ian Bryce",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Who's Afraid of Virginia Woolf?"
        ],
        [
            "Jeffrey Richman",
            "/people/person/places_lived./people/place_lived/location",
            "Boulder"
        ],
        [
            "Ronnie Screwvala",
            "/people/person/profession",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Darrell Silvera",
            "/people/person/profession",
            "Lawrence Gordon"
        ],
        [
            "Robert Vaughn",
            "/people/person/languages",
            "Guitarist-GB"
        ],
        [
            "Courtney Simon",
            "/people/profession/specialization_of",
            "Jon Stewart"
        ],
        [
            "Timothy Spall",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Ascoli Calcio 1898"
        ],
        [
            "Constantinople",
            "/people/person/profession",
            "Japan"
        ],
        [
            "India.Arie",
            "/people/person/profession",
            "55th Golden Globe Awards"
        ],
        [
            "Bill Nelson",
            "/people/person/profession",
            "Calgary"
        ],
        [
            "Graphic Designer-GB",
            "/people/cause_of_death/people",
            "Lille OSC"
        ],
        [
            "Elisabeth Moss",
            "/people/person/nationality",
            "Finland"
        ],
        [
            "Newark",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "113th United States Congress"
        ],
        [
            "Mandy Moore",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Domestic partnership"
        ],
        [
            "California",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Forward"
        ],
        [
            "Ellen Page",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "MTV Video Music Award for Best Electronic Dance Music Video"
        ],
        [
            "Isaac Newton",
            "/people/cause_of_death/people",
            "2006 Winter Olympics"
        ],
        [
            "Isaac Hayes",
            "/people/person/profession",
            "Washington County"
        ],
        [
            "Jay Leno",
            "/people/profession/specialization_of",
            "UK £"
        ],
        [
            "Cancer",
            "/people/person/nationality",
            "Canada"
        ],
        [
            "Carlos Ruiz",
            "/people/person/gender",
            "Gangs of New York"
        ],
        [
            "Allan Holdsworth",
            "/people/person/nationality",
            "Maury Chaykin"
        ],
        [
            "Pam Grier",
            "/people/person/places_lived./people/place_lived/location",
            "Nuclear Blast"
        ],
        [
            "Sheriff",
            "/people/person/profession",
            "Province of Barcelona"
        ],
        [
            "Mae Whitman",
            "/people/person/profession",
            "Neil Patrick Harris"
        ],
        [
            "Ray Milland",
            "/people/profession/specialization_of",
            "BT"
        ],
        [
            "Papua New Guinea",
            "/people/person/religion",
            "London Borough of Enfield"
        ],
        [
            "Fred Armisen",
            "/people/person/profession",
            "Artist-GB"
        ],
        [
            "Rowan Atkinson",
            "/people/person/profession",
            "Chile national football team"
        ],
        [
            "Liver tumour",
            "/people/person/profession",
            "Jon Avnet"
        ],
        [
            "Dominic Monaghan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "1948 Winter Olympics"
        ],
        [
            "Keira Knightley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Albemarle County"
        ],
        [
            "Richard Price",
            "/people/person/profession",
            "Stax Records"
        ],
        [
            "Michel Colombier",
            "/people/person/nationality",
            "October"
        ],
        [
            "Kevin Corrigan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Special Effects Supervisor"
        ],
        [
            "Zambia",
            "/people/person/nationality",
            "Blue"
        ],
        [
            "Italian people",
            "/people/person/place_of_birth",
            "Jerry Lewis"
        ],
        [
            "Billy Dee Williams",
            "/people/person/profession",
            "Neil Young"
        ],
        [
            "Michael Imperioli",
            "/people/person/nationality",
            "Kingdom of Prussia"
        ],
        [
            "Peter Weller",
            "/people/person/religion",
            "Killers"
        ],
        [
            "Racism",
            "/people/person/profession",
            "Music executive-GB"
        ],
        [
            "Sonny Rollins",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Record producer-GB"
        ],
        [
            "Ben Cross",
            "/people/cause_of_death/people",
            "Nintendo"
        ],
        [
            "Scott Wilson",
            "/people/person/places_lived./people/place_lived/location",
            "Singer-songwriter-GB"
        ],
        [
            "Côte d’Ivoire",
            "/people/ethnicity/people",
            "Club Nacional de Football"
        ],
        [
            "Cameron Diaz",
            "/people/person/gender",
            "Portugal"
        ],
        [
            "Tom Stoppard",
            "/people/person/places_lived./people/place_lived/location",
            "J. K. Rowling"
        ],
        [
            "Maggie Roswell",
            "/people/person/nationality",
            "Guatemala City"
        ],
        [
            "Poliomyelitis",
            "/people/person/gender",
            "Stop! Or My Mom Will Shoot"
        ],
        [
            "Iqbal Theba",
            "/people/person/places_lived./people/place_lived/location",
            "Goalkeeper"
        ],
        [
            "Lisa Gay Hamilton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Chiapas F.C."
        ],
        [
            "Pharyngitis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "BFCA Critics' Choice Award for Best Song"
        ],
        [
            "Joseph Heller",
            "/people/person/religion",
            "Alicia Silverstone"
        ],
        [
            "Thomas Jefferson",
            "/people/person/profession",
            "Sound Mixer"
        ],
        [
            "Allen Ginsberg",
            "/people/ethnicity/people",
            "2008 Summer Olympics"
        ],
        [
            "Native Americans in the United States",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Merian C. Cooper",
            "/people/person/gender",
            "United States of America"
        ],
        [
            "Steve Martin",
            "/people/person/profession",
            "Biochemistry"
        ],
        [
            "Stanley Clarke",
            "/people/person/gender",
            "Danny Aiello"
        ],
        [
            "Eugene Levy",
            "/people/person/places_lived./people/place_lived/location",
            "Sepsis"
        ],
        [
            "Vadivelu",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "American Airlines"
        ],
        [
            "Coach",
            "/people/person/gender",
            "Ocean's Eleven"
        ],
        [
            "Critic",
            "/people/deceased_person/place_of_death",
            "A Single Man"
        ],
        [
            "George Clooney",
            "/people/deceased_person/place_of_death",
            "Comedy-GB"
        ],
        [
            "Israelis",
            "/people/person/place_of_birth",
            "Tennessee Titans"
        ],
        [
            "Tuvalu",
            "/people/person/profession",
            "Diving"
        ],
        [
            "Tim Curry",
            "/people/person/profession",
            "Prince"
        ],
        [
            "Amyotrophic lateral sclerosis",
            "/people/profession/specialization_of",
            "Oshawa"
        ],
        [
            "Richard Taylor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Delta Force"
        ],
        [
            "Patrick O'Neal",
            "/people/person/gender",
            "Synthesizer"
        ],
        [
            "Fred Ward",
            "/people/ethnicity/people",
            "Artist-GB"
        ],
        [
            "Vangelis",
            "/people/person/religion",
            "Hundred Flowers Award for Best Actor"
        ],
        [
            "Billy Dee Williams",
            "/people/person/profession",
            "My Left Foot"
        ],
        [
            "Alan Ladd",
            "/people/person/nationality",
            "Samuel Beckett"
        ],
        [
            "Salim Kumar",
            "/people/person/places_lived./people/place_lived/location",
            "Kuwait City"
        ],
        [
            "Cory Monteith",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Notebook"
        ],
        [
            "Charles Stross",
            "/people/deceased_person/place_of_burial",
            "Research Associate"
        ],
        [
            "Meredith Vieira",
            "/people/person/places_lived./people/place_lived/location",
            "Slovakia"
        ],
        [
            "Rick Berman",
            "/people/person/nationality",
            "Screenwriter"
        ],
        [
            "Charlie Chaplin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "San Diego Chargers"
        ],
        [
            "Vincent Kartheiser",
            "/people/profession/specialization_of",
            "United Kingdom"
        ],
        [
            "Sammy Cahn",
            "/people/person/nationality",
            "Bob Yari"
        ],
        [
            "Daryl Hannah",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Sales"
        ],
        [
            "Iain Glen",
            "/people/deceased_person/place_of_burial",
            "Goodfellas"
        ],
        [
            "Robert Pattinson",
            "/people/person/profession",
            "Frank Zappa"
        ],
        [
            "Tate Donovan",
            "/people/deceased_person/place_of_death",
            "Chinese American"
        ],
        [
            "Mahesh Bhatt",
            "/people/ethnicity/languages_spoken",
            "Suwon Samsung Bluewings"
        ],
        [
            "Herman Melville",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Trent Jones"
        ],
        [
            "Jay Baruchel",
            "/people/person/profession",
            "The Grapes of Wrath"
        ],
        [
            "Classical music",
            "/people/person/languages",
            "Scary Movie 4"
        ],
        [
            "Bob Clampett",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Snow White and the Seven Dwarfs"
        ],
        [
            "Toni Morrison",
            "/people/person/profession",
            "Vojvodina"
        ],
        [
            "Emma Thompson",
            "/people/deceased_person/place_of_death",
            "The Real World"
        ],
        [
            "Channing Tatum",
            "/people/profession/specialization_of",
            "New York"
        ],
        [
            "Bradley Cooper",
            "/people/person/places_lived./people/place_lived/location",
            "An Ideal Husband"
        ],
        [
            "Michael Patrick King",
            "/people/person/languages",
            "Paul Lieberstein"
        ],
        [
            "Brad Pitt",
            "/people/ethnicity/geographic_distribution",
            "Shia Islam"
        ],
        [
            "Martin Scorsese",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Manche"
        ],
        [
            "Elizabeth Perkins",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Peru"
        ],
        [
            "Arthur Q. Bryan",
            "/people/person/place_of_birth",
            "Roman Republic"
        ],
        [
            "Lesley Ann Warren",
            "/people/person/profession",
            "Screenwriter"
        ],
        [
            "English American",
            "/people/person/gender",
            "Adolphe Menjou"
        ],
        [
            "Stephen Root",
            "/people/person/places_lived./people/place_lived/location",
            "Cirque du Freak: The Vampire's Assistant"
        ],
        [
            "Sufjan Stevens",
            "/people/person/spouse_s./people/marriage/spouse",
            "Providence County"
        ],
        [
            "Christopher Lloyd",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Harvey Weinstein"
        ],
        [
            "Dalton Trumbo",
            "/people/person/profession",
            "Fort Lauderdale"
        ],
        [
            "A. R. Rahman",
            "/people/cause_of_death/people",
            "Lady Gaga"
        ],
        [
            "Arthur Q. Bryan",
            "/people/ethnicity/people",
            "Entercom"
        ],
        [
            "Sarah Polley",
            "/people/cause_of_death/people",
            "Paul Thomas Anderson"
        ],
        [
            "Rick Simpson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Hugo Friedhofer"
        ],
        [
            "Terry Jones",
            "/people/person/place_of_birth",
            "Tennessee Titans"
        ],
        [
            "Aaron Spelling",
            "/people/person/languages",
            "Jack Huston"
        ],
        [
            "Paquito D'Rivera",
            "/people/person/nationality",
            "Female"
        ],
        [
            "Arthur Freed",
            "/people/person/gender",
            "Colin Wilson"
        ],
        [
            "John Stamos",
            "/people/person/profession",
            "Ip Man"
        ],
        [
            "Papua New Guinea",
            "/people/person/profession",
            "Dwight Yoakam"
        ],
        [
            "Commentator",
            "/people/person/employment_history./business/employment_tenure/company",
            "Elmore Leonard"
        ],
        [
            "Alejandro Sanz",
            "/people/ethnicity/people",
            "Star Trek Nemesis"
        ],
        [
            "George W. Bush",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Zachary Quinto"
        ],
        [
            "Danny McBride",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Phytonadione"
        ],
        [
            "United Kingdom",
            "/people/ethnicity/people",
            "Action Film"
        ],
        [
            "Quentin Tarantino",
            "/people/ethnicity/people",
            "Take Shelter"
        ],
        [
            "Lionel Barrymore",
            "/people/person/profession",
            "Piano"
        ],
        [
            "William S. Burroughs",
            "/people/person/gender",
            "Psychiatry"
        ],
        [
            "Michael Dobson",
            "/people/person/place_of_birth",
            "William A. Wellman"
        ],
        [
            "Riyadh",
            "/people/person/places_lived./people/place_lived/location",
            "Fukushima Prefecture"
        ],
        [
            "Kuk Harrell",
            "/people/person/place_of_birth",
            "Notes on a Scandal"
        ],
        [
            "James L. Brooks",
            "/people/person/gender",
            "All My Children"
        ],
        [
            "Republic of Ireland",
            "/people/person/place_of_birth",
            "Roger Meddows Taylor"
        ],
        [
            "Albert Finney",
            "/people/person/profession",
            "Night at the Museum: Battle of the Smithsonian"
        ],
        [
            "Brett Favre",
            "/people/person/gender",
            "Gainesville"
        ],
        [
            "Freddie Hubbard",
            "/people/person/spouse_s./people/marriage/spouse",
            "Peru"
        ],
        [
            "Tom Berenger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Haiti"
        ],
        [
            "Larry David",
            "/people/person/gender",
            "Chad"
        ],
        [
            "David A. Stewart",
            "/people/profession/specialization_of",
            "Norman Mailer"
        ],
        [
            "Stephen Stills",
            "/people/person/places_lived./people/place_lived/location",
            "Busta Rhymes"
        ],
        [
            "Sam Waterston",
            "/people/cause_of_death/people",
            "GMA Network"
        ],
        [
            "Choreography",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Punch-Drunk Love"
        ],
        [
            "Tony Longo",
            "/people/person/religion",
            "Lagaan: Once Upon a Time in India"
        ],
        [
            "T-Pain",
            "/people/person/profession",
            "Keyboard"
        ],
        [
            "Don Ameche",
            "/people/deceased_person/place_of_death",
            "Eddie Vedder"
        ],
        [
            "Buckethead",
            "/people/person/profession",
            "Burn Gorman"
        ],
        [
            "Mao Zedong",
            "/people/person/places_lived./people/place_lived/location",
            "Forward"
        ],
        [
            "Emily Robison",
            "/people/person/profession",
            "Canada"
        ],
        [
            "Sharon Osbourne",
            "/people/person/profession",
            "Somerset County"
        ],
        [
            "Silvio Horta",
            "/people/person/places_lived./people/place_lived/location",
            "Fred Williamson"
        ],
        [
            "Rip Torn",
            "/people/person/gender",
            "Joseph Gordon-Levitt"
        ],
        [
            "Joseph LaShelle",
            "/people/person/profession",
            "Auburn"
        ],
        [
            "Martin Clunes",
            "/people/ethnicity/people",
            "Gary Oldman"
        ],
        [
            "George Miller",
            "/people/person/profession",
            "Bermuda"
        ],
        [
            "Jazz fusion",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "DVD"
        ],
        [
            "Mohnish Behl",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "San Diego State Aztecs football"
        ],
        [
            "Stephen Rea",
            "/people/person/nationality",
            "Britney Spears"
        ],
        [
            "Rufus Wainwright",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "David Hemmings"
        ],
        [
            "Cardiac arrest",
            "/people/deceased_person/place_of_death",
            "Portugal"
        ],
        [
            "Frank Miller",
            "/people/person/profession",
            "Just Go With It"
        ],
        [
            "Gabon",
            "/people/person/places_lived./people/place_lived/location",
            "Steve Hackett"
        ],
        [
            "Fernando Trueba",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jack Kemp"
        ],
        [
            "Muhammad",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pinellas County"
        ],
        [
            "Michelle Dockery",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kentucky Wildcats men's basketball"
        ],
        [
            "Ryan Reynolds",
            "/people/person/profession",
            "electric violin"
        ],
        [
            "Sammo Hung",
            "/people/person/languages",
            "Classics"
        ],
        [
            "Gary Oldman",
            "/people/person/gender",
            "Horse"
        ],
        [
            "Emilio Estevez",
            "/people/person/nationality",
            "The Green Hornet"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Don Scardino"
        ],
        [
            "Kristen Stewart",
            "/people/person/profession",
            "Desperate Housewives"
        ],
        [
            "John Amos",
            "/people/ethnicity/people",
            "United States Dollar"
        ],
        [
            "Frank Tashlin",
            "/people/person/places_lived./people/place_lived/location",
            "Ross County F.C."
        ],
        [
            "David Shire",
            "/people/person/nationality",
            "Library of Congress Classification"
        ],
        [
            "Jeff Lynne",
            "/people/person/place_of_birth",
            "Greece"
        ],
        [
            "Steve Englehart",
            "/people/person/profession",
            "Some Like It Hot"
        ],
        [
            "Matthew Modine",
            "/people/ethnicity/people",
            "Marilyn Monroe"
        ],
        [
            "Santosh Sivan",
            "/people/ethnicity/people",
            "Turun Palloseura"
        ],
        [
            "Osaka",
            "/people/person/gender",
            "Lawrence of Arabia"
        ],
        [
            "Wayne Shorter",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Amherst College"
        ],
        [
            "Kid Cudi",
            "/people/ethnicity/people",
            "Louis C.K."
        ],
        [
            "Indian people",
            "/people/person/nationality",
            "Marianne Faithfull"
        ],
        [
            "Friedrich Hollaender",
            "/people/profession/specialization_of",
            "Ocean's Twelve"
        ],
        [
            "Ekta Kapoor",
            "/people/person/place_of_birth",
            "Jim Steinman"
        ],
        [
            "Chet Atkins",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bath City F.C."
        ],
        [
            "Zambia",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chris Isaak"
        ],
        [
            "Elisabeth Moss",
            "/people/person/places_lived./people/place_lived/location",
            "Tight end"
        ],
        [
            "James Cagney",
            "/people/ethnicity/languages_spoken",
            "Mel Brooks"
        ],
        [
            "Ninja",
            "/people/deceased_person/place_of_death",
            "Stanford University"
        ],
        [
            "Tommy Lee Jones",
            "/people/person/profession",
            "Keyboard"
        ],
        [
            "Kevin Williamson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Dreamers"
        ],
        [
            "J. K. Rowling",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Musician-GB"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/people/profession/specialization_of",
            "The Siege"
        ],
        [
            "John McCain",
            "/people/person/places_lived./people/place_lived/location",
            "Wyatt Earp"
        ],
        [
            "Ira Gershwin",
            "/people/person/languages",
            "Slovakia"
        ],
        [
            "Bill Bruford",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Academy Award for Best Original Song"
        ],
        [
            "Craig Thomas",
            "/people/person/profession",
            "Heather Locklear"
        ],
        [
            "Clive Owen",
            "/people/person/nationality",
            "Michael Jeter"
        ],
        [
            "Pat Morita",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Pauly Shore"
        ],
        [
            "Bill Withers",
            "/people/profession/specialization_of",
            "Mike Watt"
        ],
        [
            "David Zucker",
            "/people/person/profession",
            "Macau"
        ],
        [
            "Van Heflin",
            "/people/person/nationality",
            "Carmine Infantino"
        ],
        [
            "Carla Gugino",
            "/people/ethnicity/people",
            "Michelle Pfeiffer"
        ],
        [
            "Nick Cannon",
            "/people/person/employment_history./business/employment_tenure/company",
            "Albert Brooks"
        ],
        [
            "Matt Selman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Punk blues"
        ],
        [
            "Dublin",
            "/people/person/profession",
            "Terrence Howard"
        ],
        [
            "Lung cancer",
            "/people/ethnicity/people",
            "Florida"
        ],
        [
            "Samuel Fuller",
            "/people/profession/specialization_of",
            "Salem"
        ],
        [
            "Steven Soderbergh",
            "/people/person/gender",
            "Nova Scotia"
        ],
        [
            "Corey Feldman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FC Karpaty Lviv"
        ],
        [
            "Steven Van Zandt",
            "/people/person/languages",
            "Cebu"
        ],
        [
            "Jackson Browne",
            "/medicine/disease/notable_people_with_this_condition",
            "TV Tokyo"
        ],
        [
            "Anna Paquin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Sean McNamara"
        ],
        [
            "David Carney",
            "/people/person/place_of_birth",
            "Alex Manninger"
        ],
        [
            "Graham Gouldman",
            "/people/person/place_of_birth",
            "Marriage"
        ],
        [
            "Stan Laurel",
            "/people/person/profession",
            "Damian Marley"
        ],
        [
            "Jennifer Coolidge",
            "/people/person/place_of_birth",
            "Busan IPark"
        ],
        [
            "Thomas Mann",
            "/people/person/places_lived./people/place_lived/location",
            "Pietro Scalia"
        ],
        [
            "James Remar",
            "/people/person/place_of_birth",
            "Agriculture"
        ],
        [
            "Patrick McGoohan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Carol Burnett"
        ],
        [
            "Pneumonia",
            "/people/ethnicity/people",
            "Harry S. Truman"
        ],
        [
            "James Taylor",
            "/people/person/places_lived./people/place_lived/location",
            "Singapore"
        ],
        [
            "Steve Carell",
            "/people/person/profession",
            "Mark Ruffalo"
        ],
        [
            "Clint Eastwood",
            "/people/person/nationality",
            "Bayreuth"
        ],
        [
            "Miranda Otto",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Reliance Entertainment"
        ],
        [
            "Jay Leno",
            "/people/person/profession",
            "Hammond organ"
        ],
        [
            "Clive Barker",
            "/people/deceased_person/place_of_death",
            "Smallpox"
        ],
        [
            "Bryan Burk",
            "/people/person/religion",
            "This Is England"
        ],
        [
            "Ernest Lehman",
            "/people/person/place_of_birth",
            "Columbia College of Columbia University in the City of New York"
        ],
        [
            "Harry Shum, Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Manitoba"
        ],
        [
            "J.J. Abrams",
            "/people/person/nationality",
            "British Independent Film Award for Best Supporting Actress"
        ],
        [
            "Mark Wahlberg",
            "/people/person/profession",
            "Marvin Hamlisch"
        ],
        [
            "Guy Pearce",
            "/people/person/profession",
            "Quarterback"
        ],
        [
            "Alexandre Trauner",
            "/people/profession/specialization_of",
            "Madison County"
        ],
        [
            "James Buchanan",
            "/people/person/nationality",
            "Kathleen Kennedy"
        ],
        [
            "Eva Longoria",
            "/people/person/profession",
            "Alicia Keys"
        ],
        [
            "Lorenzo Ferrero",
            "/people/person/profession",
            "Caravaggio"
        ],
        [
            "Laura Linney",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Academy Award for Best Original Musical"
        ],
        [
            "Jim Broadbent",
            "/people/person/place_of_birth",
            "Diarrhea"
        ],
        [
            "Anne Baxter",
            "/people/deceased_person/place_of_death",
            "Drama"
        ],
        [
            "Anil Kapoor",
            "/people/person/profession",
            "Music executive-GB"
        ],
        [
            "John Stamos",
            "/people/person/nationality",
            "Modesto"
        ],
        [
            "John Cleese",
            "/people/person/profession",
            "Lebanon"
        ],
        [
            "Ann Sothern",
            "/people/person/profession",
            "Croatia"
        ],
        [
            "Capital punishment",
            "/people/ethnicity/languages_spoken",
            "Center"
        ],
        [
            "Jewish people",
            "/people/person/nationality",
            "Jewel"
        ],
        [
            "Stephen Tobolowsky",
            "/people/person/gender",
            "Grammy Award for Best New Artist"
        ],
        [
            "Bruce Willis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "101st United States Congress"
        ],
        [
            "Ian La Frenais",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Slasher"
        ],
        [
            "Mark Goodson",
            "/people/person/religion",
            "United Kingdom"
        ],
        [
            "Rosalind Russell",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Greensboro"
        ],
        [
            "Cedric Gibbons",
            "/people/person/profession",
            "Central African Republic"
        ],
        [
            "Ben Elton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brandenburg"
        ],
        [
            "Michael Schur",
            "/people/person/employment_history./business/employment_tenure/company",
            "Male"
        ],
        [
            "Sarah Silverman",
            "/people/person/religion",
            "United States Dollar"
        ],
        [
            "Elvis Costello",
            "/people/person/places_lived./people/place_lived/location",
            "Mad Men"
        ],
        [
            "Mike Judge",
            "/people/person/profession",
            "Alan Dale"
        ],
        [
            "Charles Bronson",
            "/people/person/profession",
            "Infielder"
        ],
        [
            "Traffic collision",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pulaski County"
        ],
        [
            "James Cromwell",
            "/people/person/nationality",
            "Musician-GB"
        ],
        [
            "Buckethead",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Female"
        ],
        [
            "Debbie Reynolds",
            "/people/person/place_of_birth",
            "Water"
        ],
        [
            "Rihanna",
            "/people/person/nationality",
            "Quills"
        ],
        [
            "H. P. Lovecraft",
            "/people/person/nationality",
            "John W. Campbell Memorial Award for Best Science Fiction Novel"
        ],
        [
            "Vince Gill",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Thiruvananthapuram"
        ],
        [
            "Chris Claremont",
            "/people/person/gender",
            "The Social Network"
        ],
        [
            "Philip Roth",
            "/people/person/place_of_birth",
            "Queensland University of Technology"
        ],
        [
            "Chris Colfer",
            "/people/person/places_lived./people/place_lived/location",
            "Gentleman's Agreement"
        ],
        [
            "William Joyce",
            "/people/person/religion",
            "Faye Dunaway"
        ],
        [
            "John Abraham",
            "/people/cause_of_death/people",
            "Touchstone Pictures"
        ],
        [
            "Tom Skerritt",
            "/people/person/place_of_birth",
            "Tex Avery"
        ],
        [
            "Henry Gibson",
            "/people/ethnicity/people",
            "Anchorman: The Legend of Ron Burgundy"
        ],
        [
            "Edgar Allan Poe",
            "/people/person/place_of_birth",
            "Red State"
        ],
        [
            "Pauly Shore",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best Pop Vocal Album"
        ],
        [
            "Marcia Wallace",
            "/people/ethnicity/people",
            "Marriage"
        ],
        [
            "David Rasche",
            "/people/person/gender",
            "Harry Potter and the Goblet of Fire"
        ],
        [
            "Julius Caesar",
            "/people/person/places_lived./people/place_lived/location",
            "Sherlock Holmes: A Game of Shadows"
        ],
        [
            "Mauricio Pinilla",
            "/people/person/gender",
            "Mehcad Brooks"
        ],
        [
            "River Phoenix",
            "/people/person/languages",
            "Las Cruces"
        ],
        [
            "Business Administration",
            "/people/person/religion",
            "Kingston upon Hull"
        ],
        [
            "John Amos",
            "/people/person/nationality",
            "Finance"
        ],
        [
            "Michelle Pfeiffer",
            "/people/person/nationality",
            "Nu metal"
        ],
        [
            "John Maynard Keynes",
            "/people/person/places_lived./people/place_lived/location",
            "Mark Johnson"
        ],
        [
            "John P. Melfi",
            "/people/person/profession",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Dabney Coleman",
            "/people/person/places_lived./people/place_lived/location",
            "Ellen Barkin"
        ],
        [
            "Virginia Madsen",
            "/people/person/spouse_s./people/marriage/spouse",
            "County Monaghan"
        ],
        [
            "John Legend",
            "/people/person/places_lived./people/place_lived/location",
            "Aspen"
        ],
        [
            "Peter Graves",
            "/people/ethnicity/geographic_distribution",
            "Special Effects"
        ],
        [
            "Maximilian Schell",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Grammy Award for Record of the Year"
        ],
        [
            "Doug Savant",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Leading Role"
        ],
        [
            "John Legend",
            "/people/person/languages",
            "United States of America"
        ],
        [
            "Louis C.K.",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Italy"
        ],
        [
            "August Strindberg",
            "/people/person/gender",
            "The Three Musketeers"
        ],
        [
            "Aidan Quinn",
            "/people/person/profession",
            "United Kingdom"
        ],
        [
            "Cary Elwes",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "S. Epatha Merkerson"
        ],
        [
            "United Kingdom",
            "/people/person/nationality",
            "Percussion"
        ],
        [
            "Paul Sorvino",
            "/people/person/religion",
            "Sex, Lies, and Videotape"
        ],
        [
            "Eddie Selzer",
            "/people/person/profession",
            "Minimal techno"
        ],
        [
            "Kevin Jonas",
            "/people/person/profession",
            "Kyrgyzstan"
        ],
        [
            "Bob Rafelson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Imelda Staunton"
        ],
        [
            "David Zayas",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Micky Dolenz"
        ],
        [
            "Ty Burrell",
            "/people/person/religion",
            "White"
        ],
        [
            "Wyclef Jean",
            "/people/person/employment_history./business/employment_tenure/company",
            "Chiapas F.C."
        ],
        [
            "Allen Covert",
            "/people/person/places_lived./people/place_lived/location",
            "Northern Exposure"
        ],
        [
            "Christine Baranski",
            "/people/profession/specialization_of",
            "University of Melbourne"
        ],
        [
            "Jeremy Irons",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Outer Limits"
        ],
        [
            "Forest Lawn Memorial Park",
            "/people/profession/specialization_of",
            "The Lord of the Rings: The Return of the King"
        ],
        [
            "Orlando Bloom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Visual Effects"
        ],
        [
            "Johnny Depp",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Primetime Emmy Award for Outstanding Drama Series"
        ],
        [
            "Johnny Cash",
            "/people/person/nationality",
            "MTV Video Music Award for Best Editing"
        ],
        [
            "Charles B. Rangel",
            "/people/person/place_of_birth",
            "United States Dollar"
        ],
        [
            "Rip Torn",
            "/people/person/gender",
            "Political drama"
        ],
        [
            "Danny Trejo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Ryan"
        ],
        [
            "Steve Ditko",
            "/people/person/profession",
            "THQ"
        ],
        [
            "Aditya Chopra",
            "/people/person/nationality",
            "Malaysia"
        ],
        [
            "George Cukor",
            "/people/person/profession",
            "The Messenger"
        ],
        [
            "Nicole Scherzinger",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Official Website"
        ],
        [
            "Roy Haynes",
            "/people/person/gender",
            "Julia"
        ],
        [
            "Wardrobe Supervisor",
            "/people/deceased_person/place_of_burial",
            "Razzie Award for Worst Prequel, Remake, Rip-off or Sequel"
        ],
        [
            "William Shatner",
            "/people/person/languages",
            "United States of America"
        ],
        [
            "Civil union",
            "/people/person/gender",
            "Pamela Adlon"
        ],
        [
            "Matt LeBlanc",
            "/people/deceased_person/place_of_death",
            "Chairman"
        ],
        [
            "Jeetendra",
            "/people/person/profession",
            "Nickelodeon"
        ],
        [
            "Richard Wagner",
            "/people/person/profession",
            "Hoffa"
        ],
        [
            "Nigeria",
            "/people/person/spouse_s./people/marriage/spouse",
            "Phytosterol"
        ],
        [
            "Robert Iler",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Life of Pi"
        ],
        [
            "Tom Morello",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Executive Producer"
        ],
        [
            "Montmartre Cemetery",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Ethan Coen"
        ],
        [
            "Amy Ryan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Emma Thompson"
        ],
        [
            "Robert Rodriguez",
            "/people/person/profession",
            "Ray Heindorf"
        ],
        [
            "Hayao Miyazaki",
            "/people/ethnicity/languages_spoken",
            "Cliffhanger"
        ],
        [
            "Michael Shamberg",
            "/people/person/profession",
            "Jacob Vargas"
        ],
        [
            "Somalia",
            "/people/ethnicity/people",
            "Portugal"
        ],
        [
            "Dev Anand",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Alexandria"
        ],
        [
            "Ralph E. Winters",
            "/people/person/nationality",
            "Jane's Addiction"
        ],
        [
            "Mauritius",
            "/people/person/places_lived./people/place_lived/location",
            "The Poseidon Adventure"
        ],
        [
            "Philip Roth",
            "/people/person/nationality",
            "Resident Evil: Afterlife"
        ],
        [
            "Lionel Richie",
            "/people/deceased_person/place_of_death",
            "Nicholas and Alexandra"
        ],
        [
            "Tim Duncan",
            "/people/person/gender",
            "Jean-Jacques Goldman"
        ],
        [
            "The Notorious B.I.G.",
            "/people/person/nationality",
            "Jessalyn Gilsig"
        ],
        [
            "George Barnes",
            "/people/profession/specialization_of",
            "Florida A&M University"
        ],
        [
            "Topeka",
            "/people/person/profession",
            "Keyboard"
        ],
        [
            "Franz Schubert",
            "/people/person/nationality",
            "MTV Video Music Award for Best Hip-Hop Video"
        ],
        [
            "David Duchovny",
            "/people/person/gender",
            "Diane Warren"
        ],
        [
            "Willie Nelson",
            "/people/person/profession",
            "Ecuador"
        ],
        [
            "Elton John",
            "/people/person/profession",
            "Makeup Artist-GB"
        ],
        [
            "Freddie Francis",
            "/people/person/gender",
            "Dr. Strangelove or: How I Learned to Stop Worrying and Love the Bomb"
        ],
        [
            "Santa Barbara",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Transylvania"
        ],
        [
            "Adolph Zukor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "ADO Den Haag"
        ],
        [
            "Julia Stiles",
            "/people/ethnicity/people",
            "Law & Order"
        ],
        [
            "Peter Boyle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "North Dakota State University"
        ],
        [
            "Justina Machado",
            "/people/person/profession",
            "Coronado"
        ],
        [
            "Desmond Harrington",
            "/people/person/profession",
            "3rd Rock from the Sun"
        ],
        [
            "Houston",
            "/people/person/profession",
            "Marriage"
        ],
        [
            "Robert Pattinson",
            "/people/person/places_lived./people/place_lived/location",
            "New York City"
        ],
        [
            "Suresh Gopi",
            "/people/person/profession",
            "Cinematographer-GB"
        ],
        [
            "Phil LaMarr",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Set Dresser"
        ],
        [
            "Debra Winger",
            "/people/profession/specialization_of",
            "Steve Jordan"
        ],
        [
            "Swedes",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Pruritus"
        ],
        [
            "Lester Holt",
            "/people/person/profession",
            "North Brabant"
        ],
        [
            "Corey Feldman",
            "/people/person/nationality",
            "Mark Berger"
        ],
        [
            "David Carradine",
            "/people/person/nationality",
            "Guitarist-GB"
        ],
        [
            "Paul Robeson",
            "/people/person/profession",
            "Alain Delon"
        ],
        [
            "Kevin Michael McHale",
            "/people/person/profession",
            "Firearm"
        ],
        [
            "James Blunt",
            "/people/person/profession",
            "William H. Macy"
        ],
        [
            "Gambia",
            "/people/cause_of_death/people",
            "Damon Wayans"
        ],
        [
            "Mark Tinker",
            "/people/deceased_person/place_of_death",
            "Christianity"
        ],
        [
            "Malta",
            "/people/person/profession",
            "Adobe Systems"
        ],
        [
            "Marci Klein",
            "/people/profession/specialization_of",
            "The Isley Brothers"
        ],
        [
            "Frederick M. Zollo",
            "/people/person/gender",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Supporting Role"
        ],
        [
            "Eric Clapton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Fergie"
        ],
        [
            "Philip Seymour Hoffman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Help"
        ],
        [
            "Elijah Wood",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Aretha Franklin"
        ],
        [
            "MC Hammer",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Official Website"
        ],
        [
            "Raquel Welch",
            "/people/person/profession",
            "Sheffield"
        ],
        [
            "Brooklyn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jacob Vargas"
        ],
        [
            "Jim Jarmusch",
            "/people/person/nationality",
            "The Chronicles of Narnia: Prince Caspian"
        ],
        [
            "David Gilmour",
            "/people/person/profession",
            "Canadian Army"
        ],
        [
            "Jeremy Clarkson",
            "/people/person/profession",
            "Republic"
        ],
        [
            "Maulik Pancholy",
            "/medicine/disease/notable_people_with_this_condition",
            "Artist-GB"
        ],
        [
            "Maria Bello",
            "/people/person/profession",
            "Frank Vincent"
        ],
        [
            "Vice President of the United States",
            "/people/person/places_lived./people/place_lived/location",
            "Richard Nixon"
        ],
        [
            "Dustin Hoffman",
            "/people/person/profession",
            "Once Upon a Time in America"
        ],
        [
            "James Hetfield",
            "/people/person/places_lived./people/place_lived/location",
            "Teen drama"
        ],
        [
            "Mathematician",
            "/people/person/profession",
            "Avalon Hill"
        ],
        [
            "Gale Anne Hurd",
            "/people/person/gender",
            "The Pirate Movie"
        ],
        [
            "Christopher Lloyd",
            "/people/person/places_lived./people/place_lived/location",
            "Sociedade Esportiva Palmeiras"
        ],
        [
            "Bill Fagerbakke",
            "/people/person/profession",
            "Jim Steinman"
        ],
        [
            "Jan de Bont",
            "/people/person/place_of_birth",
            "Electronica"
        ],
        [
            "Paul McCartney",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The House of Mirth"
        ],
        [
            "Samantha Morton",
            "/people/person/profession",
            "Let the Right One In"
        ],
        [
            "Daryl Hannah",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jiangsu"
        ],
        [
            "Herbert Lom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lil' Kim"
        ],
        [
            "John Milton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United Nations"
        ],
        [
            "Menahem Golan",
            "/people/person/nationality",
            "Charlie Adler"
        ],
        [
            "Ray Heindorf",
            "/people/person/spouse_s./people/marriage/spouse",
            "Amy Smart"
        ],
        [
            "Christine Lahti",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Polk County"
        ],
        [
            "Mohnish Behl",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Activision Blizzard"
        ],
        [
            "Jack Kerouac",
            "/people/person/places_lived./people/place_lived/location",
            "Author-GB"
        ],
        [
            "Art dealer",
            "/people/profession/specialization_of",
            "Case Western Reserve University"
        ],
        [
            "Srinivasa Rao Kota",
            "/people/person/nationality",
            "Juilliard School"
        ],
        [
            "Elizabeth Banks",
            "/people/profession/specialization_of",
            "Alan Silvestri"
        ],
        [
            "Red Hot Chili Peppers",
            "/people/person/nationality",
            "Adam McKay"
        ],
        [
            "P!nk",
            "/people/person/place_of_birth",
            "Defender"
        ],
        [
            "New Hampshire",
            "/people/ethnicity/geographic_distribution",
            "Jessica Simpson"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Taiwo Atieno"
        ],
        [
            "Richard M. Sherman",
            "/people/person/places_lived./people/place_lived/location",
            "Official Website"
        ],
        [
            "Fernando Trueba",
            "/people/profession/specialization_of",
            "Imperial Japanese Army"
        ],
        [
            "Rwanda",
            "/people/deceased_person/place_of_death",
            "BAFTA Award for Best Film Music"
        ],
        [
            "Mark Williams",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Contraband"
        ],
        [
            "Rick Nowels",
            "/people/person/nationality",
            "Tony Award for Best Actress in a Play"
        ],
        [
            "Robert Richardson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Zimbabwe national football team"
        ],
        [
            "Berlin",
            "/people/deceased_person/place_of_death",
            "Six Feet Under"
        ],
        [
            "Casey Kasem",
            "/people/person/nationality",
            "Boca Raton"
        ],
        [
            "George Bernard Shaw",
            "/people/person/nationality",
            "Melodic death metal"
        ],
        [
            "Walter Murphy",
            "/people/person/nationality",
            "Adam Goldberg"
        ],
        [
            "Dustin Hoffman",
            "/people/person/places_lived./people/place_lived/location",
            "AACTA Award for Best Guest or Supporting Actress in a Television Drama"
        ],
        [
            "Mike Myers",
            "/people/person/nationality",
            "Hammered dulcimer"
        ],
        [
            "Heather O'Reilly",
            "/people/cause_of_death/people",
            "Parsons The New School for Design"
        ],
        [
            "Christopher Wren",
            "/people/person/profession",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Julianne Moore",
            "/people/person/gender",
            "Veganism"
        ],
        [
            "Peter Wentz",
            "/people/ethnicity/languages_spoken",
            "Gillian Welch"
        ],
        [
            "Cicely Tyson",
            "/people/person/gender",
            "Thelonious Monk"
        ],
        [
            "Roger Bart",
            "/people/person/profession",
            "Media Asia Entertainment Group"
        ],
        [
            "Christopher Boyes",
            "/people/person/place_of_birth",
            "Tilda Swinton"
        ],
        [
            "Charles Brackett",
            "/people/person/place_of_birth",
            "Hampden County"
        ],
        [
            "Siddique",
            "/people/ethnicity/people",
            "Sara Haines"
        ],
        [
            "Richard Donner",
            "/people/person/place_of_birth",
            "Tess"
        ],
        [
            "Stroke",
            "/people/profession/specialization_of",
            "Imelda Staunton"
        ],
        [
            "Christopher Columbus",
            "/people/deceased_person/place_of_death",
            "Benjamin Britten"
        ],
        [
            "Ben Foster",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tsui Hark"
        ],
        [
            "Heather Graham",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Normandy"
        ],
        [
            "Alan Thicke",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Allman Brothers Band"
        ],
        [
            "Ty Burrell",
            "/people/ethnicity/languages_spoken",
            "St. Louis Blues"
        ],
        [
            "Paul Auster",
            "/people/person/profession",
            "Kim Carnes"
        ],
        [
            "Jane Krakowski",
            "/people/person/places_lived./people/place_lived/location",
            "South Korea national under-20 football team"
        ],
        [
            "Barbra Streisand",
            "/people/person/employment_history./business/employment_tenure/company",
            "Henry Blanke"
        ],
        [
            "Richard Pryor",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "Noel Gallagher",
            "/people/person/profession",
            "University of California, Berkeley"
        ],
        [
            "Scott Lobdell",
            "/people/person/places_lived./people/place_lived/location",
            "FC Kuban Krasnodar"
        ],
        [
            "Arif Mardin",
            "/people/person/profession",
            "James Madison"
        ],
        [
            "Fatigue",
            "/people/person/place_of_birth",
            "Oboe"
        ],
        [
            "Colin Firth",
            "/people/person/profession",
            "Todd Haynes"
        ],
        [
            "Fritz Lang",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Nicholas Tse"
        ],
        [
            "Isle of Wight",
            "/people/person/profession",
            "Monroe County"
        ],
        [
            "Ewan McGregor",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Patty Loveless",
            "/people/person/place_of_birth",
            "Kim Kardashian"
        ],
        [
            "Charlton Heston",
            "/people/ethnicity/people",
            "Official Website"
        ],
        [
            "David Lean",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kansas City Chiefs"
        ],
        [
            "Jermaine Easter",
            "/people/person/profession",
            "Indie rock"
        ],
        [
            "Kenneth Branagh",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pam Tillis"
        ],
        [
            "Kenny Rogers",
            "/people/person/profession",
            "Sapporo"
        ],
        [
            "Joaquin Phoenix",
            "/people/person/nationality",
            "Respiratory failure"
        ],
        [
            "Marilyn Vance",
            "/people/person/gender",
            "Marriage"
        ],
        [
            "Fernando Trueba",
            "/people/person/profession",
            "I Am Legend"
        ],
        [
            "David J",
            "/people/ethnicity/people",
            "42nd Annual Grammy Awards"
        ],
        [
            "Julie Delpy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Wilmington"
        ],
        [
            "John Legend",
            "/people/person/profession",
            "Tight end"
        ],
        [
            "James Woods",
            "/people/ethnicity/people",
            "Qing Dynasty"
        ],
        [
            "Zachary Quinto",
            "/people/person/religion",
            "Cessna"
        ],
        [
            "Keith Andrews",
            "/people/person/gender",
            "Alex Graves"
        ],
        [
            "Rashida Jones",
            "/people/person/gender",
            "London Film Critics Circle Award for Actress of the Year"
        ],
        [
            "Frank Vincent",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Deportivo Toluca"
        ],
        [
            "Billy Corgan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Community college"
        ],
        [
            "Kathy Griffin",
            "/people/ethnicity/people",
            "Sandra Bullock"
        ],
        [
            "Carl Stalling",
            "/people/person/place_of_birth",
            "Carol Spier"
        ],
        [
            "Wong Kar-wai",
            "/people/person/profession",
            "Public policy"
        ],
        [
            "Rihanna",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Goonies"
        ],
        [
            "Doris Roberts",
            "/people/person/profession",
            "Sacramento"
        ],
        [
            "Warren Ellis",
            "/people/person/profession",
            "Bill Melendez"
        ],
        [
            "James Caan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mexico"
        ],
        [
            "Marthand K. Venkatesh",
            "/people/person/gender",
            "From Hell"
        ],
        [
            "Charles, Prince of Wales",
            "/people/person/nationality",
            "Bladder cancer"
        ],
        [
            "Culver City",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Adolph Deutsch"
        ],
        [
            "Walter Matthau",
            "/people/person/profession",
            "George Seaton"
        ],
        [
            "Tim Bevan",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Super 35"
        ],
        [
            "Todd Field",
            "/people/person/gender",
            "Cannes Best Actor Award"
        ],
        [
            "Fatigue",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Maldives national football team"
        ],
        [
            "Gardner Fox",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Denmark-GB"
        ],
        [
            "Shawn Pyfrom",
            "/people/person/places_lived./people/place_lived/location",
            "Musician-GB"
        ],
        [
            "Nagarjuna",
            "/people/person/gender",
            "Salavat Yulaev Ufa"
        ],
        [
            "Adam Horovitz",
            "/people/person/gender",
            "Acoustic guitar"
        ],
        [
            "Heather Graham",
            "/people/person/gender",
            "Haiti national football team"
        ],
        [
            "John Goodman",
            "/people/person/place_of_birth",
            "Lauren Bacall"
        ],
        [
            "Sean Astin",
            "/people/person/profession",
            "The Impossible"
        ],
        [
            "Dannii Minogue",
            "/people/person/gender",
            "Martin Luther University of Halle-Wittenberg"
        ],
        [
            "Graeme Revell",
            "/people/person/places_lived./people/place_lived/location",
            "Oz"
        ],
        [
            "Carly Simon",
            "/people/ethnicity/people",
            "Adrien Brody"
        ],
        [
            "Utpal Dutt",
            "/people/person/places_lived./people/place_lived/location",
            "Michel Foucault"
        ],
        [
            "Ed McMahon",
            "/people/person/profession",
            "Coolio"
        ],
        [
            "Saint Vincent and the Grenadines",
            "/people/person/profession",
            "Terror in the Aisles"
        ],
        [
            "Basil Poledouris",
            "/people/person/places_lived./people/place_lived/location",
            "Charles Stross"
        ],
        [
            "Sean Hayes",
            "/people/person/profession",
            "Salford, Greater Manchester"
        ],
        [
            "Carol Reed",
            "/people/person/nationality",
            "Blue Note Records"
        ],
        [
            "David Paymer",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Nicole Kidman"
        ],
        [
            "Jamie Kennedy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jayne Mansfield"
        ],
        [
            "Frances McDormand",
            "/people/person/nationality",
            "47th Academy Awards"
        ],
        [
            "Jeffrey Wright",
            "/people/person/nationality",
            "Silver medal"
        ],
        [
            "Tom DeFalco",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Metaphysics"
        ],
        [
            "Don Henley",
            "/people/person/nationality",
            "David J"
        ],
        [
            "Engineer-GB",
            "/people/person/gender",
            "Great Expectations"
        ],
        [
            "Ben Gazzara",
            "/people/person/nationality",
            "Birmingham"
        ],
        [
            "David Brin",
            "/people/person/religion",
            "Gold"
        ],
        [
            "Julius J. Epstein",
            "/people/person/nationality",
            "Bing Crosby"
        ],
        [
            "Helen",
            "/people/person/places_lived./people/place_lived/location",
            "American University"
        ],
        [
            "Srinivasa Rao Kota",
            "/people/person/place_of_birth",
            "United States Dollar"
        ],
        [
            "Marriage",
            "/people/person/profession",
            "1984 Winter Olympics"
        ],
        [
            "Al Franken",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Research"
        ],
        [
            "Bai Ling",
            "/people/person/profession",
            "University of New Brunswick"
        ],
        [
            "Anthony Hopkins",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "Helen Hunt",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Joel Edgerton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Europe"
        ],
        [
            "John Riggi",
            "/people/person/gender",
            "Makeup Artist-GB"
        ],
        [
            "Thilakan",
            "/people/ethnicity/people",
            "Legion of Honour"
        ],
        [
            "Travis Tritt",
            "/people/deceased_person/place_of_burial",
            "G-Force"
        ],
        [
            "Paul Dooley",
            "/people/profession/specialization_of",
            "Saxophone"
        ],
        [
            "Andrew Lincoln",
            "/people/profession/specialization_of",
            "Inglourious Basterds"
        ],
        [
            "Olivia d'Abo",
            "/people/person/religion",
            "Marriage"
        ],
        [
            "Jonathan Lethem",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "MTV Movie Award for Best Kiss"
        ],
        [
            "David Spade",
            "/people/person/places_lived./people/place_lived/location",
            "Japan"
        ],
        [
            "Lea Michele",
            "/people/person/profession",
            "Steve Howe"
        ],
        [
            "United States of America",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dev Patel"
        ],
        [
            "Tony Scott",
            "/people/person/gender",
            "Dirty Pretty Things"
        ],
        [
            "Stanley Kubrick",
            "/people/person/spouse_s./people/marriage/spouse",
            "New York City"
        ],
        [
            "Kevin Betsy",
            "/people/person/place_of_birth",
            "Full Metal Jacket"
        ],
        [
            "John Patrick Shanley",
            "/people/person/employment_history./business/employment_tenure/company",
            "Julie Bowen"
        ],
        [
            "Johnny Depp",
            "/people/ethnicity/people",
            "Milton Friedman"
        ],
        [
            "Barry Levinson",
            "/people/person/place_of_birth",
            "Academy Award for Best Writing Adapted Screenplay"
        ],
        [
            "Paul Shaffer",
            "/people/person/profession",
            "Marianne Faithfull"
        ],
        [
            "William Butler Yeats",
            "/people/person/profession",
            "PopCap Games"
        ],
        [
            "David Geffen",
            "/people/person/gender",
            "Hindu"
        ],
        [
            "Allen Ginsberg",
            "/people/person/place_of_birth",
            "RB Leipzig"
        ],
        [
            "Rebecca Hall",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Transylvania"
        ],
        [
            "David Newman",
            "/people/person/place_of_birth",
            "Gannett Company"
        ],
        [
            "England",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ajax Cape Town F.C."
        ],
        [
            "Boris Leven",
            "/people/person/places_lived./people/place_lived/location",
            "Raghuvaran"
        ],
        [
            "English people",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "ACF Fiorentina"
        ],
        [
            "John Paul Jones",
            "/people/profession/specialization_of",
            "Seattle Seahawks"
        ],
        [
            "Ashton Kutcher",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rancho Mirage"
        ],
        [
            "John Ford",
            "/people/person/profession",
            "University College, Oxford"
        ],
        [
            "Soldier-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "BBC HD"
        ],
        [
            "Rob Reiner",
            "/people/deceased_person/place_of_death",
            "Lewes F.C."
        ],
        [
            "Billy Bob Thornton",
            "/people/person/nationality",
            "Acoustic guitar"
        ],
        [
            "Managing Director-GB",
            "/people/person/profession",
            "Croatia national football team"
        ],
        [
            "Robert Taylor",
            "/people/person/places_lived./people/place_lived/location",
            "Tom Rosenberg"
        ],
        [
            "Danger Mouse",
            "/people/person/profession",
            "Kannada Language"
        ],
        [
            "Elton John",
            "/people/person/places_lived./people/place_lived/location",
            "MTV Movie Award for Best Kiss"
        ],
        [
            "Fyodor Dostoyevsky",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Robin Williams"
        ],
        [
            "Marlee Matlin",
            "/people/person/religion",
            "Energie Cottbus"
        ],
        [
            "Stockholm",
            "/people/person/place_of_birth",
            "Clackamas County"
        ],
        [
            "Ryan O'Neal",
            "/people/person/places_lived./people/place_lived/location",
            "J. T. Walsh"
        ],
        [
            "Dorothy Jeakins",
            "/people/person/spouse_s./people/marriage/spouse",
            "Baruch Spinoza"
        ],
        [
            "Gertrude Stein",
            "/people/person/profession",
            "Salman Khan"
        ],
        [
            "Copenhagen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "World cinema"
        ],
        [
            "Minnie Driver",
            "/people/ethnicity/people",
            "Fahrenheit 9/11"
        ],
        [
            "Christian Bale",
            "/people/person/gender",
            "Hong Kong"
        ],
        [
            "Josh Groban",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Conga"
        ],
        [
            "Sidney Lumet",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "KT Tunstall"
        ],
        [
            "Jonathan Swift",
            "/people/person/spouse_s./people/marriage/spouse",
            "Carlisle, Cumbria"
        ],
        [
            "John Hawkes",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lionel Messi"
        ],
        [
            "Jerry Garcia",
            "/people/person/gender",
            "2008 Summer Olympics"
        ],
        [
            "Jonathan Glickman",
            "/people/person/profession",
            "Melora Hardin"
        ],
        [
            "Craig T. Nelson",
            "/people/ethnicity/people",
            "Newton"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "Sound Mixer"
        ],
        [
            "Brad Garrett",
            "/people/person/profession",
            "Central School of Speech and Drama"
        ],
        [
            "Lyndsy Fonseca",
            "/people/ethnicity/people",
            "Christian punk"
        ],
        [
            "Chile",
            "/people/person/profession",
            "Jackie Brown"
        ],
        [
            "Harry Belafonte",
            "/people/person/place_of_birth",
            "Esophageal cancer"
        ],
        [
            "Kate Bush",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Stanley Tucci"
        ],
        [
            "Jorge Luis Borges",
            "/people/person/profession",
            "Santa Clara"
        ],
        [
            "Carpenter-GB",
            "/people/person/profession",
            "Benjamin Britten"
        ],
        [
            "R. Lee Ermey",
            "/people/person/nationality",
            "Ballet"
        ],
        [
            "Judd Nelson",
            "/people/ethnicity/languages_spoken",
            "Gioacchino Rossini"
        ],
        [
            "Myocardial infarction",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Phoenix Coyotes"
        ],
        [
            "Wallace Beery",
            "/people/person/places_lived./people/place_lived/location",
            "University of Utah"
        ],
        [
            "Tilda Swinton",
            "/people/person/places_lived./people/place_lived/location",
            "Marriage"
        ],
        [
            "Nicole Kidman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States of America"
        ],
        [
            "Delroy Lindo",
            "/people/ethnicity/people",
            "The Unbearable Lightness of Being"
        ],
        [
            "Tom Cruise",
            "/people/person/gender",
            "Russian Empire"
        ],
        [
            "Talia Shire",
            "/people/person/profession",
            "Red Cliff"
        ],
        [
            "Richard Harris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hold Back the Dawn"
        ],
        [
            "Michael Hirsh",
            "/people/person/profession",
            "Soundgarden"
        ],
        [
            "Laura Carmichael",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Steve Ditko"
        ],
        [
            "Christine Baranski",
            "/people/person/place_of_birth",
            "Knight and Day"
        ],
        [
            "Dana Delany",
            "/people/person/places_lived./people/place_lived/location",
            "Television Director"
        ],
        [
            "Halle Berry",
            "/people/ethnicity/languages_spoken",
            "Comedian"
        ],
        [
            "Jennifer Connelly",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bradford"
        ],
        [
            "Johnny Knoxville",
            "/people/deceased_person/place_of_death",
            "Nazism"
        ],
        [
            "Brendan Gleeson",
            "/people/person/religion",
            "Mare Winningham"
        ],
        [
            "Hayden Christensen",
            "/people/ethnicity/people",
            "Dumfries and Galloway"
        ],
        [
            "Martin Lawrence",
            "/people/person/place_of_birth",
            "2012"
        ],
        [
            "Maya Angelou",
            "/people/person/gender",
            "English Language"
        ],
        [
            "Mary Steenburgen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Conductor"
        ],
        [
            "English people",
            "/people/person/places_lived./people/place_lived/location",
            "Vanguard Records"
        ],
        [
            "Tony Kushner",
            "/people/person/profession",
            "University of Pennsylvania Law School"
        ],
        [
            "Alan Burnett",
            "/medicine/disease/notable_people_with_this_condition",
            "S.B.V. Excelsior"
        ],
        [
            "Michael Brecker",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Viju Khote"
        ],
        [
            "California",
            "/people/person/profession",
            "San Antonio"
        ],
        [
            "M.I.A.",
            "/people/person/profession",
            "Ankara"
        ],
        [
            "Roger Savage",
            "/people/ethnicity/people",
            "Cardiff City F.C."
        ],
        [
            "Keith David",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Johnny Yong Bosch"
        ],
        [
            "Musical",
            "/people/person/profession",
            "Catherine Zeta-Jones"
        ],
        [
            "Theofanis Gekas",
            "/people/person/gender",
            "Ann Roth"
        ],
        [
            "Richard Rodgers",
            "/people/person/religion",
            "Chris Rock"
        ],
        [
            "Forest Lawn Memorial Park",
            "/people/person/profession",
            "Alice Cooper"
        ],
        [
            "Jagdish Raj",
            "/people/person/profession",
            "Slumdog Millionaire"
        ],
        [
            "Renal failure",
            "/people/person/languages",
            "What Dreams May Come"
        ],
        [
            "Kristen Wiig",
            "/people/person/nationality",
            "Mobile"
        ],
        [
            "Jared Harris",
            "/people/person/gender",
            "English Language"
        ],
        [
            "Michael Schur",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Bruce Almighty"
        ],
        [
            "Football player",
            "/people/person/places_lived./people/place_lived/location",
            "Slapstick"
        ],
        [
            "Wolfgang Amadeus Mozart",
            "/people/ethnicity/languages_spoken",
            "Alan Turing"
        ],
        [
            "Gene Simmons",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "Robert C. Ludwig",
            "/people/person/gender",
            "Physics"
        ],
        [
            "Corey Feldman",
            "/people/person/profession",
            "Federico Fellini"
        ],
        [
            "Sandra Bernhard",
            "/people/person/profession",
            "Genentech"
        ],
        [
            "Michael Madsen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Patriot"
        ],
        [
            "Liam Neeson",
            "/people/person/places_lived./people/place_lived/location",
            "Gold Medal of the Royal Astronomical Society"
        ],
        [
            "Patty Loveless",
            "/people/person/profession",
            "Vic Mignogna"
        ],
        [
            "Clint Eastwood",
            "/people/profession/specialization_of",
            "Locus Award for Best Fantasy Novel"
        ],
        [
            "Kate Hudson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lana Turner"
        ],
        [
            "Joseph M. Schenck",
            "/people/person/gender",
            "Copley Medal"
        ],
        [
            "Elizabeth Banks",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Academy Award for Best Cinematography"
        ],
        [
            "Billy Connolly",
            "/people/person/nationality",
            "Psychosis"
        ],
        [
            "Patrick Doyle",
            "/people/deceased_person/place_of_death",
            "Sovereign state"
        ],
        [
            "Art Garfunkel",
            "/people/person/profession",
            "Franklin County"
        ],
        [
            "Clive Barker",
            "/people/person/languages",
            "Crazy Heart"
        ],
        [
            "Albert Finney",
            "/people/person/languages",
            "Kamloops"
        ],
        [
            "Philip Roth",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Augustine of Hippo"
        ],
        [
            "Cardiovascular disease",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "PFC Cherno More Varna"
        ],
        [
            "Peter Casey",
            "/people/person/profession",
            "U.C. Sampdoria"
        ],
        [
            "Manufacturing",
            "/people/person/nationality",
            "Downfall"
        ],
        [
            "David Robb",
            "/people/person/profession",
            "City University, London"
        ],
        [
            "Tom Skerritt",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "John Bailey",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Roots"
        ],
        [
            "Liver cancer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "RB Leipzig"
        ],
        [
            "Don Knotts",
            "/people/person/places_lived./people/place_lived/location",
            "Working Title Films"
        ],
        [
            "Jennifer Jason Leigh",
            "/people/person/profession",
            "Salt"
        ],
        [
            "Sean Penn",
            "/people/person/profession",
            "Robert Downey Jr."
        ],
        [
            "Virus",
            "/people/person/profession",
            "The Hague"
        ],
        [
            "Trisha Yearwood",
            "/people/person/profession",
            "Ballet Shoes"
        ],
        [
            "Paramore",
            "/people/profession/specialization_of",
            "El Dorado County"
        ],
        [
            "Carpenter-GB",
            "/people/person/gender",
            "Province of Rome"
        ],
        [
            "John Amos",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chuck"
        ],
        [
            "Jeff Garlin",
            "/people/person/profession",
            "Valentine's Day"
        ],
        [
            "Kim Cattrall",
            "/people/person/profession",
            "Latin Grammy Award for Record of the Year"
        ],
        [
            "Jack Palance",
            "/people/person/religion",
            "Toby Keith"
        ],
        [
            "Tommy Chong",
            "/people/person/languages",
            "Confederate States of America"
        ],
        [
            "Douglas Haig, 1st Earl Haig",
            "/people/person/profession",
            "Rebecca Romijn"
        ],
        [
            "Arkansas",
            "/people/person/nationality",
            "Ann Arbor"
        ],
        [
            "Ian McKellen",
            "/people/person/nationality",
            "Actor-GB"
        ],
        [
            "Tate Donovan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mrs. Parker and the Vicious Circle"
        ],
        [
            "Jon Hamm",
            "/people/person/profession",
            "Walter F. Parkes"
        ],
        [
            "White American",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Action Film"
        ],
        [
            "Marriage",
            "/people/ethnicity/people",
            "Mark Salling"
        ],
        [
            "Dwight Yoakam",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "New York City"
        ],
        [
            "Rick Nowels",
            "/people/person/places_lived./people/place_lived/location",
            "Ray Moyer"
        ],
        [
            "Alicia Silverstone",
            "/people/person/places_lived./people/place_lived/location",
            "University of Arizona"
        ],
        [
            "Jon Vitti",
            "/people/person/gender",
            "Stockholm University"
        ],
        [
            "Sissy Spacek",
            "/people/profession/specialization_of",
            "New York City"
        ],
        [
            "Topher Grace",
            "/people/person/gender",
            "David Chase"
        ],
        [
            "John Noble",
            "/people/person/spouse_s./people/marriage/spouse",
            "Locus Award for Best Fantasy Novel"
        ],
        [
            "Herbie Hancock",
            "/people/person/place_of_birth",
            "Epitaph Records"
        ],
        [
            "Gary Oldman",
            "/people/person/place_of_birth",
            "United States Dollar"
        ],
        [
            "Edward Shearmur",
            "/people/person/gender",
            "Visual Effects Supervisor"
        ],
        [
            "Dutch people",
            "/people/person/places_lived./people/place_lived/location",
            "Takeshi Kitano"
        ],
        [
            "Mike Nawrocki",
            "/people/person/profession",
            "The Flowers of War"
        ],
        [
            "Giovanni Ribisi",
            "/people/person/profession",
            "Genesis"
        ],
        [
            "Ontario",
            "/people/person/profession",
            "Disney Interactive Studios"
        ],
        [
            "Michel Colombier",
            "/people/deceased_person/place_of_death",
            "Steve Carell"
        ],
        [
            "Steve Carell",
            "/people/person/profession",
            "Ian James Corlett"
        ],
        [
            "Kath Soucie",
            "/people/person/profession",
            "Pinocchio"
        ],
        [
            "George R. Nelson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "J. Michael Straczynski"
        ],
        [
            "Brendan Coyle",
            "/people/person/places_lived./people/place_lived/location",
            "Malibu"
        ],
        [
            "Roscoe Arbuckle",
            "/people/person/profession",
            "University of York"
        ],
        [
            "Edie Falco",
            "/people/person/languages",
            "Lake County"
        ],
        [
            "James Baldwin",
            "/people/person/profession",
            "Comedy-GB"
        ],
        [
            "James Gandolfini",
            "/people/person/nationality",
            "Henry Mancini"
        ],
        [
            "Judd Apatow",
            "/people/ethnicity/people",
            "Saskatchewan"
        ],
        [
            "Joseph Gordon-Levitt",
            "/people/person/place_of_birth",
            "English Language"
        ],
        [
            "Woodlawn Cemetery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Elmer Bernstein"
        ],
        [
            "N. Gail Lawrence",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Goalkeeper"
        ],
        [
            "Stephanie Morgenstern",
            "/people/person/gender",
            "Stephen Graham"
        ],
        [
            "United States of America",
            "/people/person/nationality",
            "Turkey"
        ],
        [
            "Lyricist",
            "/people/person/profession",
            "Writers Guild of America Award for Best Original Screenplay"
        ],
        [
            "Lauren Tom",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Michael McDonald"
        ],
        [
            "David Brown",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Programming"
        ],
        [
            "Joel Edgerton",
            "/people/person/spouse_s./people/marriage/spouse",
            "106th United States Congress"
        ],
        [
            "John Adams",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Winona Ryder",
            "/people/person/profession",
            "University of Strathclyde"
        ],
        [
            "Managing Director-GB",
            "/people/deceased_person/place_of_death",
            "Banjo"
        ],
        [
            "LeAnn Rimes",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jeff Richmond"
        ],
        [
            "Mos Def",
            "/people/ethnicity/people",
            "Sound Mixer"
        ],
        [
            "Pharyngitis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Irene"
        ],
        [
            "Steve Jobs",
            "/people/person/profession",
            "Political drama"
        ],
        [
            "Nastassja Kinski",
            "/people/ethnicity/people",
            "Jonah Hex"
        ],
        [
            "Charles Pratt, Jr.",
            "/people/person/profession",
            "The Book of Eli"
        ],
        [
            "Ve Neill",
            "/people/person/place_of_birth",
            "Alfred Hitchcock"
        ],
        [
            "Political Science",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "San Angelo"
        ],
        [
            "Charles, Prince of Wales",
            "/people/person/profession",
            "Kanye West"
        ],
        [
            "Jason Biggs",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Whitney Houston"
        ],
        [
            "Colin Farrell",
            "/people/person/religion",
            "Simply Red"
        ],
        [
            "Mary-Ellis Bunim",
            "/people/ethnicity/people",
            "John Gielgud"
        ],
        [
            "Peter Capaldi",
            "/people/person/profession",
            "Sweden"
        ],
        [
            "Barry White",
            "/people/person/profession",
            "Richmond"
        ],
        [
            "Edward Herrmann",
            "/people/deceased_person/place_of_death",
            "2000 Major League Baseball season"
        ],
        [
            "Tate Donovan",
            "/people/person/profession",
            "Londonderry"
        ],
        [
            "Donna Summer",
            "/people/person/gender",
            "PSV Eindhoven"
        ],
        [
            "Eric Fellner",
            "/people/person/gender",
            "Associate degree"
        ],
        [
            "Phil Collinson",
            "/people/person/profession",
            "Festival Records"
        ],
        [
            "Will Smith",
            "/people/person/nationality",
            "Bouzouki"
        ],
        [
            "Alfred Molina",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "California College of the Arts"
        ],
        [
            "Paul Weller",
            "/people/person/place_of_birth",
            "Charlie Chaplin"
        ],
        [
            "Cameroon",
            "/people/person/place_of_birth",
            "Jazz rap"
        ],
        [
            "Shawn Wayans",
            "/people/person/profession",
            "Male"
        ],
        [
            "Grace Jones",
            "/people/ethnicity/geographic_distribution",
            "The Hangover: Part II"
        ],
        [
            "Om Shivpuri",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Switzerland"
        ],
        [
            "Taylor Swift",
            "/people/ethnicity/people",
            "Rebecca Eaton"
        ],
        [
            "Hugh Jackman",
            "/people/person/gender",
            "KC and the Sunshine Band"
        ],
        [
            "Illegal drug trade",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "64th Primetime Emmy Awards"
        ],
        [
            "Holly Hunter",
            "/people/ethnicity/languages_spoken",
            "Frances Fisher"
        ],
        [
            "Republic of Ireland",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bachelor of Fine Arts"
        ],
        [
            "Walter Murphy",
            "/people/person/place_of_birth",
            "World cinema"
        ],
        [
            "Ted Levine",
            "/people/person/gender",
            "Edgar Meyer"
        ],
        [
            "Dabney Coleman",
            "/people/person/place_of_birth",
            "Writers Guild of America Awards 2005"
        ],
        [
            "Danny Boyle",
            "/people/cause_of_death/people",
            "Author-GB"
        ],
        [
            "Michael Winterbottom",
            "/people/deceased_person/place_of_burial",
            "Christian metal"
        ],
        [
            "Harvey Weinstein",
            "/people/person/religion",
            "Gong"
        ],
        [
            "Martha Plimpton",
            "/people/person/profession",
            "A Simple Plan"
        ],
        [
            "Carlo Ponti",
            "/people/person/nationality",
            "Christopher Walken"
        ],
        [
            "Lalo Schifrin",
            "/people/person/profession",
            "Filmfare Award for Best Supporting Actor"
        ],
        [
            "William Butler Yeats",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Stockholm"
        ],
        [
            "Harry Stradling",
            "/people/person/profession",
            "Dallas Stars"
        ],
        [
            "Van Nest Polglase",
            "/people/person/places_lived./people/place_lived/location",
            "Actor-GB"
        ],
        [
            "Elvis Presley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Official Website"
        ],
        [
            "Bob Balaban",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Robert Plant"
        ],
        [
            "Xander Berkeley",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Carlos Santana"
        ],
        [
            "Barbara Stanwyck",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sky Captain and the World of Tomorrow"
        ],
        [
            "Joanna Cassidy",
            "/people/person/places_lived./people/place_lived/location",
            "Ulster Unionist Party"
        ],
        [
            "George Carlin",
            "/people/person/places_lived./people/place_lived/location",
            "Doubt"
        ],
        [
            "Mark Kirkland",
            "/people/person/employment_history./business/employment_tenure/company",
            "Alan Silvestri"
        ],
        [
            "Mohnish Behl",
            "/people/person/places_lived./people/place_lived/location",
            "Musical"
        ],
        [
            "Mitchell Leisen",
            "/people/profession/specialization_of",
            "Male"
        ],
        [
            "Kevin Garnett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mountain Time Zone-US"
        ],
        [
            "Alison Brie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Sky1"
        ],
        [
            "Bruce Lee",
            "/people/person/nationality",
            "Homelessness"
        ],
        [
            "Didier Six",
            "/people/person/gender",
            "Italy"
        ],
        [
            "Martin Freeman",
            "/people/person/profession",
            "2005 Major League Baseball Draft"
        ],
        [
            "Oprah Winfrey",
            "/people/person/places_lived./people/place_lived/location",
            "Mark Robson"
        ],
        [
            "Geraldine Page",
            "/people/ethnicity/languages_spoken",
            "International IMPAC Dublin Literary Award"
        ],
        [
            "Kellie Martin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Taiwan"
        ],
        [
            "Sterling Holloway",
            "/people/person/religion",
            "BYU Cougars football"
        ],
        [
            "Joseph Kish",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jerry Garcia"
        ],
        [
            "Kanye West",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Commentator"
        ],
        [
            "Robert Clohessy",
            "/people/person/religion",
            "Murphy Brown"
        ],
        [
            "Charles Cornwallis, 1st Marquess Cornwallis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Jena Malone",
            "/people/cause_of_death/people",
            "Wide receiver"
        ],
        [
            "Andrea Bocelli",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Screwball comedy"
        ],
        [
            "Leslie Nielsen",
            "/people/person/religion",
            "Maggie Smith"
        ],
        [
            "Jessye Norman",
            "/people/person/nationality",
            "Jacques Lacan"
        ],
        [
            "Whoopi Goldberg",
            "/people/person/profession",
            "Wanda Sykes"
        ],
        [
            "Cameroon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jim Cummings"
        ],
        [
            "Melvin Frank",
            "/people/person/gender",
            "Mexico City"
        ],
        [
            "Bill Hader",
            "/people/person/gender",
            "Aerospace Engineering-GB"
        ],
        [
            "Walter Model",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Internal Revenue Service"
        ],
        [
            "Sal Buscema",
            "/people/person/languages",
            "India"
        ],
        [
            "Ray Bradbury",
            "/people/person/place_of_birth",
            "Official Website"
        ],
        [
            "President of the United States",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mobile Suit Gundam SEED Destiny"
        ],
        [
            "Diabetes mellitus",
            "/people/person/profession",
            "Nebraska"
        ],
        [
            "Will Ferrell",
            "/people/person/religion",
            "Sovereign state"
        ],
        [
            "Stephen Sondheim",
            "/people/profession/specialization_of",
            "Pittsfield"
        ],
        [
            "Vilmos Zsigmond",
            "/people/person/profession",
            "Male"
        ],
        [
            "Geneva",
            "/people/person/gender",
            "Alpha Delta Pi"
        ],
        [
            "Bengali people",
            "/people/person/profession",
            "Manufacturing"
        ],
        [
            "Elizabeth Sarnoff",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Michelle Branch"
        ],
        [
            "Bow Wow",
            "/people/person/profession",
            "Gap Inc."
        ],
        [
            "Laurence Fishburne",
            "/people/person/gender",
            "Musician-GB"
        ],
        [
            "Elizabeth II",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Purdue Boilermakers football"
        ],
        [
            "Henderson",
            "/people/cause_of_death/people",
            "Satellite Award for Best Adapted Screenplay"
        ],
        [
            "Yunus Parvez",
            "/people/person/gender",
            "Politician-GB"
        ],
        [
            "Duff McKagan",
            "/people/ethnicity/geographic_distribution",
            "Goalkeeper"
        ],
        [
            "Javier Grillo-Marxuach",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "39th Canadian Parliament"
        ],
        [
            "Jeff Daniels",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Star Trek: Deep Space Nine"
        ],
        [
            "Lorraine Broderick",
            "/people/person/profession",
            "Ireland"
        ],
        [
            "Winston-Salem",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Wendee Lee"
        ],
        [
            "Alfred Molina",
            "/people/person/profession",
            "Mexico"
        ],
        [
            "William H. Daniels",
            "/people/person/place_of_birth",
            "Hillary Rodham Clinton"
        ],
        [
            "Dannii Minogue",
            "/people/person/profession",
            "Odense Boldklub"
        ],
        [
            "Prem Chopra",
            "/people/person/profession",
            "Suhasini Mani Ratnam"
        ],
        [
            "Spike Jonze",
            "/people/person/profession",
            "Panama national football team"
        ],
        [
            "Coburg",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Island"
        ],
        [
            "Dan Castellaneta",
            "/people/person/profession",
            "Victoria University of Wellington"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "Rockhampton"
        ],
        [
            "Bill Murray",
            "/people/ethnicity/people",
            "Academy Award for Best Original Musical"
        ],
        [
            "Will Ferrell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Get Carter"
        ],
        [
            "Geoffrey Rush",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Larry Crowne"
        ],
        [
            "Jeremy Irons",
            "/people/person/gender",
            "William Chang"
        ],
        [
            "Sunil Shetty",
            "/people/person/profession",
            "FOX"
        ],
        [
            "Motor neuron disease",
            "/people/person/gender",
            "Northwestern University"
        ],
        [
            "Garin Wolf",
            "/people/person/profession",
            "Burkina Faso"
        ],
        [
            "Dick Van Dyke",
            "/people/person/places_lived./people/place_lived/location",
            "The Towering Inferno"
        ],
        [
            "Alison Krauss",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "International Cricket Council"
        ],
        [
            "Kevin James",
            "/people/profession/specialization_of",
            "Vitamin B-6"
        ],
        [
            "Rekha",
            "/people/person/profession",
            "Male"
        ],
        [
            "Gary Rydstrom",
            "/people/person/gender",
            "Final Destination 5"
        ],
        [
            "Charles Darwin",
            "/people/person/places_lived./people/place_lived/location",
            "United States Dollar"
        ],
        [
            "Homicide",
            "/people/person/gender",
            "Female"
        ],
        [
            "Denis Leary",
            "/people/ethnicity/people",
            "Official-GB"
        ],
        [
            "George R. R. Martin",
            "/people/profession/specialization_of",
            "Orix Buffaloes"
        ],
        [
            "Walter M. Scott",
            "/people/person/nationality",
            "Firearm"
        ],
        [
            "Kathie Lee Gifford",
            "/people/person/profession",
            "Ismaily SC"
        ],
        [
            "Burt Young",
            "/people/person/profession",
            "51st Annual Grammy Awards-US"
        ],
        [
            "George W. Bush",
            "/people/person/profession",
            "Japan"
        ],
        [
            "Joan Allen",
            "/people/cause_of_death/people",
            "Claremont"
        ],
        [
            "Tate Donovan",
            "/people/person/profession",
            "Saratoga County"
        ],
        [
            "Aaron Shure",
            "/people/person/nationality",
            "Backstairs at the White House"
        ],
        [
            "Fredric March",
            "/people/person/languages",
            "Jefferson Starship"
        ],
        [
            "Trisha Krishnan",
            "/people/person/places_lived./people/place_lived/location",
            "Data East"
        ],
        [
            "Sofia Coppola",
            "/people/profession/specialization_of",
            "Jean-Jacques Goldman"
        ],
        [
            "Isabelle Adjani",
            "/people/person/employment_history./business/employment_tenure/company",
            "Comedian"
        ],
        [
            "Asrani",
            "/people/person/gender",
            "About Schmidt"
        ],
        [
            "Max Steiner",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Beloved"
        ],
        [
            "Jay Mohr",
            "/people/person/religion",
            "John Ottman"
        ],
        [
            "Armenians",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "EA Canada"
        ],
        [
            "Robert Klein",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tony Award for Best Actor in a Play"
        ],
        [
            "Norman Stiles",
            "/people/person/nationality",
            "Eton College"
        ],
        [
            "Jason Isaacs",
            "/people/person/gender",
            "Ice Hockey"
        ],
        [
            "Roy Orbison",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "1985 Major League Baseball season"
        ],
        [
            "Lyle Lovett",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "George Harrison: Living in the Material World"
        ],
        [
            "Emmylou Harris",
            "/people/person/gender",
            "Mississippi River"
        ],
        [
            "Christopher Whitesell",
            "/people/deceased_person/place_of_death",
            "Theodore Bikel"
        ],
        [
            "Francis Ford Coppola",
            "/people/cause_of_death/people",
            "Mississippi"
        ],
        [
            "Stephen Demorest",
            "/people/person/profession",
            "Casey Kasem"
        ],
        [
            "Frank Miller",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Once Upon a Time in America"
        ],
        [
            "Faye Dunaway",
            "/people/person/gender",
            "Pontiac"
        ],
        [
            "Adrian Adolph Greenberg",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Richard III"
        ],
        [
            "Topher Grace",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Bronze medal"
        ],
        [
            "Nicholas II of Russia",
            "/people/person/profession",
            "Walter Scharf"
        ],
        [
            "Ludacris",
            "/people/person/religion",
            "Patch Adams"
        ],
        [
            "Managing Director-GB",
            "/people/cause_of_death/people",
            "Mark Tinker"
        ],
        [
            "Nickelback",
            "/people/person/places_lived./people/place_lived/location",
            "Amsterdam"
        ],
        [
            "Arthur Rankin, Jr.",
            "/people/profession/specialization_of",
            "James Gandolfini"
        ],
        [
            "Gloria Estefan",
            "/people/person/place_of_birth",
            "Vampire"
        ],
        [
            "Max Steiner",
            "/people/person/place_of_birth",
            "Katie Holmes"
        ],
        [
            "Marv Wolfman",
            "/people/person/place_of_birth",
            "Swizz Beatz"
        ],
        [
            "Clint Eastwood",
            "/people/profession/specialization_of",
            "Cardiff"
        ],
        [
            "Simon Callow",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Guitarist-GB"
        ],
        [
            "Gary Oldman",
            "/people/person/profession",
            "Robert Wachtel"
        ],
        [
            "Jesse Eisenberg",
            "/people/person/place_of_birth",
            "Minimal techno"
        ],
        [
            "Jake Gyllenhaal",
            "/people/person/languages",
            "John Madden"
        ],
        [
            "Tuesday Weld",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Michigan"
        ],
        [
            "Nagesh",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Alberta"
        ],
        [
            "Betty Comden",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jonathan Rhys Meyers"
        ],
        [
            "N. Gail Lawrence",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sound Mixer"
        ],
        [
            "Jean-Luc Godard",
            "/people/ethnicity/people",
            "The Muppet Show-GB"
        ],
        [
            "David Arnold",
            "/people/person/gender",
            "University of Oxford"
        ],
        [
            "Raghu Babu",
            "/people/person/places_lived./people/place_lived/location",
            "Lawton"
        ],
        [
            "John Boorman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Michel Foucault"
        ],
        [
            "Hugh Jackman",
            "/people/profession/specialization_of",
            "Jenna Bush Hager"
        ],
        [
            "Richard Curtis",
            "/people/profession/specialization_of",
            "Songwriter-GB"
        ],
        [
            "Diane Warren",
            "/people/person/profession",
            "Gia"
        ],
        [
            "Bootsy Collins",
            "/people/profession/specialization_of",
            "Madurai"
        ],
        [
            "Hal Pereira",
            "/people/person/profession",
            "Deuce Bigalow: European Gigolo"
        ],
        [
            "Deven Verma",
            "/people/person/gender",
            "Queens of the Stone Age"
        ],
        [
            "Jerome Kern",
            "/people/person/profession",
            "UEFA"
        ],
        [
            "Patrick McGoohan",
            "/people/person/nationality",
            "Los Angeles Film Critics Association Award for Best Actress"
        ],
        [
            "California",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dominic West"
        ],
        [
            "Michael Sembello",
            "/people/person/profession",
            "Judaism-GB"
        ],
        [
            "John Huston",
            "/people/person/gender",
            "Michael Keaton"
        ],
        [
            "Patricia Arquette",
            "/people/profession/specialization_of",
            "Period piece"
        ],
        [
            "Thora Birch",
            "/people/deceased_person/place_of_burial",
            "Vanessa L. Williams"
        ],
        [
            "Beau Bridges",
            "/people/person/gender",
            "Yugoslavia"
        ],
        [
            "Roger Zelazny",
            "/people/profession/specialization_of",
            "Jude Ciccolella"
        ],
        [
            "Robert Pattinson",
            "/people/person/profession",
            "Santa Barbara"
        ],
        [
            "Mike Barker",
            "/people/ethnicity/people",
            "Willem Dafoe"
        ],
        [
            "David Chase",
            "/people/person/profession",
            "Netherlands"
        ],
        [
            "Kirstie Alley",
            "/people/person/profession",
            "Menahem Golan"
        ],
        [
            "George Stevens",
            "/people/person/places_lived./people/place_lived/location",
            "Wall Street"
        ],
        [
            "Friedrich Hayek",
            "/people/person/places_lived./people/place_lived/location",
            "Spike Jonze"
        ],
        [
            "Simon Baker",
            "/people/person/nationality",
            "Electrical engineering"
        ],
        [
            "Kathryn Bigelow",
            "/people/person/places_lived./people/place_lived/location",
            "Hrithik Roshan"
        ],
        [
            "Seth Rogen",
            "/people/ethnicity/people",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Ezra Pound",
            "/people/person/nationality",
            "Bill Finger"
        ],
        [
            "James E. Reilly",
            "/people/person/profession",
            "Treasurer"
        ],
        [
            "Selma Blair",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Political Science"
        ],
        [
            "Ed Asner",
            "/people/person/place_of_birth",
            "Bruce Greenwood"
        ],
        [
            "John DiMaggio",
            "/people/ethnicity/people",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Herb Alpert",
            "/people/ethnicity/languages_spoken",
            "Chris Noth"
        ],
        [
            "Sandy Powell",
            "/people/person/place_of_birth",
            "Contiguous United States"
        ],
        [
            "LeBron James",
            "/people/deceased_person/place_of_burial",
            "Andy Griffith"
        ],
        [
            "Chris Cornell",
            "/people/person/gender",
            "Creed Bratton"
        ],
        [
            "Cy Coleman",
            "/people/person/profession",
            "Australian dollar"
        ],
        [
            "Ethiopia",
            "/people/person/profession",
            "Talia Shire"
        ],
        [
            "Thelma Schoonmaker",
            "/people/person/gender",
            "Resident Evil: Afterlife"
        ],
        [
            "William Howard Taft",
            "/people/person/profession",
            "Oingo Boingo"
        ],
        [
            "Warren Beatty",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Carroll Clark"
        ],
        [
            "Leelee Sobieski",
            "/people/person/religion",
            "Don Cheadle"
        ],
        [
            "Jerry Siegel",
            "/people/person/profession",
            "Steve Miller Band"
        ],
        [
            "Myrna Loy",
            "/people/person/gender",
            "57th Golden Globe Awards"
        ],
        [
            "Eriq La Salle",
            "/people/person/gender",
            "Domestic partnership"
        ],
        [
            "Larry the Cable Guy",
            "/people/person/religion",
            "Anne Bancroft"
        ],
        [
            "Chris Pine",
            "/people/deceased_person/place_of_death",
            "Mumbai"
        ],
        [
            "Peter Riegert",
            "/people/person/profession",
            "San Jose Earthquakes"
        ],
        [
            "Meagan Good",
            "/people/person/place_of_birth",
            "Romania"
        ],
        [
            "Nikolai Gogol",
            "/people/person/profession",
            "Actor-GB"
        ],
        [
            "Ben Sahar",
            "/people/person/profession",
            "Ludwig van Beethoven"
        ],
        [
            "Tommy Lee",
            "/people/person/place_of_birth",
            "I Love You, Man"
        ],
        [
            "Jennifer Esposito",
            "/people/person/nationality",
            "Japan"
        ],
        [
            "John Fogerty",
            "/people/cause_of_death/people",
            "University of California, Davis"
        ],
        [
            "Artie Lange",
            "/people/person/profession",
            "Library of Congress Classification"
        ],
        [
            "Rachael Leigh Cook",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Marvin Gaye",
            "/people/person/gender",
            "Presenter-GB"
        ],
        [
            "Camryn Manheim",
            "/people/person/profession",
            "Maggie Gyllenhaal"
        ],
        [
            "Steve-O",
            "/people/profession/specialization_of",
            "Steve Buscemi"
        ],
        [
            "Catherine Keener",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Driving Miss Daisy"
        ],
        [
            "Theofanis Gekas",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Academy Award for Best Cinematography"
        ],
        [
            "Joss Whedon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Clint Black"
        ],
        [
            "Serial killer",
            "/people/ethnicity/people",
            "Titanic"
        ],
        [
            "John Rawls",
            "/people/person/nationality",
            "Reversal of Fortune"
        ],
        [
            "Rory Albanese",
            "/people/ethnicity/people",
            "Salem"
        ],
        [
            "Steven Curtis Chapman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Salt Lake County"
        ],
        [
            "Edgar Allan Poe",
            "/people/person/place_of_birth",
            "Jockey-GB"
        ],
        [
            "Devin Townsend",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Paul Schrader"
        ],
        [
            "Anthony Hopkins",
            "/people/profession/specialization_of",
            "United States of America"
        ],
        [
            "Gene Hackman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sean Astin"
        ],
        [
            "Roy Kinnear",
            "/people/person/profession",
            "United States Congress"
        ],
        [
            "Nicolas Cage",
            "/people/ethnicity/languages_spoken",
            "Tokyo"
        ],
        [
            "Stevie Wonder",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Bass"
        ],
        [
            "Wilmer Valderrama",
            "/people/person/profession",
            "Funkadelic"
        ],
        [
            "Adrian Grenier",
            "/people/person/profession",
            "Burnley F.C."
        ],
        [
            "Jefferson City",
            "/people/person/places_lived./people/place_lived/location",
            "Late Show with David Letterman"
        ],
        [
            "Jay-Z",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Russia"
        ],
        [
            "Scarlett Johansson",
            "/medicine/disease/notable_people_with_this_condition",
            "Omar Sharif"
        ],
        [
            "Councillor",
            "/people/person/gender",
            "Bad Lieutenant: Port of Call New Orleans"
        ],
        [
            "Georg Solti",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Nine Inch Nails"
        ],
        [
            "Keith Urban",
            "/people/person/nationality",
            "French Language"
        ],
        [
            "Rory Albanese",
            "/people/person/nationality",
            "MTV Video Music Award for Best Visual Effects"
        ],
        [
            "Pornographic actor-GB",
            "/people/ethnicity/people",
            "Troy"
        ],
        [
            "David Brin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "O.S.O."
        ],
        [
            "Jim Thorpe",
            "/people/person/gender",
            "Female"
        ],
        [
            "Mary Pickford",
            "/people/profession/specialization_of",
            "Anthony Quayle"
        ],
        [
            "Herbie Hancock",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Stade Rennais F.C."
        ],
        [
            "Pastor",
            "/people/person/religion",
            "The Godfather Part II"
        ],
        [
            "California",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Miami Heat"
        ],
        [
            "James Baldwin",
            "/people/person/profession",
            "Carole Lombard"
        ],
        [
            "Wendy Melvoin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Baylor University"
        ],
        [
            "Madhuri Dixit",
            "/people/person/place_of_birth",
            "Independent Spirit Award for Best Female Lead"
        ],
        [
            "John McCain",
            "/people/person/profession",
            "Doncaster"
        ],
        [
            "Satish Kaushik",
            "/people/person/place_of_birth",
            "Indiana University"
        ],
        [
            "Sridevi",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Norristown"
        ],
        [
            "Dorothy Jeakins",
            "/people/profession/specialization_of",
            "Lesbian"
        ],
        [
            "Richard Pryor",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Giancarlo Esposito",
            "/people/person/spouse_s./people/marriage/spouse",
            "Argentina"
        ],
        [
            "Mark Irwin",
            "/people/person/profession",
            "The Pianist"
        ],
        [
            "Jason Lee",
            "/people/person/religion",
            "Pam Tillis"
        ],
        [
            "Henry Rollins",
            "/people/person/nationality",
            "Emmylou Harris"
        ],
        [
            "Marcia Wallace",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Emile Hirsch"
        ],
        [
            "Phil Collins",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Business Administration"
        ],
        [
            "Darren Aronofsky",
            "/people/person/profession",
            "Sidney Poitier"
        ],
        [
            "Ralph Fiennes",
            "/people/person/places_lived./people/place_lived/location",
            "Kevin Kline"
        ],
        [
            "Madeline Kahn",
            "/people/person/place_of_birth",
            "Superman"
        ],
        [
            "Joe Morton",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Makeup Artist-GB"
        ],
        [
            "Catherine Keener",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Executive Producer"
        ],
        [
            "Danny Trejo",
            "/people/cause_of_death/people",
            "Star Wars Holiday Special"
        ],
        [
            "Debra Messing",
            "/people/person/profession",
            "Cardiff"
        ],
        [
            "McCoy Tyner",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vince Vaughn"
        ],
        [
            "Richard Hunt",
            "/people/ethnicity/people",
            "The Wizard of Oz"
        ],
        [
            "Fyvush Finkel",
            "/people/person/places_lived./people/place_lived/location",
            "Andrew Jackson"
        ],
        [
            "Revathi",
            "/people/person/profession",
            "Gillian Anderson"
        ],
        [
            "Ben Johnson",
            "/people/person/religion",
            "Playwright-GB"
        ],
        [
            "Manny Marroquin",
            "/people/ethnicity/people",
            "Drum"
        ],
        [
            "Frank Oz",
            "/people/person/profession",
            "Arizona Cardinals"
        ],
        [
            "Charo Santos-Concio",
            "/people/person/place_of_birth",
            "Shane"
        ],
        [
            "Bob Weinstein",
            "/people/person/profession",
            "Grammy Award for Best Rock Performance by a Duo or Group with Vocal"
        ],
        [
            "Jackie Chan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Military history"
        ],
        [
            "Heart failure",
            "/people/profession/specialization_of",
            "Franz Schubert"
        ],
        [
            "Giorgio Moroder",
            "/people/person/place_of_birth",
            "Asylum Records"
        ],
        [
            "Managing Director-GB",
            "/people/person/profession",
            "Cradle of Filth"
        ],
        [
            "Tracey Ullman",
            "/people/person/place_of_birth",
            "Clark University"
        ],
        [
            "Jack Huston",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Help"
        ],
        [
            "Graham Yost",
            "/people/person/religion",
            "Riboflavin"
        ],
        [
            "Zach Galifianakis",
            "/people/person/nationality",
            "Joe Berlinger"
        ],
        [
            "Sean Lennon",
            "/people/person/gender",
            "Fullback"
        ],
        [
            "Jorja Fox",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Windsor"
        ],
        [
            "African American",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "West Chester"
        ],
        [
            "Wanda Sykes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Official Website"
        ],
        [
            "Laura Carmichael",
            "/people/profession/specialization_of",
            "Corpus Christi"
        ],
        [
            "Ken Adam",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "LGBT"
        ],
        [
            "James Joyce",
            "/people/ethnicity/people",
            "Mariah Carey"
        ],
        [
            "L.A. Reid",
            "/people/person/gender",
            "Blu-ray disc"
        ],
        [
            "Jennifer Lopez",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Panjab University, Chandigarh"
        ],
        [
            "Paul Sylbert",
            "/medicine/disease/notable_people_with_this_condition",
            "Hoboken"
        ],
        [
            "Peter Wentz",
            "/people/person/places_lived./people/place_lived/location",
            "Giovanni Ribisi"
        ],
        [
            "Julia Stiles",
            "/people/person/profession",
            "Violin"
        ],
        [
            "Danny McBride",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Puerto Rico"
        ],
        [
            "Mike Myers",
            "/people/person/gender",
            "Arlington"
        ],
        [
            "Thomas Jefferson",
            "/people/ethnicity/people",
            "Bellingham"
        ],
        [
            "West Norwood Cemetery",
            "/people/person/gender",
            "Big Love"
        ],
        [
            "Filipino American",
            "/people/person/places_lived./people/place_lived/location",
            "Cy Coleman"
        ],
        [
            "Werner Herzog",
            "/people/person/nationality",
            "Adventure Film"
        ],
        [
            "Ron Perlman",
            "/people/person/profession",
            "France"
        ],
        [
            "Joe Cocker",
            "/people/person/languages",
            "Dirk Bogarde"
        ],
        [
            "Peter Morgan",
            "/people/person/profession",
            "The Happening"
        ],
        [
            "Sara Ramirez",
            "/people/person/place_of_birth",
            "South Korea"
        ],
        [
            "Gwyneth Paltrow",
            "/people/person/religion",
            "Aimee Mann"
        ],
        [
            "Zooey Deschanel",
            "/people/person/places_lived./people/place_lived/location",
            "Executive Producer"
        ],
        [
            "Conductor",
            "/people/person/profession",
            "Sara Haines"
        ],
        [
            "Michael McConnohie",
            "/people/person/gender",
            "Willow"
        ],
        [
            "Campbell Scott",
            "/people/ethnicity/people",
            "Show jumping"
        ],
        [
            "Peter Finch",
            "/people/person/place_of_birth",
            "Eastern Catholic Churches"
        ],
        [
            "Joaquin Phoenix",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Broadcast Film Critics Association Award for Best Cast"
        ],
        [
            "Kevin Williamson",
            "/people/person/profession",
            "Detective-GB"
        ],
        [
            "Kader Khan",
            "/people/person/profession",
            "Governor General's Award for English-language non-fiction"
        ],
        [
            "United Kingdom",
            "/people/person/profession",
            "United 93"
        ],
        [
            "Orson Welles",
            "/people/person/profession",
            "Appalachian dulcimer"
        ],
        [
            "Diane Kruger",
            "/people/person/profession",
            "Tim Minear"
        ],
        [
            "Terry Crews",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Appalachian dulcimer"
        ],
        [
            "Chad Smith",
            "/people/profession/specialization_of",
            "Forward-center"
        ],
        [
            "Josh Lucas",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "DVD"
        ],
        [
            "Elvis Presley",
            "/people/person/place_of_birth",
            "Austin Powers: International Man of Mystery"
        ],
        [
            "Justin Long",
            "/people/person/nationality",
            "Carter Burwell"
        ],
        [
            "Anthony Quinn",
            "/people/person/profession",
            "Japan"
        ],
        [
            "Shakira",
            "/people/person/nationality",
            "Bridget Jones's Diary"
        ],
        [
            "Economist",
            "/people/person/languages",
            "Travel"
        ],
        [
            "Stephen Stills",
            "/people/profession/specialization_of",
            "Missouri"
        ],
        [
            "Gillian Anderson",
            "/people/person/religion",
            "Key West"
        ],
        [
            "David Arquette",
            "/people/person/religion",
            "Medical drama"
        ],
        [
            "Pyotr Ilyich Tchaikovsky",
            "/people/ethnicity/people",
            "Benjamin Bratt"
        ],
        [
            "Michael Jackson",
            "/people/person/spouse_s./people/marriage/spouse",
            "Al Jourgensen"
        ],
        [
            "Dan Grimaldi",
            "/people/person/places_lived./people/place_lived/location",
            "Patrick Gallagher"
        ],
        [
            "Jim Cummings",
            "/people/person/gender",
            "The Lord of the Rings: The Return of the King"
        ],
        [
            "White American",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Terror in the Aisles"
        ],
        [
            "Civil union",
            "/people/ethnicity/people",
            "Trey Parker"
        ],
        [
            "Ernst Lubitsch",
            "/people/person/gender",
            "Oakland"
        ],
        [
            "Dutch-American",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Primetime Emmy Award for Outstanding Directing - Drama Series"
        ],
        [
            "Joe Pantoliano",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Silver medal"
        ],
        [
            "Mark Johnson",
            "/people/person/employment_history./business/employment_tenure/company",
            "52nd Annual Grammy Awards-US"
        ],
        [
            "Adam Horowitz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Indie"
        ],
        [
            "Bobby Cannavale",
            "/people/person/place_of_birth",
            "Grey's Anatomy"
        ],
        [
            "Walter Murphy",
            "/people/ethnicity/people",
            "Loyola Marymount University"
        ],
        [
            "Paquito D'Rivera",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Django Unchained"
        ],
        [
            "Cairo",
            "/people/cause_of_death/people",
            "Visual Effects"
        ],
        [
            "David Mansfield",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "San Francisco"
        ],
        [
            "Steve Golin",
            "/people/person/nationality",
            "Standard Mandarin"
        ],
        [
            "John Oliver",
            "/people/person/places_lived./people/place_lived/location",
            "Harvard Medical School"
        ],
        [
            "California",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Germany"
        ],
        [
            "Babyface",
            "/people/profession/specialization_of",
            "Center"
        ],
        [
            "Mark Damon",
            "/people/deceased_person/place_of_death",
            "Bobby McFerrin"
        ],
        [
            "Ian La Frenais",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mozambique"
        ],
        [
            "Hayley Mills",
            "/people/person/profession",
            "Albanian language"
        ],
        [
            "Jennifer Aniston",
            "/people/person/places_lived./people/place_lived/location",
            "John Newbery Medal"
        ],
        [
            "Tony Gaudio",
            "/medicine/disease/notable_people_with_this_condition",
            "Betty White"
        ],
        [
            "Matt Lauer",
            "/people/person/places_lived./people/place_lived/location",
            "Bangkok"
        ],
        [
            "Charles LeMaire",
            "/people/person/profession",
            "The Beach Boys"
        ],
        [
            "Patrick Dempsey",
            "/people/person/nationality",
            "Edward Carfagno"
        ],
        [
            "Justin Chambers",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Romania"
        ],
        [
            "Dennis Hopper",
            "/people/ethnicity/languages_spoken",
            "Jerry Bruckheimer"
        ],
        [
            "Alan Arkin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "George Harrison"
        ],
        [
            "Ezra Pound",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Scotland national football team"
        ],
        [
            "Sebastian Krys",
            "/people/deceased_person/place_of_death",
            "Jaco Pastorius"
        ],
        [
            "Blizzard Entertainment",
            "/people/person/place_of_birth",
            "Matthew W. Mungle"
        ],
        [
            "Kappei Yamaguchi",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lake County"
        ],
        [
            "Karl Malden",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Michael Moorcock"
        ],
        [
            "Steve-O",
            "/people/person/profession",
            "Dave Brubeck"
        ],
        [
            "Chick Corea",
            "/people/person/religion",
            "Dileep"
        ],
        [
            "Lyricist",
            "/people/person/place_of_birth",
            "Leroy Shield"
        ],
        [
            "Satish Shah",
            "/people/person/profession",
            "2012 Summer Olympics"
        ],
        [
            "Mary-Louise Parker",
            "/people/person/places_lived./people/place_lived/location",
            "Adirondack Mountains"
        ],
        [
            "David Carney",
            "/people/cause_of_death/people",
            "Dickinson College"
        ],
        [
            "Aamir Khan",
            "/people/person/religion",
            "Sydney FC"
        ],
        [
            "Barry White",
            "/people/person/place_of_birth",
            "Water polo"
        ],
        [
            "Sarah Palin",
            "/people/person/profession",
            "Dark ambient"
        ],
        [
            "Christine Langan",
            "/people/person/gender",
            "Live and Let Die"
        ],
        [
            "Eva Mendes",
            "/people/ethnicity/people",
            "Franz Schubert"
        ],
        [
            "Swindon",
            "/people/person/gender",
            "Grammy Award for Best Recording Package"
        ],
        [
            "Rainn Wilson",
            "/people/person/profession",
            "Rear Window"
        ],
        [
            "Eddie Izzard",
            "/people/person/place_of_birth",
            "Who Framed Roger Rabbit"
        ],
        [
            "Acting",
            "/people/deceased_person/place_of_death",
            "59th Academy Awards"
        ],
        [
            "William Henry Harrison",
            "/people/person/nationality",
            "Crohn's disease"
        ],
        [
            "Michael Moriarty",
            "/people/person/profession",
            "Halifax"
        ],
        [
            "Michael Apted",
            "/people/person/languages",
            "United Malays National Organisation"
        ],
        [
            "Matt Damon",
            "/people/person/profession",
            "Elizabeth: The Golden Age"
        ],
        [
            "Arnold Schwarzenegger",
            "/people/person/gender",
            "Netherlands"
        ],
        [
            "Selma Blair",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States Dollar"
        ],
        [
            "Ray Charles",
            "/people/cause_of_death/people",
            "Mecklenburg County"
        ],
        [
            "Def Leppard",
            "/people/person/profession",
            "Butler County"
        ],
        [
            "Rob Zombie",
            "/people/ethnicity/people",
            "Grammy Award for Record of the Year"
        ],
        [
            "Anthony Horowitz",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Lost World: Jurassic Park"
        ],
        [
            "Christopher Boyes",
            "/people/person/nationality",
            "Russell Brand"
        ],
        [
            "Neil Gaiman",
            "/people/person/nationality",
            "North Dakota State University"
        ],
        [
            "Law",
            "/people/person/nationality",
            "From Dusk till Dawn"
        ],
        [
            "Jewish people",
            "/people/person/profession",
            "From Here to Eternity"
        ],
        [
            "Herbie Hancock",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Monterey"
        ],
        [
            "Graham Yost",
            "/people/person/gender",
            "Newcastle"
        ],
        [
            "Heath Ledger",
            "/medicine/disease/notable_people_with_this_condition",
            "Christchurch"
        ],
        [
            "Cory Monteith",
            "/people/person/gender",
            "Greater Boston"
        ],
        [
            "Kate Flannery",
            "/people/person/gender",
            "Mark Mancina"
        ],
        [
            "Peter O'Toole",
            "/people/person/nationality",
            "Crusades"
        ],
        [
            "Christopher Nolan",
            "/people/person/gender",
            "Grammy Award for Best Instrumental Soloist Performance (without orchestra)"
        ],
        [
            "Jewish people",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Heather Elizabeth Morris"
        ],
        [
            "Acting",
            "/people/person/place_of_birth",
            "In America"
        ],
        [
            "Musical",
            "/people/profession/specialization_of",
            "Thora Birch"
        ],
        [
            "Chief Financial Officer-GB",
            "/people/person/profession",
            "Ken Loach"
        ],
        [
            "Norman Stiles",
            "/medicine/disease/notable_people_with_this_condition",
            "Oklahoma City Thunder"
        ],
        [
            "Aristotle",
            "/people/ethnicity/people",
            "London"
        ],
        [
            "Andrew Schneider",
            "/people/person/places_lived./people/place_lived/location",
            "Tabla"
        ],
        [
            "Simon Fuller",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Meet the Fockers"
        ],
        [
            "Simon Baker",
            "/people/person/place_of_birth",
            "We Bought a Zoo"
        ],
        [
            "Holland Taylor",
            "/people/person/gender",
            "California State University, Long Beach"
        ],
        [
            "Bruce Campbell",
            "/people/person/nationality",
            "Gadsden"
        ],
        [
            "Joan Baez",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Official Website"
        ],
        [
            "Adele",
            "/people/person/gender",
            "Liberia"
        ],
        [
            "Ben Kingsley",
            "/people/person/languages",
            "Julius Caesar"
        ],
        [
            "Atlantic Ocean",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "Conrad L. Hall",
            "/people/person/profession",
            "The Postman"
        ],
        [
            "Avi Arad",
            "/medicine/disease/notable_people_with_this_condition",
            "Eragon"
        ],
        [
            "Jayne Mansfield",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bandleader"
        ],
        [
            "Mervyn LeRoy",
            "/people/ethnicity/people",
            "Rocky V"
        ],
        [
            "Raza Murad",
            "/people/person/gender",
            "Northrop Grumman Shipbuilding"
        ],
        [
            "Bob Geldof",
            "/people/person/gender",
            "Grammy Award for Best Pop Vocal Album"
        ],
        [
            "Houston",
            "/people/person/languages",
            "Fred Astaire"
        ],
        [
            "Puerto Rican people",
            "/people/ethnicity/people",
            "East Sussex"
        ],
        [
            "Ernest Lehman",
            "/people/person/languages",
            "America's Next Top Model"
        ],
        [
            "Gary Sinise",
            "/people/person/profession",
            "Casino Royale"
        ],
        [
            "Brian Robbins",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Lovely Bones"
        ],
        [
            "Daws Butler",
            "/people/person/profession",
            "Missouri"
        ],
        [
            "RedOne",
            "/people/person/place_of_birth",
            "Norway"
        ],
        [
            "Chief Financial Officer-GB",
            "/people/person/nationality",
            "Daytime Emmy Award for Outstanding Younger Actress in a Drama Series"
        ],
        [
            "Akiva Schaffer",
            "/people/person/profession",
            "Emilia-Romagna"
        ],
        [
            "Elizabeth McGovern",
            "/people/person/languages",
            "Robert Ryan"
        ],
        [
            "Peter Ustinov",
            "/people/person/profession",
            "Bewitched"
        ],
        [
            "Waylon Jennings",
            "/people/ethnicity/people",
            "Dina Pathak"
        ],
        [
            "Kris Kristofferson",
            "/people/person/places_lived./people/place_lived/location",
            "Cornell Law School"
        ],
        [
            "Minnie Driver",
            "/people/person/nationality",
            "Kanpur"
        ],
        [
            "Paul Frees",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Graz",
            "/people/person/gender",
            "Hot Fuzz"
        ],
        [
            "Michael Shannon",
            "/people/person/profession",
            "Academy Award for Best Picture"
        ],
        [
            "Atlantic Ocean",
            "/people/person/employment_history./business/employment_tenure/company",
            "Actor-GB"
        ],
        [
            "Eddie Selzer",
            "/people/person/places_lived./people/place_lived/location",
            "Gallipoli"
        ],
        [
            "Charlotte Rampling",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Primetime Emmy Award for Outstanding Lead Actor - Miniseries or a Movie"
        ],
        [
            "Respiratory failure",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United Nations"
        ],
        [
            "James Levine",
            "/people/person/profession",
            "John Quincy Adams"
        ],
        [
            "Johnnie To",
            "/people/person/place_of_birth",
            "Bucks County"
        ],
        [
            "Josh Groban",
            "/people/cause_of_death/people",
            "St. Trinian's"
        ],
        [
            "Barry Gibb",
            "/people/person/places_lived./people/place_lived/location",
            "2nd United States Congress"
        ],
        [
            "Steve Zahn",
            "/people/profession/specialization_of",
            "Mahatma Gandhi"
        ],
        [
            "Wil Wheaton",
            "/people/person/nationality",
            "Tony Award for Best Actor in a Play"
        ],
        [
            "Milton R. Krasner",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Tim Van Patten"
        ],
        [
            "Richard Donner",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "MTV Movie Award for Best Kiss"
        ],
        [
            "Diabetes mellitus",
            "/people/profession/specialization_of",
            "Screenwriter"
        ],
        [
            "James Caan",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Raj Babbar"
        ],
        [
            "Walter Hill",
            "/people/person/place_of_birth",
            "Jared Leto"
        ],
        [
            "Aidan Gillen",
            "/people/person/gender",
            "Grammy Award for Best Traditional Pop Vocal Album"
        ],
        [
            "Asrani",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Louis XIV of France"
        ],
        [
            "Mos Def",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Astrid Lindgren Memorial Award"
        ],
        [
            "Michael Madsen",
            "/people/person/profession",
            "Yellow"
        ],
        [
            "Robert Forster",
            "/people/person/profession",
            "Lawyer"
        ],
        [
            "Louis Gossett, Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Eclipse"
        ],
        [
            "Melanie Griffith",
            "/people/person/place_of_birth",
            "Lal"
        ],
        [
            "Leonardo DiCaprio",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Florida Keys"
        ],
        [
            "Jaya Bhaduri Bachchan",
            "/people/person/gender",
            "Steve Carell"
        ],
        [
            "Alfred Hitchcock",
            "/people/deceased_person/place_of_death",
            "Mona Marshall"
        ],
        [
            "Robert Clohessy",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Shashi Kapoor"
        ],
        [
            "Neil Patrick Harris",
            "/people/ethnicity/people",
            "Rodrigo Santoro"
        ],
        [
            "Charles M. Schulz",
            "/people/person/religion",
            "Daytime Emmy Award for Outstanding Younger Actor in a Drama Series"
        ],
        [
            "John Lennon",
            "/people/deceased_person/place_of_death",
            "English Language"
        ],
        [
            "Craig Thomas",
            "/people/person/gender",
            "Jennifer Carpenter"
        ],
        [
            "John Steinbeck",
            "/people/person/place_of_birth",
            "1998 Winter Olympics"
        ],
        [
            "Colin Farrell",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "San Francisco"
        ],
        [
            "Oliver Cromwell",
            "/people/person/profession",
            "Loving"
        ],
        [
            "Thomas Little",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Theodore Roosevelt"
        ],
        [
            "Djimon Hounsou",
            "/people/person/profession",
            "Japan national football team"
        ],
        [
            "David Koechner",
            "/people/person/places_lived./people/place_lived/location",
            "Oak Park"
        ],
        [
            "Trey Anastasio",
            "/people/person/nationality",
            "Russ Meyer"
        ],
        [
            "Christopher Hitchens",
            "/people/person/gender",
            "John Varley"
        ],
        [
            "Ricky Gervais",
            "/people/person/gender",
            "Paul Francis Webster"
        ],
        [
            "David Beckham",
            "/people/person/languages",
            "Musician-GB"
        ],
        [
            "Shaquille O'Neal",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Safety"
        ],
        [
            "Alexandre Trauner",
            "/people/person/nationality",
            "Wisner Washam"
        ],
        [
            "Kathleen Kennedy",
            "/people/person/places_lived./people/place_lived/location",
            "Network"
        ],
        [
            "John Hurt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mad Men"
        ],
        [
            "Joseph R. Gannascoli",
            "/people/person/profession",
            "England national football team"
        ],
        [
            "Wong Jim",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Akron"
        ],
        [
            "Paul McCartney",
            "/people/person/gender",
            "Be Cool"
        ],
        [
            "Stephen Colbert",
            "/people/person/place_of_birth",
            "Ne-Yo"
        ],
        [
            "Adam Levine",
            "/people/person/places_lived./people/place_lived/location",
            "Paramore"
        ],
        [
            "Parker Posey",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Guyana national football team"
        ],
        [
            "Simon Baker",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "County Tyrone"
        ],
        [
            "Chris Waddle",
            "/people/person/nationality",
            "Oakville"
        ],
        [
            "David Koechner",
            "/people/person/profession",
            "Filipino language"
        ],
        [
            "Nicole Kidman",
            "/people/person/places_lived./people/place_lived/location",
            "Drama"
        ],
        [
            "Leonardo da Vinci",
            "/people/ethnicity/people",
            "Jules Verne"
        ],
        [
            "Health care",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Thom Yorke"
        ],
        [
            "Stephen Jackson",
            "/people/person/gender",
            "National Society of Film Critics Award for Best Supporting Actor"
        ],
        [
            "Bob Hoskins",
            "/people/person/nationality",
            "Fullback"
        ],
        [
            "United Kingdom",
            "/people/person/place_of_birth",
            "St. Louis Rams"
        ],
        [
            "Madonna",
            "/people/cause_of_death/people",
            "Bedtime Stories"
        ],
        [
            "Len Wein",
            "/people/person/gender",
            "Phil Alden Robinson"
        ],
        [
            "Angela Lansbury",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Homicide: Life on the Street"
        ],
        [
            "Dianne Wiest",
            "/people/person/gender",
            "Magdalene College, Cambridge"
        ],
        [
            "David Tennant",
            "/people/deceased_person/place_of_death",
            "The Doors"
        ],
        [
            "Charles S. Dutton",
            "/people/person/place_of_birth",
            "Historical fiction"
        ],
        [
            "Meningitis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hindi Language"
        ],
        [
            "Classical music",
            "/people/ethnicity/people",
            "Saxophone"
        ],
        [
            "Chris Noth",
            "/people/person/nationality",
            "Michael Jackson"
        ],
        [
            "Bobby Farrelly",
            "/people/person/profession",
            "Comedy-drama"
        ],
        [
            "Mashhad",
            "/people/person/profession",
            "Ateneo de Manila University"
        ],
        [
            "Jason Marsden",
            "/people/person/nationality",
            "Pacific Time Zone"
        ],
        [
            "Klaus Voormann",
            "/people/person/profession",
            "St Helens"
        ],
        [
            "Michael Stuhlbarg",
            "/people/person/places_lived./people/place_lived/location",
            "Silver medal"
        ],
        [
            "Richard E. Grant",
            "/people/person/places_lived./people/place_lived/location",
            "Frankenstein"
        ],
        [
            "Frederick M. Zollo",
            "/people/person/places_lived./people/place_lived/location",
            "Kingdom of Italy"
        ],
        [
            "Angela Lansbury",
            "/people/person/place_of_birth",
            "Meena"
        ],
        [
            "Andrew Jackson",
            "/people/person/places_lived./people/place_lived/location",
            "American International Pictures"
        ],
        [
            "Kid Cudi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jimmy Van Heusen"
        ],
        [
            "Chiwetel Ejiofor",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "October"
        ],
        [
            "Ken Annakin",
            "/people/person/gender",
            "Day school"
        ],
        [
            "J. K. Rowling",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Noel Gallagher"
        ],
        [
            "Neil Young",
            "/people/person/profession",
            "Animal"
        ],
        [
            "Pritam Chakraborty",
            "/people/person/nationality",
            "Artist-GB"
        ],
        [
            "Burgess Meredith",
            "/people/ethnicity/people",
            "Coventry"
        ],
        [
            "Amy Winehouse",
            "/people/person/spouse_s./people/marriage/spouse",
            "Slovakia"
        ],
        [
            "Albert Jarrett",
            "/people/person/profession",
            "Times Higher Education World University Rankings"
        ],
        [
            "Dennis Rodman",
            "/people/person/gender",
            "Portugal"
        ],
        [
            "Eddie Marsan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Association of American Universities"
        ],
        [
            "Danny Glover",
            "/people/deceased_person/place_of_death",
            "Dearborn"
        ],
        [
            "Paul Simon",
            "/people/person/profession",
            "Azerbaijan"
        ],
        [
            "Stuart Duncan",
            "/people/person/places_lived./people/place_lived/location",
            "Samurai"
        ],
        [
            "Shia LaBeouf",
            "/people/profession/specialization_of",
            "Ann Roth"
        ],
        [
            "Noam Chomsky",
            "/people/person/profession",
            "Gene Simmons"
        ],
        [
            "Michael C. Hall",
            "/people/cause_of_death/people",
            "Contemporary worship music"
        ],
        [
            "Vondie Curtis-Hall",
            "/people/person/nationality",
            "A Bug's Life"
        ],
        [
            "Mischa Barton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dunedin"
        ],
        [
            "Michelle Forbes",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Marisa Tomei",
            "/people/person/profession",
            "City of Preston, Lancashire"
        ],
        [
            "John Stamos",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Drake University"
        ],
        [
            "Anthony Hopkins",
            "/people/person/profession",
            "Americas"
        ],
        [
            "Michael Haneke",
            "/people/person/languages",
            "Rocky"
        ],
        [
            "Geoffrey Rush",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Westport"
        ],
        [
            "Sneha",
            "/people/person/nationality",
            "Bobby Darin"
        ],
        [
            "Anthony Newley",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tragicomedy"
        ],
        [
            "Vienna",
            "/people/person/nationality",
            "Brisbane"
        ],
        [
            "Craig Robinson",
            "/people/person/places_lived./people/place_lived/location",
            "Heat"
        ],
        [
            "Rupert Holmes",
            "/people/person/profession",
            "Ving Rhames"
        ],
        [
            "Robert Patrick",
            "/people/person/religion",
            "Actor-GB"
        ],
        [
            "Nathan Fillion",
            "/people/person/profession",
            "30 Rock"
        ],
        [
            "Italian people",
            "/people/person/places_lived./people/place_lived/location",
            "James Earl Jones"
        ],
        [
            "Richard Schiff",
            "/people/person/gender",
            "I'm Not There"
        ],
        [
            "Restaurateur",
            "/people/person/profession",
            "Dave Thomas"
        ],
        [
            "VJ-GB",
            "/people/cause_of_death/people",
            "Frank Tashlin"
        ],
        [
            "Greenwich",
            "/people/person/profession",
            "Jean Smart"
        ],
        [
            "Maria Jacquemetton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Exeter College, Oxford"
        ],
        [
            "John Lasseter",
            "/people/person/nationality",
            "Michelle Ruff"
        ],
        [
            "John Williams",
            "/people/person/places_lived./people/place_lived/location",
            "2009 Berlin International Film Festival"
        ],
        [
            "Tim Robbins",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Hong Kong"
        ],
        [
            "Aaron Shure",
            "/people/person/places_lived./people/place_lived/location",
            "Seven Brides for Seven Brothers"
        ],
        [
            "Marlon Brando",
            "/people/person/profession",
            "The Elephant Man"
        ],
        [
            "Kal Penn",
            "/people/person/profession",
            "Stevie Ray Vaughan"
        ],
        [
            "William Cameron Menzies",
            "/people/person/place_of_birth",
            "Emile Kuri"
        ],
        [
            "Jean Simmons",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ratatouille"
        ],
        [
            "Virus",
            "/people/ethnicity/people",
            "W. H. Auden"
        ],
        [
            "Micky Dolenz",
            "/people/person/profession",
            "Haskell"
        ],
        [
            "Steven Tyler",
            "/people/person/place_of_birth",
            "Yeshiva University"
        ],
        [
            "Oprah Winfrey",
            "/people/ethnicity/people",
            "Benji Madden"
        ],
        [
            "Roy Bittan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Chemistry"
        ],
        [
            "Verity Lambert",
            "/people/person/profession",
            "Ukraine"
        ],
        [
            "Phil Hartman",
            "/people/cause_of_death/people",
            "Sierra Nevada"
        ],
        [
            "Robert De Niro",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Barbara Stanwyck"
        ],
        [
            "David X. Cohen",
            "/people/deceased_person/place_of_burial",
            "John Wayne"
        ],
        [
            "Bill Berry",
            "/people/person/languages",
            "American Philosophical Society"
        ],
        [
            "Hal B. Wallis",
            "/people/person/places_lived./people/place_lived/location",
            "Red"
        ],
        [
            "Diane Sawyer",
            "/people/person/religion",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Sam Raimi",
            "/people/person/nationality",
            "Pretenders"
        ],
        [
            "Ron Perlman",
            "/people/person/profession",
            "Paul Feig"
        ],
        [
            "BeBe Winans",
            "/people/deceased_person/place_of_death",
            "Seven Brides for Seven Brothers"
        ],
        [
            "Don Cheadle",
            "/people/person/places_lived./people/place_lived/location",
            "Tom Johnson"
        ],
        [
            "Geena Davis",
            "/people/person/profession",
            "Hammered dulcimer"
        ],
        [
            "Tina Turner",
            "/people/person/profession",
            "Stockport"
        ],
        [
            "Brendan Fraser",
            "/people/profession/specialization_of",
            "Giovanni Ribisi"
        ],
        [
            "Anne Bancroft",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bob Weinstein"
        ],
        [
            "Ben Gazzara",
            "/people/person/profession",
            "English Language"
        ],
        [
            "John Conyers",
            "/people/person/place_of_birth",
            "Mike Myers"
        ],
        [
            "Prague",
            "/people/person/places_lived./people/place_lived/location",
            "Neil Diamond"
        ],
        [
            "Isabelle Adjani",
            "/people/person/gender",
            "Jackie Chan"
        ],
        [
            "Jeff Schaffer",
            "/people/person/religion",
            "The Birdcage"
        ],
        [
            "Jerome Kern",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tyrol"
        ],
        [
            "Warren G. Harding",
            "/people/person/profession",
            "Hill Street Blues"
        ],
        [
            "Ernest Borgnine",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Best Spoken Word Album"
        ],
        [
            "Bonnie Hunt",
            "/people/person/profession",
            "Andy Serkis"
        ],
        [
            "Jim Steinman",
            "/people/person/profession",
            "English Language"
        ],
        [
            "Commentator",
            "/people/ethnicity/people",
            "Marin County"
        ],
        [
            "Nikola Tesla",
            "/people/deceased_person/place_of_burial",
            "Bhubaneswar"
        ],
        [
            "William H. Macy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Portugal"
        ],
        [
            "Anthony Minghella",
            "/people/person/nationality",
            "English Language"
        ],
        [
            "Will Forte",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Midland"
        ],
        [
            "Kay Cannon",
            "/people/person/places_lived./people/place_lived/location",
            "Stan Lee"
        ],
        [
            "Dean Cundey",
            "/people/person/employment_history./business/employment_tenure/company",
            "American Beauty"
        ],
        [
            "Gilbert Gottfried",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kosovo"
        ],
        [
            "Indian people",
            "/people/person/nationality",
            "MCA Records"
        ],
        [
            "Charlie Daniels",
            "/people/person/profession",
            "Anna Paquin"
        ],
        [
            "Chris Brown",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Big Fish"
        ],
        [
            "Stevie Ray Vaughan",
            "/people/person/profession",
            "Computer Scientist"
        ],
        [
            "Ariel Sharon",
            "/people/person/profession",
            "Bridgend"
        ],
        [
            "Noah Wyle",
            "/people/person/profession",
            "Halfback"
        ],
        [
            "Arthur J. Nascarella",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Anthony Burgess"
        ],
        [
            "Ralph Fiennes",
            "/people/person/languages",
            "Screenwriter"
        ],
        [
            "La Toya Jackson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Swing music"
        ],
        [
            "A.K. Hangal",
            "/people/person/gender",
            "Tinnu Anand"
        ],
        [
            "Harold Lloyd",
            "/people/person/nationality",
            "AWA All-Star Wrestling"
        ],
        [
            "Josh Griffith",
            "/people/person/profession",
            "South Carolina"
        ],
        [
            "Loretta Lynn",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "English Language"
        ],
        [
            "Costume Designer-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Royal Victorian Chain"
        ],
        [
            "Nas",
            "/people/person/place_of_birth",
            "Patricia Heaton"
        ],
        [
            "Toni Braxton",
            "/people/person/languages",
            "FX"
        ],
        [
            "Richard Edlund",
            "/people/person/profession",
            "Thomas Ian Nicholas"
        ],
        [
            "Lewis Carroll",
            "/people/person/profession",
            "Columbia Law School"
        ],
        [
            "Gretchen Mol",
            "/people/person/nationality",
            "Netherlands"
        ],
        [
            "Nick Broomfield",
            "/people/profession/specialization_of",
            "Death on the Nile"
        ],
        [
            "Frank Herbert",
            "/people/person/nationality",
            "Alan Ladd"
        ],
        [
            "Arnold Schoenberg",
            "/people/person/nationality",
            "BAFTA Award for Best Actor in a Leading Role"
        ],
        [
            "Benicio del Toro",
            "/people/person/profession",
            "Football"
        ],
        [
            "Zac Efron",
            "/people/person/profession",
            "Nine Inch Nails"
        ],
        [
            "Ann Curry",
            "/people/person/places_lived./people/place_lived/location",
            "Academy Award for Best Documentary Feature"
        ],
        [
            "Orry-Kelly",
            "/people/person/profession",
            "Mystery"
        ],
        [
            "Steven Curtis Chapman",
            "/people/person/place_of_birth",
            "Scotland"
        ],
        [
            "Ashanti",
            "/people/person/profession",
            "Drama"
        ],
        [
            "James Schamus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Christine Vachon"
        ],
        [
            "Michelle Rodriguez",
            "/people/person/gender",
            "Voice Actor"
        ],
        [
            "Vincent Pastore",
            "/people/person/gender",
            "Charlestown"
        ],
        [
            "Mike Barker",
            "/people/person/profession",
            "Jane Lynch"
        ],
        [
            "John C. Reilly",
            "/people/profession/specialization_of",
            "Rush Hour 2"
        ],
        [
            "Lung cancer",
            "/people/person/religion",
            "DVD"
        ],
        [
            "Hugh Bonneville",
            "/people/person/places_lived./people/place_lived/location",
            "Hindi Language"
        ],
        [
            "Queen Latifah",
            "/people/person/nationality",
            "Solo"
        ],
        [
            "Richard Pryor",
            "/people/person/places_lived./people/place_lived/location",
            "Timothy Leary"
        ],
        [
            "Michael Sheen",
            "/people/person/profession",
            "FC Lugano"
        ],
        [
            "Charles Dickens",
            "/people/deceased_person/place_of_death",
            "Spokane County"
        ],
        [
            "Chiwetel Ejiofor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "University of California, Riverside"
        ],
        [
            "Megan Mullally",
            "/people/person/gender",
            "Musician-GB"
        ],
        [
            "Stirling Silliphant",
            "/people/person/profession",
            "General Motors"
        ],
        [
            "Humberto Gatica",
            "/people/profession/specialization_of",
            "Rod Taylor"
        ],
        [
            "Elton John",
            "/people/person/places_lived./people/place_lived/location",
            "PhD"
        ],
        [
            "Timothy Dalton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lake County"
        ],
        [
            "Brett Favre",
            "/people/person/place_of_birth",
            "Vince Vaughn"
        ],
        [
            "Charlize Theron",
            "/people/person/places_lived./people/place_lived/location",
            "Oral Roberts University"
        ],
        [
            "Demi Moore",
            "/people/ethnicity/people",
            "Comedy-GB"
        ],
        [
            "Wyclef Jean",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cornwall"
        ],
        [
            "Scottish people",
            "/people/person/profession",
            "Danger Mouse"
        ],
        [
            "Russia",
            "/people/person/profession",
            "Bancroft Prize"
        ],
        [
            "Frank Borzage",
            "/people/person/profession",
            "Madison County"
        ],
        [
            "Rudyard Kipling",
            "/people/person/place_of_birth",
            "Mansfield Town F.C."
        ],
        [
            "Psychologist-GB",
            "/people/person/nationality",
            "Dead Man Walking"
        ],
        [
            "Jennifer Aniston",
            "/people/ethnicity/people",
            "The Master"
        ],
        [
            "Adam Horowitz",
            "/people/person/languages",
            "Michigan"
        ],
        [
            "Om Shivpuri",
            "/people/person/place_of_birth",
            "Marie Antoinette"
        ],
        [
            "Sting",
            "/people/person/place_of_birth",
            "Tom Selleck"
        ],
        [
            "Indian people",
            "/people/person/profession",
            "Drive"
        ],
        [
            "Drew Goddard",
            "/people/ethnicity/people",
            "Silver medal"
        ],
        [
            "Mary-Kate Olsen",
            "/people/person/place_of_birth",
            "Jim Belushi"
        ],
        [
            "Ken Adam",
            "/people/person/places_lived./people/place_lived/location",
            "Cornet"
        ],
        [
            "Michael Curtiz",
            "/people/person/places_lived./people/place_lived/location",
            "Guy Pearce"
        ],
        [
            "Richard Pryor",
            "/people/deceased_person/place_of_burial",
            "The Cure"
        ],
        [
            "Michelangelo",
            "/people/person/places_lived./people/place_lived/location",
            "Sundance Film Festival"
        ],
        [
            "Cris Collinsworth",
            "/people/person/gender",
            "Geelong Football Club"
        ],
        [
            "Seann William Scott",
            "/people/person/nationality",
            "Jack Lemmon"
        ],
        [
            "Jerry Douglas",
            "/people/person/nationality",
            "Jonas Brothers"
        ],
        [
            "George A. Romero",
            "/people/person/place_of_birth",
            "A Few Good Men"
        ],
        [
            "Charles Cornwallis, 1st Marquess Cornwallis",
            "/people/person/profession",
            "Edgar Allan Poe"
        ],
        [
            "Gary Barber",
            "/people/person/languages",
            "Rob Schneider"
        ],
        [
            "Dee Bradley Baker",
            "/people/person/profession",
            "Dalip Tahil"
        ],
        [
            "Hospitality",
            "/people/person/gender",
            "Male"
        ],
        [
            "John Travolta",
            "/people/person/nationality",
            "Lily Tomlin"
        ],
        [
            "Immanuel Kant",
            "/people/person/profession",
            "North Carolina Central University"
        ],
        [
            "Manish Malhotra",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "December"
        ],
        [
            "Andre Braugher",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "France"
        ],
        [
            "Shirley Jones",
            "/people/person/nationality",
            "Tisch School of the Arts"
        ],
        [
            "British people",
            "/people/deceased_person/place_of_death",
            "Tia Carrere"
        ],
        [
            "Louis C.K.",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "When in Rome"
        ],
        [
            "Chevy Chase",
            "/people/person/place_of_birth",
            "University"
        ],
        [
            "Peter Weir",
            "/people/profession/specialization_of",
            "Toni Collette"
        ],
        [
            "Renal failure",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "French Language"
        ],
        [
            "Raoul Walsh",
            "/people/cause_of_death/people",
            "Populous"
        ],
        [
            "Moscow",
            "/people/person/places_lived./people/place_lived/location",
            "Kundun"
        ],
        [
            "Hugh Grant",
            "/people/person/places_lived./people/place_lived/location",
            "Michael Brecker"
        ],
        [
            "Peter Graves",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Nevada County"
        ],
        [
            "Barry Sonnenfeld",
            "/people/person/profession",
            "Blizzard Entertainment"
        ],
        [
            "James Madison",
            "/people/person/religion",
            "El Salvador"
        ],
        [
            "Thomas Jefferson",
            "/people/person/religion",
            "Bob Fosse"
        ],
        [
            "Dannii Minogue",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "University of Edinburgh"
        ],
        [
            "Aleksa Palladino",
            "/people/person/spouse_s./people/marriage/spouse",
            "Mighty Aphrodite"
        ],
        [
            "Kenya",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Evolution"
        ],
        [
            "Frederick M. Zollo",
            "/people/person/nationality",
            "FC Rostov"
        ],
        [
            "Rodney Jerkins",
            "/people/person/profession",
            "Mark Wahlberg"
        ],
        [
            "Emily Osment",
            "/people/person/nationality",
            "Michael Stipe"
        ],
        [
            "Frank Vincent",
            "/people/person/gender",
            "Disc jockey-GB"
        ],
        [
            "Asit Sen",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Mangalore"
        ],
        [
            "Lauren Bacall",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Rajendra Nath",
            "/people/person/gender",
            "New Orleans"
        ],
        [
            "Armand Assante",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "2004 NFL Draft"
        ],
        [
            "RuPaul",
            "/people/person/gender",
            "New Plymouth"
        ],
        [
            "John Lennon",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "English Language"
        ],
        [
            "Cate Blanchett",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "University of California, Hastings College of the Law"
        ],
        [
            "Jeremy Piven",
            "/people/profession/specialization_of",
            "Gatineau"
        ],
        [
            "Ernest Borgnine",
            "/people/person/profession",
            "Forward"
        ],
        [
            "Robbie Williams",
            "/people/profession/specialization_of",
            "Switzerland"
        ],
        [
            "Henry Blanke",
            "/people/deceased_person/place_of_death",
            "Henry Corden"
        ],
        [
            "John Quincy Adams",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hulk Hogan"
        ],
        [
            "Benny Andersson",
            "/people/cause_of_death/people",
            "Mamoru Miyano"
        ],
        [
            "Vallejo",
            "/people/person/profession",
            "Knocked Up"
        ],
        [
            "Guy Ritchie",
            "/people/ethnicity/people",
            "Ray Heindorf"
        ],
        [
            "Jet Li",
            "/people/deceased_person/place_of_death",
            "Shankar Jaikishan"
        ],
        [
            "Idris Elba",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Real Steel"
        ],
        [
            "Aruna Irani",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Javier Grillo-Marxuach"
        ],
        [
            "Maurice LaMarche",
            "/people/ethnicity/people",
            "David McCallum"
        ],
        [
            "Jessica Alba",
            "/people/deceased_person/place_of_death",
            "Activism"
        ],
        [
            "Pamela Anderson",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Children's television series"
        ],
        [
            "Pharyngitis",
            "/people/person/nationality",
            "Academy Award for Best Actress in a Supporting Role"
        ],
        [
            "Russi Taylor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rick James"
        ],
        [
            "Kevin Nealon",
            "/people/ethnicity/people",
            "National Theatre School of Canada"
        ],
        [
            "Christopher Cerf",
            "/people/person/place_of_birth",
            "Ole Miss Rebels football"
        ],
        [
            "Igor Stravinsky",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Milla Jovovich"
        ],
        [
            "Serena Williams",
            "/people/cause_of_death/people",
            "U.S. Grosseto F.C."
        ],
        [
            "Asian American",
            "/people/person/nationality",
            "Dileep"
        ],
        [
            "Ted Kennedy",
            "/people/person/profession",
            "Actor-GB"
        ],
        [
            "Claire Bloom",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "England"
        ],
        [
            "Steve Jordan",
            "/people/person/places_lived./people/place_lived/location",
            "Basilicata"
        ],
        [
            "United Kingdom",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Norfolk Admirals"
        ],
        [
            "Ginger Rogers",
            "/people/person/places_lived./people/place_lived/location",
            "University of Auckland"
        ],
        [
            "Eileen Atkins",
            "/people/ethnicity/geographic_distribution",
            "Joseph Conrad"
        ],
        [
            "J.J. Abrams",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "16th Screen Actors Guild Awards"
        ],
        [
            "Shannen Doherty",
            "/people/person/place_of_birth",
            "Dallas Cowboys"
        ],
        [
            "Armando Iannucci",
            "/people/ethnicity/people",
            "Klaas-Jan Huntelaar"
        ],
        [
            "Denis Leary",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "West Virginia Mountaineers football"
        ],
        [
            "Marti Noxon",
            "/people/person/place_of_birth",
            "Don Siegel"
        ],
        [
            "Geneva",
            "/people/person/places_lived./people/place_lived/location",
            "Alternative hip hop"
        ],
        [
            "Leon Russell",
            "/people/person/place_of_birth",
            "Visual Effects Supervisor"
        ],
        [
            "Bob Weinstein",
            "/people/ethnicity/people",
            "Dortmund"
        ],
        [
            "Erich Ludendorff",
            "/people/person/profession",
            "Jump blues"
        ],
        [
            "Friedrich Hollaender",
            "/people/profession/specialization_of",
            "Cowbell"
        ],
        [
            "H. Jon Benjamin",
            "/people/person/profession",
            "Les Claypool"
        ],
        [
            "Dustin Hoffman",
            "/people/person/place_of_birth",
            "Switzerland"
        ],
        [
            "Alice Cooper",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Quills"
        ],
        [
            "Lady Gaga",
            "/people/ethnicity/people",
            "Screwball comedy"
        ],
        [
            "Hugh Hunt",
            "/people/ethnicity/people",
            "Male"
        ],
        [
            "Stephen Garrett",
            "/people/person/place_of_birth",
            "Germany"
        ],
        [
            "Haarlem",
            "/people/person/spouse_s./people/marriage/spouse",
            "Colonel"
        ],
        [
            "Anthony Perkins",
            "/people/person/nationality",
            "Macquarie University"
        ],
        [
            "Mitchell Leisen",
            "/people/person/profession",
            "Len Wein"
        ],
        [
            "James Buchanan",
            "/people/person/place_of_birth",
            "Wiesbaden"
        ],
        [
            "Carl Sagan",
            "/people/person/nationality",
            "Wood County"
        ],
        [
            "John Michael Higgins",
            "/people/person/profession",
            "Denton"
        ],
        [
            "Don Messick",
            "/people/profession/specialization_of",
            "Club de Fútbol Atlante"
        ],
        [
            "John 5",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lyon"
        ],
        [
            "Krista Allen",
            "/people/person/religion",
            "Street punk"
        ],
        [
            "Morgan Freeman",
            "/people/person/nationality",
            "Stade Malherbe Caen"
        ],
        [
            "Truman Capote",
            "/people/person/place_of_birth",
            "Grafton County"
        ],
        [
            "Olympia Dukakis",
            "/people/ethnicity/people",
            "Ted Haworth"
        ],
        [
            "John Buscema",
            "/people/ethnicity/people",
            "Yeshiva University"
        ],
        [
            "Robin Williams",
            "/people/person/places_lived./people/place_lived/location",
            "New York Film Critics Circle Award for Best Film"
        ],
        [
            "Jim Thorpe",
            "/people/deceased_person/place_of_death",
            "Visual Effects Art Director"
        ],
        [
            "Aaron Sorkin",
            "/people/ethnicity/people",
            "PolyGram Filmed Entertainment"
        ],
        [
            "David Byrne",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Coach Carter"
        ],
        [
            "Wynton Marsalis",
            "/people/person/nationality",
            "The Fast and the Furious: Tokyo Drift"
        ],
        [
            "Kristen Stewart",
            "/people/person/profession",
            "C.F. Os Belenenses"
        ],
        [
            "Mark Stent",
            "/people/person/profession",
            "Des Moines"
        ],
        [
            "Nicolas Cage",
            "/people/person/profession",
            "Film"
        ],
        [
            "Robert Smith",
            "/people/person/nationality",
            "Dead Poets Society"
        ],
        [
            "Eugene Levy",
            "/people/person/nationality",
            "Sitcom"
        ],
        [
            "Jason Sudeikis",
            "/people/person/profession",
            "U.S. Cremonese"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/places_lived./people/place_lived/location",
            "Frank Marshall"
        ],
        [
            "Statistician-GB",
            "/people/person/place_of_birth",
            "Street Fighter II: The Animated Movie"
        ],
        [
            "Justin Long",
            "/people/deceased_person/place_of_death",
            "FC Twente"
        ],
        [
            "Derek Jacobi",
            "/people/person/nationality",
            "39th Annual Grammy Awards"
        ],
        [
            "Jeff Richmond",
            "/people/person/places_lived./people/place_lived/location",
            "Saddam Hussein"
        ],
        [
            "Martin Lawrence",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "105th United States Congress"
        ],
        [
            "Raza Murad",
            "/people/person/places_lived./people/place_lived/location",
            "Maroon 5"
        ],
        [
            "Robert Louis Stevenson",
            "/medicine/disease/notable_people_with_this_condition",
            "Pet Shop Boys"
        ],
        [
            "Annie Lennox",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "21 Grams"
        ],
        [
            "Warren Zevon",
            "/people/person/places_lived./people/place_lived/location",
            "Universal Motown Republic Group"
        ],
        [
            "Denis Leary",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "La Salle University"
        ],
        [
            "Leonardo DiCaprio",
            "/people/person/nationality",
            "Zeeland"
        ],
        [
            "Matt Damon",
            "/people/person/profession",
            "A Serious Man"
        ],
        [
            "Burl Ives",
            "/people/person/profession",
            "Baku FC"
        ],
        [
            "Teacher-GB",
            "/people/person/gender",
            "Grammy Award for Best Jazz Vocal Album"
        ],
        [
            "Danny Glover",
            "/people/person/nationality",
            "Avatar"
        ],
        [
            "Arthur Miller",
            "/people/person/place_of_birth",
            "Family Guy"
        ],
        [
            "John Seale",
            "/people/person/place_of_birth",
            "Saint Petersburg Conservatory"
        ],
        [
            "Stephen Jackson",
            "/people/person/languages",
            "ADO Den Haag"
        ],
        [
            "Alastair Reynolds",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jeremy Renner"
        ],
        [
            "Sebastian Krys",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ubisoft"
        ],
        [
            "Chris Carter",
            "/people/person/places_lived./people/place_lived/location",
            "United States Coast Guard"
        ],
        [
            "Ian Holm",
            "/people/person/nationality",
            "Singapore"
        ],
        [
            "Robert Loggia",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Atlantic Canada"
        ],
        [
            "Les Claypool",
            "/people/person/profession",
            "Transformers"
        ],
        [
            "Kurtwood Smith",
            "/people/person/profession",
            "George Raft"
        ],
        [
            "Natural causes",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Steven Spielberg"
        ],
        [
            "Manmohan Krishna",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Mark Damon",
            "/people/person/nationality",
            "Eric Rodwell"
        ],
        [
            "Warren Beatty",
            "/people/person/gender",
            "William Shatner"
        ],
        [
            "Winchester",
            "/people/person/nationality",
            "Tina Fey"
        ],
        [
            "Farida Jalal",
            "/people/person/places_lived./people/place_lived/location",
            "Esteghlal FC"
        ],
        [
            "Harold Faltermeyer",
            "/people/person/profession",
            "Black"
        ],
        [
            "Lorne Michaels",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hungary"
        ],
        [
            "Charles Dickens",
            "/people/person/nationality",
            "Anna Paquin"
        ],
        [
            "Vincent D'Onofrio",
            "/people/person/profession",
            "Lars von Trier"
        ],
        [
            "Stephen Demorest",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Philosophy of science"
        ],
        [
            "Swaziland",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Clarence Brown"
        ],
        [
            "Irish American",
            "/people/person/places_lived./people/place_lived/location",
            "Germany"
        ],
        [
            "Vernon Chatman",
            "/medicine/disease/notable_people_with_this_condition",
            "House of Savoy"
        ],
        [
            "Whoopi Goldberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "U2"
        ],
        [
            "Carl Weathers",
            "/people/person/nationality",
            "Will County"
        ],
        [
            "Kurtwood Smith",
            "/people/cause_of_death/people",
            "The Happening"
        ],
        [
            "Rob Thomas",
            "/people/person/gender",
            "The Mask of Zorro"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/people/person/profession",
            "Jerry Lee Lewis"
        ],
        [
            "Harold Ramis",
            "/people/person/profession",
            "Killing Them Softly"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "Christopher McDonald"
        ],
        [
            "Irene Sharaff",
            "/people/ethnicity/languages_spoken",
            "Dorothy Jeakins"
        ],
        [
            "Suffolk County",
            "/people/person/languages",
            "Chancellor"
        ],
        [
            "C. J. Cherryh",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jason Marsden"
        ],
        [
            "Doris Roberts",
            "/people/deceased_person/place_of_death",
            "Orson Welles"
        ],
        [
            "Edward Carfagno",
            "/people/person/spouse_s./people/marriage/spouse",
            "Carol Leifer"
        ],
        [
            "Ronnie Wood",
            "/people/person/profession",
            "Midfielder"
        ],
        [
            "50 Cent",
            "/people/person/profession",
            "Pretty Little Liars"
        ],
        [
            "Jessica Lange",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "James Remar"
        ],
        [
            "Mychael Danna",
            "/medicine/disease/notable_people_with_this_condition",
            "Lincolnshire"
        ],
        [
            "Hameur Bouazza",
            "/people/person/place_of_birth",
            "2012 Summer Olympics"
        ],
        [
            "Croatian American",
            "/people/person/nationality",
            "Bob Clampett"
        ],
        [
            "Shriya Saran",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Academy Award for Best Picture"
        ],
        [
            "Adele",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Eidos Interactive"
        ],
        [
            "Eric Stoltz",
            "/people/person/places_lived./people/place_lived/location",
            "London"
        ],
        [
            "Jennifer Hudson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Michael C. Hall"
        ],
        [
            "Tribal chief",
            "/people/person/gender",
            "John Mahoney"
        ],
        [
            "Elton John",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Goalkeeper"
        ],
        [
            "Hans Zimmer",
            "/people/person/gender",
            "Walt Disney Animation Studios"
        ],
        [
            "J.K. Simmons",
            "/people/person/nationality",
            "Greece"
        ],
        [
            "John Broome",
            "/people/person/religion",
            "Providence College"
        ],
        [
            "David Duchovny",
            "/people/person/place_of_birth",
            "Black Swan"
        ],
        [
            "Mike Judge",
            "/people/cause_of_death/people",
            "New Zealand"
        ],
        [
            "Mississauga",
            "/people/person/places_lived./people/place_lived/location",
            "Songwriter-GB"
        ],
        [
            "Peter Jackson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Natsume Co., Ltd"
        ],
        [
            "Steve Buscemi",
            "/people/person/profession",
            "Underground hip hop"
        ],
        [
            "Brian Posehn",
            "/people/person/places_lived./people/place_lived/location",
            "Illinois Fighting Illini men's basketball"
        ],
        [
            "Steve Winwood",
            "/people/person/nationality",
            "Comedy-drama"
        ],
        [
            "Adolph Deutsch",
            "/people/ethnicity/people",
            "Blues"
        ],
        [
            "Thomas Hobbes",
            "/people/person/place_of_birth",
            "Sapporo"
        ],
        [
            "Jayaram",
            "/people/person/nationality",
            "Dominican Republic"
        ],
        [
            "Bob Seger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Embassy Pictures"
        ],
        [
            "Leslie Dilley",
            "/people/person/gender",
            "AACTA Award for Best Adapted Screenplay"
        ],
        [
            "Ryan Murphy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Daniel Lanois"
        ],
        [
            "Walt Whitman",
            "/people/person/gender",
            "Baylor University"
        ],
        [
            "Ulysses S. Grant",
            "/people/person/place_of_birth",
            "Denver"
        ],
        [
            "Dr. Dre",
            "/people/ethnicity/people",
            "Donald Pleasence"
        ],
        [
            "Gary Ross",
            "/people/person/nationality",
            "Public university"
        ],
        [
            "Fred Zinnemann",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Charlestown"
        ],
        [
            "Walter H. Tyler",
            "/people/profession/specialization_of",
            "Immortality"
        ],
        [
            "Brad Jones",
            "/people/person/places_lived./people/place_lived/location",
            "Intolerable Cruelty"
        ],
        [
            "Alexandre Trauner",
            "/people/ethnicity/people",
            "Kerry Washington"
        ],
        [
            "Charlie Daniels",
            "/people/person/nationality",
            "French Language"
        ],
        [
            "Lyndon B. Johnson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "New Zealand"
        ],
        [
            "Scottish people",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Film Producer-GB"
        ],
        [
            "William A. Fraker",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Stephen Merchant"
        ],
        [
            "Himesh Reshammiya",
            "/people/person/profession",
            "Germany"
        ],
        [
            "Chronic kidney disease",
            "/people/person/religion",
            "Small forward"
        ],
        [
            "Robert Downey Jr.",
            "/people/person/nationality",
            "Apocalyptic and post-apocalyptic fiction"
        ],
        [
            "Casey Kasem",
            "/people/person/places_lived./people/place_lived/location",
            "Tony Award for Best Lighting Design in a Play or Musical"
        ],
        [
            "PJ Harvey",
            "/people/profession/specialization_of",
            "Hiroshima Toyo Carp"
        ],
        [
            "Martin Balsam",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Cars"
        ],
        [
            "Marvin March",
            "/people/person/gender",
            "Republic of Ireland"
        ],
        [
            "Ram Gopal Varma",
            "/people/person/gender",
            "Tilda Swinton"
        ],
        [
            "Ruth Gordon",
            "/people/profession/specialization_of",
            "Jane Krakowski"
        ],
        [
            "Stephen King",
            "/people/person/places_lived./people/place_lived/location",
            "Michael C. Hall"
        ],
        [
            "Mark Addy",
            "/people/person/gender",
            "My Sister's Keeper"
        ],
        [
            "Colin Firth",
            "/people/person/places_lived./people/place_lived/location",
            "Mauritania"
        ],
        [
            "John Hurt",
            "/people/person/languages",
            "Cape Verde"
        ],
        [
            "Ming-Na Wen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mamoru Miyano"
        ],
        [
            "Dolph Lundgren",
            "/people/person/place_of_birth",
            "Kavala F.C."
        ],
        [
            "Alexandre Desplat",
            "/people/person/languages",
            "PSV Eindhoven"
        ],
        [
            "Joliet",
            "/people/profession/specialization_of",
            "London"
        ],
        [
            "Cole Porter",
            "/people/person/profession",
            "Patrick McGoohan"
        ],
        [
            "Rainn Wilson",
            "/people/person/gender",
            "Kalamazoo"
        ],
        [
            "Tony Longo",
            "/people/person/languages",
            "Golden Globe Award for Best Director - Motion Picture"
        ],
        [
            "I. M. Pei",
            "/people/person/places_lived./people/place_lived/location",
            "The Beaver"
        ],
        [
            "Montreal",
            "/people/person/languages",
            "Cattaraugus County"
        ],
        [
            "Tom Hanks",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Criminology"
        ],
        [
            "Mark Harmon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Talented Mr. Ripley"
        ],
        [
            "Edgar Allan Poe",
            "/people/person/profession",
            "Political drama"
        ],
        [
            "Q-Tip",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Fantasy"
        ],
        [
            "Andy Griffith",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "PSV Eindhoven"
        ],
        [
            "Rick Simpson",
            "/people/person/nationality",
            "Imogen Heap"
        ],
        [
            "Mike Epps",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "United States Dollar"
        ],
        [
            "Henry Gibson",
            "/people/person/nationality",
            "Johnson & Johnson"
        ],
        [
            "Ryan Phillippe",
            "/people/person/profession",
            "Maroon 5"
        ],
        [
            "Chevy Chase",
            "/people/person/gender",
            "Paramount Pictures"
        ],
        [
            "Rich Little",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lewis Black"
        ],
        [
            "Stephen Merchant",
            "/people/person/profession",
            "Ayako Kawasumi"
        ],
        [
            "David Crane",
            "/people/deceased_person/place_of_burial",
            "Jamie Lee Curtis"
        ],
        [
            "Mountaineering",
            "/people/cause_of_death/people",
            "Japan Academy Prize for Director of the Year"
        ],
        [
            "Ross Turnbull",
            "/people/person/spouse_s./people/marriage/spouse",
            "Philip Seymour Hoffman"
        ],
        [
            "Matthew Fox",
            "/people/person/gender",
            "Special Effects Supervisor"
        ],
        [
            "Tony Scott",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Tony Geiss",
            "/people/person/places_lived./people/place_lived/location",
            "Corpus Christi College, Oxford"
        ],
        [
            "Nick Nolte",
            "/people/deceased_person/place_of_death",
            "Gold"
        ],
        [
            "Christine Vachon",
            "/people/person/gender",
            "Kevin Clash"
        ],
        [
            "Demi Moore",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hillsborough County"
        ],
        [
            "Alan Parker",
            "/people/person/profession",
            "Graeme Revell"
        ],
        [
            "David Watkin",
            "/people/person/profession",
            "Busan"
        ],
        [
            "Emmylou Harris",
            "/people/ethnicity/people",
            "David Mandel"
        ],
        [
            "Penelope Wilton",
            "/people/cause_of_death/people",
            "Western Kentucky University"
        ],
        [
            "Madagascar",
            "/people/person/profession",
            "Special Effects Supervisor"
        ],
        [
            "Peter Ustinov",
            "/people/deceased_person/place_of_death",
            "April"
        ],
        [
            "Anjelica Huston",
            "/people/person/nationality",
            "Independent Spirit Award for Best Documentary Feature"
        ],
        [
            "Donald Fagen",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Keith Jarrett"
        ],
        [
            "Polish American",
            "/people/person/spouse_s./people/marriage/spouse",
            "Luc Besson"
        ],
        [
            "Alex Manninger",
            "/people/person/gender",
            "Top Hat"
        ],
        [
            "Richard Brooks",
            "/people/person/nationality",
            "Cy Coleman"
        ],
        [
            "Damon Wayans",
            "/people/person/gender",
            "Bridget Jones's Diary"
        ],
        [
            "Vanessa L. Williams",
            "/people/person/gender",
            "Norwich City F.C."
        ],
        [
            "Sylvester Stallone",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "BAFTA Award for Best Actor in a Supporting Role"
        ],
        [
            "Will Forte",
            "/people/person/profession",
            "Santosh Sivan"
        ],
        [
            "Ty Burrell",
            "/people/person/profession",
            "Chicago"
        ],
        [
            "Jeffrey Richman",
            "/people/person/profession",
            "Al Franken"
        ],
        [
            "Alfre Woodard",
            "/people/person/places_lived./people/place_lived/location",
            "Herbie Hancock"
        ],
        [
            "Christian Slater",
            "/people/person/place_of_birth",
            "Adventure Film"
        ],
        [
            "Gioacchino Rossini",
            "/people/person/profession",
            "Jim Steinman"
        ],
        [
            "Colin Farrell",
            "/people/ethnicity/people",
            "Gillian Welch"
        ],
        [
            "Elvis Presley",
            "/people/person/profession",
            "Jim Carrey"
        ],
        [
            "Peter Cushing",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Lancaster"
        ],
        [
            "Jay Roach",
            "/people/person/nationality",
            "Can't Stop the Music"
        ],
        [
            "Caleb Deschanel",
            "/people/person/profession",
            "The Deer Hunter"
        ],
        [
            "Conan O'Brien",
            "/people/person/gender",
            "Hagerstown"
        ],
        [
            "Madagascar",
            "/people/person/gender",
            "Symphony"
        ],
        [
            "Christine Lahti",
            "/people/person/nationality",
            "Pharyngitis"
        ],
        [
            "Dance-GB",
            "/people/person/employment_history./business/employment_tenure/company",
            "Bugs Bunny"
        ],
        [
            "Eric Fellner",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Marcel Duchamp",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chemistry"
        ],
        [
            "Mark Wahlberg",
            "/people/person/nationality",
            "Downton Abbey"
        ],
        [
            "Paul McCartney",
            "/medicine/disease/notable_people_with_this_condition",
            "Steel Azin F.C."
        ],
        [
            "Andrew Gold",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "High Fidelity"
        ],
        [
            "Elia Kazan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Colin Farrell"
        ],
        [
            "Nancy Snyderman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Dakota Fanning"
        ],
        [
            "Elias Koteas",
            "/people/person/spouse_s./people/marriage/spouse",
            "June"
        ],
        [
            "James Coburn",
            "/people/person/nationality",
            "Arlington National Cemetery"
        ],
        [
            "Michael Jeter",
            "/people/person/profession",
            "Star Wars Episode II: Attack of the Clones"
        ],
        [
            "Ian Somerhalder",
            "/people/person/places_lived./people/place_lived/location",
            "Baku"
        ],
        [
            "Richard Griffiths",
            "/people/person/profession",
            "Missouri"
        ],
        [
            "Jerry O'Connell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chris Waddle"
        ],
        [
            "Ralph Richardson",
            "/people/profession/specialization_of",
            "Argentina"
        ],
        [
            "Winona Ryder",
            "/people/ethnicity/people",
            "Glens Falls"
        ],
        [
            "Russian American",
            "/people/person/nationality",
            "Havana"
        ],
        [
            "Waheeda Rehman",
            "/people/person/gender",
            "Public university"
        ],
        [
            "Frank Vincent",
            "/people/person/profession",
            "Evan Almighty"
        ],
        [
            "Janis Joplin",
            "/people/person/nationality",
            "Paramount Pictures"
        ],
        [
            "Jeff Daniels",
            "/people/person/places_lived./people/place_lived/location",
            "George Strait"
        ],
        [
            "James Spader",
            "/people/ethnicity/people",
            "Female"
        ],
        [
            "Charlie Parker",
            "/people/person/gender",
            "Peter Dinklage"
        ],
        [
            "Gina McKee",
            "/people/person/languages",
            "8th United States Congress"
        ],
        [
            "Nana Patekar",
            "/people/person/nationality",
            "Hal Roach"
        ],
        [
            "Peter Hyams",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Soap"
        ],
        [
            "Heather Graham",
            "/people/person/gender",
            "Eddie Marsan"
        ],
        [
            "Julius Caesar",
            "/people/person/profession",
            "Traffic"
        ],
        [
            "David Guetta",
            "/people/profession/specialization_of",
            "New Zealand national football team"
        ],
        [
            "Usher",
            "/people/person/employment_history./business/employment_tenure/company",
            "League of Nations"
        ],
        [
            "Bobby Darin",
            "/people/person/nationality",
            "Algeria national football team"
        ],
        [
            "Hal Pereira",
            "/people/person/profession",
            "Lake District"
        ],
        [
            "Phyllis Logan",
            "/people/person/religion",
            "Brooklyn"
        ],
        [
            "Dick Clement",
            "/people/person/nationality",
            "2012 Summer Olympics"
        ],
        [
            "Mark Harmon",
            "/people/person/gender",
            "Visual Effects Supervisor"
        ],
        [
            "Roger Berlind",
            "/people/person/languages",
            "My-HiME"
        ],
        [
            "Nelson Riddle",
            "/people/person/nationality",
            "44th Annual Grammy Awards"
        ],
        [
            "Artie Lange",
            "/people/person/place_of_birth",
            "Stirling Silliphant"
        ],
        [
            "Vladimir Lenin",
            "/people/person/profession",
            "Dennis Quaid"
        ],
        [
            "Melissa Joan Hart",
            "/people/person/nationality",
            "Grammy Award for Best Rock Performance by a Duo or Group with Vocal"
        ],
        [
            "Toshio Furukawa",
            "/people/person/gender",
            "Infernal Affairs"
        ],
        [
            "Geoff Johns",
            "/people/profession/specialization_of",
            "Fort Collins"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/person/profession",
            "John Cusack"
        ],
        [
            "Christopher McDonald",
            "/people/person/place_of_birth",
            "Gladys Knight"
        ],
        [
            "John Denver",
            "/people/person/religion",
            "Chautauqua County"
        ],
        [
            "Diabetes mellitus",
            "/people/cause_of_death/people",
            "Sangju Sangmu FC"
        ],
        [
            "Joel David Moore",
            "/people/person/profession",
            "MTV Video Music Award for Best Editing"
        ],
        [
            "Hamilton",
            "/people/person/spouse_s./people/marriage/spouse",
            "King's Lynn and West Norfolk"
        ],
        [
            "Jennifer Coolidge",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "New Zealand"
        ],
        [
            "Grant Heslov",
            "/people/profession/specialization_of",
            "Symphonic metal"
        ],
        [
            "Biochemist-GB",
            "/people/person/languages",
            "French Language"
        ],
        [
            "Detective-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Bedford"
        ],
        [
            "Victoria Beckham",
            "/people/person/place_of_birth",
            "United Kingdom"
        ],
        [
            "Herbie Hancock",
            "/people/person/places_lived./people/place_lived/location",
            "Al Green"
        ],
        [
            "Demi Moore",
            "/people/person/nationality",
            "Indie rock"
        ],
        [
            "George Fenton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Iron Man 2"
        ],
        [
            "Jeff Beck",
            "/people/person/places_lived./people/place_lived/location",
            "United Kingdom"
        ],
        [
            "Michel Foucault",
            "/people/cause_of_death/people",
            "United States of America"
        ],
        [
            "Bradley Cooper",
            "/people/person/religion",
            "14th United States Congress"
        ],
        [
            "August Strindberg",
            "/people/person/places_lived./people/place_lived/location",
            "Shrek Forever After"
        ],
        [
            "The Edge",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Aspyr"
        ],
        [
            "Tyrone Power",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Academy Award for Best Cinematography"
        ],
        [
            "Joey Jordison",
            "/people/person/profession",
            "Delaware"
        ],
        [
            "Buster Keaton",
            "/people/person/profession",
            "Agnosticism"
        ],
        [
            "Robert Pattinson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Never Say Never Again"
        ],
        [
            "Julie Andrews",
            "/people/person/gender",
            "Surrey"
        ],
        [
            "Tim Bevan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Russian Language"
        ],
        [
            "Sandra Bullock",
            "/people/person/profession",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Ray Moyer",
            "/people/person/profession",
            "Academy Award for Best Sound Mixing"
        ],
        [
            "Colin Firth",
            "/people/deceased_person/place_of_death",
            "Bass"
        ],
        [
            "David Petraeus",
            "/people/person/places_lived./people/place_lived/location",
            "Alec Baldwin"
        ],
        [
            "Jorge Luis Borges",
            "/people/person/gender",
            "Walter Hill"
        ],
        [
            "Barbara Hershey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tennis"
        ],
        [
            "Jason Sudeikis",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Andy Lau"
        ],
        [
            "Bappi Lahiri",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Brian Henson"
        ],
        [
            "Dena Higley",
            "/people/deceased_person/place_of_burial",
            "Netherlands"
        ],
        [
            "Terence Winter",
            "/people/person/place_of_birth",
            "Author-GB"
        ],
        [
            "Staten Island",
            "/people/profession/specialization_of",
            "New jack swing"
        ],
        [
            "United States of America",
            "/people/person/place_of_birth",
            "English Language"
        ],
        [
            "Dennis Lehane",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dunedin"
        ],
        [
            "Fred Astaire",
            "/people/deceased_person/place_of_burial",
            "Entercom"
        ],
        [
            "Multi-instrumentalist-GB",
            "/people/person/nationality",
            "Don Carmody"
        ],
        [
            "Kenneth Branagh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Englund"
        ],
        [
            "Lal",
            "/people/person/profession",
            "Albany County"
        ],
        [
            "Roger Meddows Taylor",
            "/people/person/nationality",
            "Joseph Kish"
        ],
        [
            "Jay Kogen",
            "/people/person/religion",
            "Christine Lahti"
        ],
        [
            "Jonathan Pryce",
            "/people/person/gender",
            "Siena"
        ],
        [
            "James Joyce",
            "/people/person/profession",
            "Tooth & Nail Records"
        ],
        [
            "Kristine Sutherland",
            "/people/person/profession",
            "Ann Roth"
        ],
        [
            "Buckethead",
            "/people/person/profession",
            "Towson"
        ],
        [
            "Barbara Walters",
            "/people/deceased_person/place_of_death",
            "Mamiko Noto"
        ],
        [
            "Managing Director-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Marriage"
        ],
        [
            "Dianne Wiest",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Official Website"
        ],
        [
            "Elijah Wood",
            "/people/person/gender",
            "The Insider"
        ],
        [
            "Jon Bon Jovi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Columbia Pictures"
        ],
        [
            "E.G. Daily",
            "/people/cause_of_death/people",
            "Right fielder"
        ],
        [
            "Allison Janney",
            "/people/person/languages",
            "Amistad"
        ],
        [
            "Richard Roxburgh",
            "/people/person/profession",
            "Norfolk"
        ],
        [
            "James D. Parriott",
            "/people/person/places_lived./people/place_lived/location",
            "Jenna Fischer"
        ],
        [
            "Noam Chomsky",
            "/people/person/nationality",
            "Dustin Hoffman"
        ],
        [
            "Leukemia",
            "/people/person/places_lived./people/place_lived/location",
            "Rhythmic gymnastics"
        ],
        [
            "Bernardo Bertolucci",
            "/people/person/places_lived./people/place_lived/location",
            "Diving"
        ],
        [
            "Mark Goodson",
            "/people/person/employment_history./business/employment_tenure/company",
            "AIK Fotboll"
        ],
        [
            "Lester Holt",
            "/people/person/profession",
            "Commonwealth of Nations"
        ],
        [
            "Matt Hubbard",
            "/people/person/profession",
            "Freetown"
        ],
        [
            "Ray McKinnon",
            "/people/person/gender",
            "Montclair State University"
        ],
        [
            "Jacqueline Bisset",
            "/people/person/profession",
            "Scream 3"
        ],
        [
            "Will Smith",
            "/people/person/gender",
            "Marriage"
        ],
        [
            "Ludwig von Mises",
            "/people/person/gender",
            "United States of America"
        ],
        [
            "French American",
            "/people/person/profession",
            "The Barbarian Invasions"
        ],
        [
            "Clergy",
            "/people/person/gender",
            "Snoop Dogg"
        ],
        [
            "Lindsay Lohan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Mike Piersante"
        ],
        [
            "Russian",
            "/people/person/profession",
            "Skate punk"
        ],
        [
            "Lausanne",
            "/people/person/nationality",
            "Grammy Award for Best Remixed Recording, Non-Classical"
        ],
        [
            "Ron Carter",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Turkey"
        ],
        [
            "Gioacchino Rossini",
            "/people/person/nationality",
            "French Language"
        ],
        [
            "Russell Brand",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tuberculosis"
        ],
        [
            "Ernst Lubitsch",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Film Producer-GB"
        ],
        [
            "Jonathan Lynn",
            "/people/person/profession",
            "University of the Punjab"
        ],
        [
            "Nirupa Roy",
            "/people/person/places_lived./people/place_lived/location",
            "Syria"
        ],
        [
            "Adam Sandler",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Warren Feeney"
        ],
        [
            "Johnny Depp",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Israel"
        ],
        [
            "Isaac Stern",
            "/people/person/places_lived./people/place_lived/location",
            "Jackson"
        ],
        [
            "Lars Hirschfeld",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best Song Written for a Motion Picture, Television or Other Visual Media"
        ],
        [
            "Robyn Hitchcock",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United States of America"
        ],
        [
            "Noam Chomsky",
            "/people/person/profession",
            "House of Savoy"
        ],
        [
            "Dante Ferretti",
            "/people/person/place_of_birth",
            "Defenseman"
        ],
        [
            "Feminism",
            "/people/person/languages",
            "The Office"
        ],
        [
            "Robin Williams",
            "/people/person/gender",
            "Breaking and Entering"
        ],
        [
            "Gregory Hoblit",
            "/people/person/profession",
            "Kokomo"
        ],
        [
            "Joaquin Phoenix",
            "/people/person/profession",
            "Charlie Cox"
        ],
        [
            "Hispanic and Latino Americans",
            "/people/person/profession",
            "Andrew Schneider"
        ],
        [
            "Richard Donner",
            "/people/person/places_lived./people/place_lived/location",
            "Midland"
        ],
        [
            "Jayaram",
            "/people/person/gender",
            "Germany"
        ],
        [
            "Robert Morley",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Germany"
        ],
        [
            "Len Wein",
            "/people/ethnicity/people",
            "Center"
        ],
        [
            "Sharmila Tagore",
            "/people/person/places_lived./people/place_lived/location",
            "Record producer-GB"
        ],
        [
            "Ron Silver",
            "/people/ethnicity/people",
            "Lindsay Crouse"
        ],
        [
            "Douglas Haig, 1st Earl Haig",
            "/people/profession/specialization_of",
            "The Prodigy"
        ],
        [
            "Rivers Cuomo",
            "/people/person/profession",
            "Cystine"
        ],
        [
            "Kenny Loggins",
            "/people/person/religion",
            "Theft"
        ],
        [
            "Robert Redford",
            "/people/person/nationality",
            "handclaps"
        ],
        [
            "Buster Keaton",
            "/people/person/profession",
            "German Empire"
        ],
        [
            "Howard Stern",
            "/people/person/profession",
            "Aurora"
        ],
        [
            "Chief Financial Officer-GB",
            "/people/ethnicity/people",
            "United States of America"
        ],
        [
            "Brian Baumgartner",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Thai Chinese"
        ],
        [
            "R. Madhavan",
            "/people/cause_of_death/people",
            "Michael Apted"
        ],
        [
            "Mizrahi Jews",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Emma Roberts"
        ],
        [
            "Billy Crudup",
            "/people/person/religion",
            "Warner Bros. Interactive Entertainment"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Hulk",
            "/people/profession/specialization_of",
            "The Bronx High School of Science"
        ],
        [
            "Conductor",
            "/people/profession/specialization_of",
            "Andrea Bocelli"
        ],
        [
            "Chiranjeevi",
            "/people/person/profession",
            "Philip Seymour Hoffman"
        ],
        [
            "Virus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Modern rock"
        ],
        [
            "Connecticut",
            "/people/ethnicity/geographic_distribution",
            "Razzie Award for Worst Supporting Actor"
        ],
        [
            "Clive Davis",
            "/people/person/places_lived./people/place_lived/location",
            "The Incredible String Band"
        ],
        [
            "Dana Andrews",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States of America"
        ],
        [
            "Akon",
            "/people/person/profession",
            "The Path to 9/11"
        ],
        [
            "Graham Gouldman",
            "/people/person/gender",
            "Scott Bradley"
        ],
        [
            "Gustave Flaubert",
            "/people/person/places_lived./people/place_lived/location",
            "The 40-Year-Old Virgin"
        ],
        [
            "United States of America",
            "/people/person/places_lived./people/place_lived/location",
            "Sun"
        ],
        [
            "John Sturges",
            "/people/person/gender",
            "Carol Leifer"
        ],
        [
            "Andrew Lau",
            "/people/person/places_lived./people/place_lived/location",
            "Strictly Ballroom"
        ],
        [
            "Storyboard Artist",
            "/people/profession/specialization_of",
            "Robots"
        ],
        [
            "Brad Grey",
            "/people/person/nationality",
            "The Interpreter"
        ],
        [
            "Anaheim",
            "/people/person/profession",
            "Screenwriter"
        ],
        [
            "Japanese American",
            "/people/person/profession",
            "Jerry Wald"
        ],
        [
            "Shashi Kapoor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Goya Award for Best Actress"
        ],
        [
            "Lily Tomlin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Southern hip hop"
        ],
        [
            "Jewish people",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "10th United States Congress"
        ],
        [
            "College Station",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kristin Chenoweth"
        ],
        [
            "Aaron Sorkin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Official Website"
        ],
        [
            "Bobby Darin",
            "/people/person/gender",
            "Quo Vadis"
        ],
        [
            "John Stamos",
            "/people/person/profession",
            "Dead Poets Society"
        ],
        [
            "Sam Mendes",
            "/people/person/languages",
            "Actor-GB"
        ],
        [
            "Ray Wise",
            "/people/person/place_of_birth",
            "Brian Wilson"
        ],
        [
            "Tyler Perry",
            "/people/person/places_lived./people/place_lived/location",
            "A Bridge Too Far"
        ],
        [
            "Richard Matheson",
            "/people/person/gender",
            "Massachusetts"
        ],
        [
            "Alison Brie",
            "/people/person/places_lived./people/place_lived/location",
            "Forward"
        ],
        [
            "Adolph Deutsch",
            "/people/person/gender",
            "The Adventures of Baron Munchausen"
        ],
        [
            "M. C. Gainey",
            "/people/person/place_of_birth",
            "University of Portland"
        ],
        [
            "Catherine Tate",
            "/people/profession/specialization_of",
            "Kingdom of Scotland"
        ],
        [
            "Puerto Rican people",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "2004 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "Nitin Chandrakant Desai",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Joan Rivers"
        ],
        [
            "Ann-Margret",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Slumdog Millionaire"
        ],
        [
            "Author-GB",
            "/people/person/place_of_birth",
            "Joe Jonas"
        ],
        [
            "Harold Arlen",
            "/people/ethnicity/people",
            "BAFTA Award for Best Original Screenplay"
        ],
        [
            "Roger Berlind",
            "/people/person/profession",
            "Patrick Warburton"
        ],
        [
            "Roger Federer",
            "/people/person/profession",
            "Feroz Khan"
        ],
        [
            "Joe Walsh",
            "/people/person/gender",
            "Buddhism"
        ],
        [
            "Billie Joe Armstrong",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Gerry Conway"
        ],
        [
            "Zooey Deschanel",
            "/people/person/nationality",
            "Novella"
        ],
        [
            "Edward Shearmur",
            "/people/person/profession",
            "Exeter"
        ],
        [
            "Thomas Jefferson",
            "/people/person/profession",
            "Dan Povenmire"
        ],
        [
            "Cuba Gooding, Jr.",
            "/people/deceased_person/place_of_death",
            "Abe Burrows"
        ],
        [
            "Jack London",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Alan Arkin"
        ],
        [
            "Gillian Spencer",
            "/people/person/profession",
            "University of Nottingham"
        ],
        [
            "Musical",
            "/people/person/profession",
            "2005 NFL Draft"
        ],
        [
            "Eric Clapton",
            "/people/person/places_lived./people/place_lived/location",
            "Anime"
        ],
        [
            "Thomas Mann",
            "/people/ethnicity/people",
            "Lesley Ann Warren"
        ],
        [
            "Stephen Fry",
            "/people/person/profession",
            "Rajnikanth"
        ],
        [
            "Mark Strong",
            "/people/person/places_lived./people/place_lived/location",
            "Pirates of the Caribbean: At World's End"
        ],
        [
            "Robert De Niro",
            "/people/person/nationality",
            "Peterborough"
        ],
        [
            "Mike Oldfield",
            "/people/ethnicity/geographic_distribution",
            "San Francisco"
        ],
        [
            "Yusuf Islam",
            "/people/person/profession",
            "Alain Johannes"
        ],
        [
            "Edith Head",
            "/people/profession/specialization_of",
            "The Trouble with Harry"
        ],
        [
            "Joaquin Phoenix",
            "/people/person/profession",
            "Donald Pleasence"
        ],
        [
            "Jewish American",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "19th United States Congress"
        ],
        [
            "David O. Selznick",
            "/people/person/places_lived./people/place_lived/location",
            "Medill School of Journalism"
        ],
        [
            "Trevor Howard",
            "/people/person/place_of_birth",
            "Putnam County"
        ],
        [
            "Etta James",
            "/people/person/place_of_birth",
            "Unix"
        ],
        [
            "James Brolin",
            "/people/ethnicity/languages_spoken",
            "Kenya"
        ],
        [
            "Jean Simmons",
            "/people/person/nationality",
            "Tony Geiss"
        ],
        [
            "Venus Williams",
            "/people/person/place_of_birth",
            "James A. Garfield"
        ],
        [
            "Lesley Sharp",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Paul Bettany"
        ],
        [
            "Jessica Chastain",
            "/people/person/nationality",
            "Michael Mann"
        ],
        [
            "Robert Altman",
            "/people/profession/specialization_of",
            "Harry Morgan"
        ],
        [
            "Eric Clapton",
            "/people/person/profession",
            "Reese Witherspoon"
        ],
        [
            "Bob Hope",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Chronicles of Narnia: The Lion, the Witch and the Wardrobe"
        ],
        [
            "Vincente Minnelli",
            "/people/person/profession",
            "Spanish Language"
        ],
        [
            "Dr. Dre",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "John Cassavetes"
        ],
        [
            "Dave Grusin",
            "/people/ethnicity/people",
            "Cynthia Watros"
        ],
        [
            "James Levine",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Moon"
        ],
        [
            "Kristin Scott Thomas",
            "/people/person/nationality",
            "Tonga"
        ],
        [
            "Michael Crichton",
            "/people/person/religion",
            "Locus Award for Best Fantasy Novel"
        ],
        [
            "Osteoporosis",
            "/people/person/gender",
            "Marcia Cross"
        ],
        [
            "John Osborne",
            "/people/person/place_of_birth",
            "United States of America"
        ],
        [
            "Shirley MacLaine",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Secretary of State"
        ],
        [
            "African American",
            "/people/person/religion",
            "United States of America"
        ],
        [
            "White American",
            "/people/person/nationality",
            "Rain Man"
        ],
        [
            "Greg Daniels",
            "/people/person/nationality",
            "Donald Crisp"
        ],
        [
            "Joseph M. Schenck",
            "/people/person/place_of_birth",
            "U2"
        ],
        [
            "Stephen Hawking",
            "/people/person/gender",
            "Katy Perry"
        ],
        [
            "Jon Bon Jovi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "2006 Major League Baseball season"
        ],
        [
            "Ontario",
            "/people/person/profession",
            "MTV Movie Award for Best Song from a Movie"
        ],
        [
            "Melora Hardin",
            "/people/person/languages",
            "Bermuda"
        ],
        [
            "Sienna Guillory",
            "/people/person/places_lived./people/place_lived/location",
            "Dearborn"
        ],
        [
            "William Joyce",
            "/people/person/employment_history./business/employment_tenure/company",
            "National Society of Film Critics Award for Best Supporting Actor"
        ],
        [
            "Ed O'Neill",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Art film"
        ],
        [
            "Katrina Bowden",
            "/people/person/place_of_birth",
            "2004 NFL Draft"
        ],
        [
            "Nancy Williams Watt",
            "/people/person/religion",
            "Rajnikanth"
        ],
        [
            "Robert Altman",
            "/people/profession/specialization_of",
            "May"
        ],
        [
            "Suffolk County",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Serbia"
        ],
        [
            "Robert Wise",
            "/people/person/profession",
            "Science Fiction"
        ],
        [
            "United States of America",
            "/people/profession/specialization_of",
            "Australia"
        ],
        [
            "Agnes Nixon",
            "/people/ethnicity/geographic_distribution",
            "Russia"
        ],
        [
            "Rachel Weisz",
            "/people/person/profession",
            "On Her Majesty's Secret Service"
        ],
        [
            "Alec Baldwin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Vassar College"
        ],
        [
            "David Hume",
            "/people/person/nationality",
            "Bangor"
        ],
        [
            "Sukumari",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "California Department of Parks and Recreation"
        ],
        [
            "German American",
            "/people/person/place_of_birth",
            "Atari Games"
        ],
        [
            "Warren Feeney",
            "/people/person/nationality",
            "42nd Annual Grammy Awards"
        ],
        [
            "Alan Alda",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Josh Holloway",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Croatia"
        ],
        [
            "Amy Brenneman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "A.C. Perugia Calcio"
        ],
        [
            "Joan Crawford",
            "/people/person/places_lived./people/place_lived/location",
            "New York City"
        ],
        [
            "Dave Navarro",
            "/people/person/profession",
            "Seattle Storm"
        ],
        [
            "Jason Biggs",
            "/people/person/place_of_birth",
            "Forward"
        ],
        [
            "Jeff Lynne",
            "/people/person/profession",
            "Glenn Danzig"
        ],
        [
            "Sam Means",
            "/medicine/disease/notable_people_with_this_condition",
            "Brisbane Roar FC"
        ],
        [
            "Bryan Burk",
            "/people/cause_of_death/people",
            "Channel 4"
        ],
        [
            "Sylvia Plath",
            "/people/person/profession",
            "Borussia Dortmund"
        ],
        [
            "Casey Kasem",
            "/people/person/profession",
            "Playwright-GB"
        ],
        [
            "Bob Yari",
            "/people/person/nationality",
            "Montmartre Cemetery"
        ],
        [
            "Shirley MacLaine",
            "/people/person/places_lived./people/place_lived/location",
            "Psychedelic soul"
        ],
        [
            "Vishal Bharadwaj",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jamaica national football team"
        ],
        [
            "Hugh Bonneville",
            "/people/person/gender",
            "South Korea"
        ],
        [
            "Donald Sumpter",
            "/people/person/profession",
            "Industrial music"
        ],
        [
            "Animator-GB",
            "/people/person/profession",
            "Priest-GB"
        ],
        [
            "Martin Scorsese",
            "/people/person/profession",
            "Paris Saint-Germain F.C."
        ],
        [
            "Om Prakash",
            "/people/person/places_lived./people/place_lived/location",
            "Brazil"
        ],
        [
            "Hispanic and Latino Americans",
            "/people/person/profession",
            "Porto"
        ],
        [
            "Prince",
            "/people/profession/specialization_of",
            "Harold Lloyd"
        ],
        [
            "Dan Povenmire",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "DVD"
        ],
        [
            "Athens",
            "/people/person/profession",
            "13th United States Congress"
        ],
        [
            "David Attenborough",
            "/people/person/place_of_birth",
            "Dr. Dre"
        ],
        [
            "Alec Guinness",
            "/people/profession/specialization_of",
            "BAFTA Award for Best Actress in a Leading Role"
        ],
        [
            "Tommy Lee Jones",
            "/people/person/spouse_s./people/marriage/spouse",
            "Beta-carotene"
        ],
        [
            "Multiple myeloma",
            "/people/ethnicity/people",
            "Male"
        ],
        [
            "Caucasian race",
            "/people/person/places_lived./people/place_lived/location",
            "Dub"
        ],
        [
            "Charles Stross",
            "/people/person/profession",
            "Paris"
        ],
        [
            "Matthew Morrison",
            "/people/person/places_lived./people/place_lived/location",
            "Modesto"
        ],
        [
            "Ohio",
            "/people/person/nationality",
            "Kathleen Kennedy"
        ],
        [
            "Arthur Miller",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Dean Cundey",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Mike Watt"
        ],
        [
            "Fred Williamson",
            "/people/person/gender",
            "Joseph F. Biroc"
        ],
        [
            "Steven Wilson",
            "/people/person/places_lived./people/place_lived/location",
            "Mario López"
        ],
        [
            "Lon Chaney, Jr.",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Comedy-GB"
        ],
        [
            "Amrish Puri",
            "/people/person/profession",
            "Marisa Tomei"
        ],
        [
            "Mary McCormack",
            "/people/person/spouse_s./people/marriage/spouse",
            "Leukemia"
        ],
        [
            "Don Johnson",
            "/people/person/gender",
            "Norway"
        ],
        [
            "Lois McMaster Bujold",
            "/people/person/languages",
            "Canadian dollar"
        ],
        [
            "John Spencer",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "48th Annual Grammy Awards"
        ],
        [
            "John Lasseter",
            "/people/person/places_lived./people/place_lived/location",
            "Sun Ra"
        ],
        [
            "Winona Ryder",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "University of Pittsburgh"
        ],
        [
            "Steve Hackett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Catcher"
        ],
        [
            "Animator-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United Kingdom"
        ],
        [
            "Dustin Hoffman",
            "/people/person/places_lived./people/place_lived/location",
            "17th Screen Actors Guild Awards"
        ],
        [
            "Steven Wilson",
            "/people/person/nationality",
            "Los Angeles"
        ],
        [
            "Michael Douglas",
            "/people/person/languages",
            "Graphic Designer-GB"
        ],
        [
            "Marc Anthony",
            "/people/person/place_of_birth",
            "MTV Movie Award for Best Song from a Movie"
        ],
        [
            "Matthew McConaughey",
            "/people/person/profession",
            "Official Website"
        ],
        [
            "Pharrell Williams",
            "/people/person/gender",
            "Israel"
        ],
        [
            "New York",
            "/people/person/places_lived./people/place_lived/location",
            "James Horner"
        ],
        [
            "Jun Fukuyama",
            "/people/profession/specialization_of",
            "Kanagawa Prefecture"
        ],
        [
            "Bruce Hornsby",
            "/people/person/gender",
            "The Namesake"
        ],
        [
            "Jason Isaacs",
            "/people/person/nationality",
            "CFR Cluj"
        ],
        [
            "Jon Brion",
            "/people/person/places_lived./people/place_lived/location",
            "Madeline Kahn"
        ],
        [
            "Betty Comden",
            "/people/person/gender",
            "Evan Rachel Wood"
        ],
        [
            "Dany Heatley",
            "/people/ethnicity/geographic_distribution",
            "James Horner"
        ],
        [
            "Mauritius",
            "/people/ethnicity/people",
            "James McAvoy"
        ],
        [
            "Civil engineer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Street punk"
        ],
        [
            "Joss Whedon",
            "/people/person/religion",
            "Robert Carlyle"
        ],
        [
            "United Kingdom",
            "/people/person/nationality",
            "Evangeline Lilly"
        ],
        [
            "Malcolm David Kelley",
            "/people/person/nationality",
            "California"
        ],
        [
            "Britney Spears",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Netherlands"
        ],
        [
            "Joe Walsh",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "New Zealand"
        ],
        [
            "Rick Springfield",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "University of Idaho"
        ],
        [
            "Robert Pattinson",
            "/people/person/places_lived./people/place_lived/location",
            "United States of America"
        ],
        [
            "Clint Howard",
            "/people/deceased_person/place_of_death",
            "Tony Award for Best Original Score"
        ],
        [
            "Joss Whedon",
            "/people/person/nationality",
            "Nobel Prize in Literature"
        ],
        [
            "Tim Robbins",
            "/people/ethnicity/people",
            "Family"
        ],
        [
            "Heather Mitts",
            "/people/ethnicity/geographic_distribution",
            "Nintendo"
        ],
        [
            "Joely Richardson",
            "/people/profession/specialization_of",
            "Daegu"
        ],
        [
            "Seamus Heaney",
            "/people/cause_of_death/people",
            "Chillicothe"
        ],
        [
            "Chris Menges",
            "/people/person/places_lived./people/place_lived/location",
            "Jordin Sparks"
        ],
        [
            "Queen Victoria",
            "/people/person/place_of_birth",
            "New York City"
        ],
        [
            "Howard Gordon",
            "/people/person/gender",
            "France"
        ],
        [
            "Dwyane Wade",
            "/people/ethnicity/people",
            "English Language"
        ],
        [
            "Programmer",
            "/people/person/place_of_birth",
            "Silver Linings Playbook"
        ],
        [
            "London",
            "/people/person/profession",
            "Bronze medal"
        ],
        [
            "Richard E. Grant",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Activism"
        ],
        [
            "Jena Malone",
            "/people/person/profession",
            "Seth Meyers"
        ],
        [
            "Wardrobe Supervisor",
            "/people/person/profession",
            "Joel Schumacher"
        ],
        [
            "Frank Marshall",
            "/people/person/profession",
            "Asleep at the Wheel"
        ],
        [
            "Bob Weinstein",
            "/people/ethnicity/people",
            "Composer"
        ],
        [
            "Norman Jewison",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Adam Sandler"
        ],
        [
            "Staten Island",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chris Tucker"
        ],
        [
            "John Stephenson",
            "/people/person/spouse_s./people/marriage/spouse",
            "La Jolla"
        ],
        [
            "Peter Weller",
            "/people/person/religion",
            "Serie A"
        ],
        [
            "Cuba Gooding, Jr.",
            "/people/person/nationality",
            "Tommy Lee Jones"
        ],
        [
            "Ken Adam",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "DVD"
        ],
        [
            "Gene Colan",
            "/people/person/places_lived./people/place_lived/location",
            "FC Utrecht"
        ],
        [
            "Uganda",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Marg Helgenberger"
        ],
        [
            "Paul Guilfoyle",
            "/people/person/languages",
            "Independent Spirit Award for Best Male Lead"
        ],
        [
            "Execution by firing squad",
            "/people/person/place_of_birth",
            "United States of America"
        ],
        [
            "Matthew Lillard",
            "/people/person/nationality",
            "William A. Wellman"
        ],
        [
            "Alan Arkin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Television producer-GB"
        ],
        [
            "Amy Adams",
            "/people/person/places_lived./people/place_lived/location",
            "California Institute of Technology"
        ],
        [
            "James Hetfield",
            "/people/ethnicity/people",
            "Brandon"
        ],
        [
            "Frank Welker",
            "/people/person/places_lived./people/place_lived/location",
            "United States Dollar"
        ],
        [
            "Garin Wolf",
            "/people/person/profession",
            "Avant-garde jazz"
        ],
        [
            "William S. Darling",
            "/people/deceased_person/place_of_burial",
            "EuropaCorp"
        ],
        [
            "Ontario",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chelmsford City F.C."
        ],
        [
            "Wilmer Valderrama",
            "/people/person/gender",
            "Anthony Quayle"
        ],
        [
            "Tim Rice",
            "/people/ethnicity/people",
            "Mark Burnett"
        ],
        [
            "Arthur Rankin, Jr.",
            "/people/person/profession",
            "Rod Stewart"
        ],
        [
            "David Watkin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Official Website"
        ],
        [
            "Jacob Zuma",
            "/people/person/profession",
            "Technical University of Munich"
        ],
        [
            "Dustin Hoffman",
            "/people/person/profession",
            "Unfaithful"
        ],
        [
            "Taraji P. Henson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Paul Weller"
        ],
        [
            "Art Carney",
            "/people/person/profession",
            "Bury My Heart at Wounded Knee"
        ],
        [
            "Emile Hirsch",
            "/people/person/nationality",
            "Dominic Monaghan"
        ],
        [
            "Graham Greene",
            "/people/person/languages",
            "Rowan Atkinson"
        ],
        [
            "Eddie Murphy",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "King's College, Cambridge"
        ],
        [
            "Farmer-GB",
            "/people/person/languages",
            "United States Dollar"
        ],
        [
            "Alexander Korda",
            "/people/person/profession",
            "Charles Lang"
        ],
        [
            "Sophia Loren",
            "/people/person/religion",
            "AEL 1964 FC"
        ],
        [
            "Christina Aguilera",
            "/people/person/place_of_birth",
            "2008 Berlin International Film Festival"
        ],
        [
            "New Delhi",
            "/people/person/profession",
            "India"
        ],
        [
            "Nigeria",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Alabama at Birmingham"
        ],
        [
            "Robert Pattinson",
            "/people/person/nationality",
            "Madison County"
        ],
        [
            "Philippines",
            "/people/person/places_lived./people/place_lived/location",
            "Andrew Schneider"
        ],
        [
            "Erika Christensen",
            "/people/person/profession",
            "Superhero movie"
        ],
        [
            "Peter Jacobson",
            "/people/deceased_person/place_of_death",
            "English Language"
        ],
        [
            "Karl Popper",
            "/people/ethnicity/people",
            "The Police"
        ],
        [
            "Jeff Bhasker",
            "/people/person/religion",
            "Defender"
        ],
        [
            "Graham Greene",
            "/people/person/profession",
            "Sarajevo"
        ],
        [
            "Leonardo DiCaprio",
            "/people/deceased_person/place_of_burial",
            "Electronic body music"
        ],
        [
            "Warren Beatty",
            "/people/profession/specialization_of",
            "The Cassandra Crossing"
        ],
        [
            "Tyrese Gibson",
            "/people/person/place_of_birth",
            "Anthony Hopkins"
        ],
        [
            "James Cayne",
            "/people/person/profession",
            "German Language"
        ],
        [
            "Taylor Swift",
            "/people/person/profession",
            "Verve Music Group"
        ],
        [
            "Walter Murphy",
            "/people/person/gender",
            "David Strathairn"
        ],
        [
            "Forest Whitaker",
            "/people/person/profession",
            "Anaheim"
        ],
        [
            "Beau Bridges",
            "/people/person/gender",
            "Princeton University"
        ],
        [
            "Voice Actor",
            "/people/deceased_person/place_of_death",
            "Stepney"
        ],
        [
            "Kim Ki-duk",
            "/people/ethnicity/languages_spoken",
            "Frost/Nixon"
        ],
        [
            "Paul Simon",
            "/people/person/profession",
            "Julie Andrews"
        ],
        [
            "Matthew Weiner",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Land-grant university"
        ],
        [
            "Mia Farrow",
            "/people/person/gender",
            "Wilco"
        ],
        [
            "Mohanlal",
            "/people/ethnicity/people",
            "Dirty rap"
        ],
        [
            "Roman Polanski",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actor - Comedy Series"
        ],
        [
            "John C. Calhoun",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Joe Jonas"
        ],
        [
            "Christopher Doyle",
            "/people/person/profession",
            "Los Angeles"
        ],
        [
            "Barbara Walters",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "World cinema"
        ],
        [
            "Wim Wenders",
            "/people/person/profession",
            "The Bold and the Beautiful"
        ],
        [
            "David Ogden Stiers",
            "/people/cause_of_death/people",
            "Carrie-Anne Moss"
        ],
        [
            "Billie Joe Armstrong",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mutiny on the Bounty"
        ],
        [
            "Dr. Dre",
            "/people/deceased_person/place_of_death",
            "Fringe"
        ],
        [
            "Seth Rogen",
            "/people/person/nationality",
            "Rochester Rhinos"
        ],
        [
            "David Niven",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Shreveport"
        ],
        [
            "Jenna Fischer",
            "/people/person/nationality",
            "Helen Hunt"
        ],
        [
            "Reading",
            "/people/ethnicity/people",
            "David Shire"
        ],
        [
            "Woodlawn Cemetery",
            "/people/cause_of_death/people",
            "Bouzouki"
        ],
        [
            "Alec Baldwin",
            "/people/person/profession",
            "U.S.A. for Africa"
        ],
        [
            "Vladimir Vladimirovich Nabokov",
            "/people/person/profession",
            "Richard Wright"
        ],
        [
            "Pune",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "2004 Summer Olympics"
        ],
        [
            "Dominican Republic",
            "/people/person/place_of_birth",
            "Brighton & Hove Albion F.C."
        ],
        [
            "Mark Berger",
            "/people/profession/specialization_of",
            "Robert L. Surtees"
        ],
        [
            "Robert Greenhut",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Steve Hackett"
        ],
        [
            "Larry Charles",
            "/people/person/employment_history./business/employment_tenure/company",
            "Paquito D'Rivera"
        ],
        [
            "James Cromwell",
            "/people/person/profession",
            "Mr Deeds"
        ],
        [
            "Emily Blunt",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Uzbekistan national football team"
        ],
        [
            "Andrew Lincoln",
            "/people/ethnicity/people",
            "Ben Silverman"
        ],
        [
            "Roger Meddows Taylor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Adam Sandler"
        ],
        [
            "Brody Jenner",
            "/people/person/profession",
            "Marthand K. Venkatesh"
        ],
        [
            "Anthony Quayle",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Shipping News"
        ],
        [
            "South Africa",
            "/people/person/nationality",
            "Mary Kay Place"
        ],
        [
            "'N Sync",
            "/people/deceased_person/place_of_death",
            "Blue-eyed soul"
        ],
        [
            "Grant Heslov",
            "/people/deceased_person/place_of_death",
            "Kingdom of Sardinia"
        ],
        [
            "Virus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Comedy-GB"
        ],
        [
            "Allan Holdsworth",
            "/people/person/profession",
            "Hollywood High School"
        ],
        [
            "Ricky Nelson",
            "/people/person/profession",
            "Film Producer-GB"
        ],
        [
            "Herbert Stothart",
            "/people/profession/specialization_of",
            "Patrick Warburton"
        ],
        [
            "Whoopi Goldberg",
            "/people/cause_of_death/people",
            "California"
        ],
        [
            "Satish Shah",
            "/people/person/languages",
            "United States Dollar"
        ],
        [
            "Gulshan Grover",
            "/people/person/nationality",
            "Ireland"
        ],
        [
            "Blythe Danner",
            "/people/cause_of_death/people",
            "46th Annual Grammy Awards"
        ],
        [
            "Alison Krauss",
            "/people/person/place_of_birth",
            "Fort Worth"
        ],
        [
            "Gillian Welch",
            "/people/person/places_lived./people/place_lived/location",
            "BAFTA Award for Best Special Visual Effects"
        ],
        [
            "Graz",
            "/medicine/disease/notable_people_with_this_condition",
            "Beirut"
        ],
        [
            "Tom Hanks",
            "/people/person/profession",
            "Phil Hartman"
        ],
        [
            "Sigourney Weaver",
            "/people/person/gender",
            "Phil Hartman"
        ],
        [
            "Amy Smart",
            "/people/ethnicity/languages_spoken",
            "Burundi"
        ],
        [
            "Guinea-Bissau",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Coimbatore district"
        ],
        [
            "Mike Myers",
            "/people/person/profession",
            "Jacques Derrida"
        ],
        [
            "June Carter Cash",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Punk rock"
        ],
        [
            "Dennis Franz",
            "/people/profession/specialization_of",
            "Joe Mantegna"
        ],
        [
            "Van Johnson",
            "/people/ethnicity/people",
            "Academy Award for Best Writing Adapted Screenplay"
        ],
        [
            "Tina Turner",
            "/people/person/gender",
            "War of the Worlds"
        ],
        [
            "Tommy Lee Jones",
            "/people/person/gender",
            "Wreck-It Ralph"
        ],
        [
            "Steven Soderbergh",
            "/people/person/gender",
            "Charles Laughton"
        ],
        [
            "Clint Black",
            "/people/person/nationality",
            "Cinematographer-GB"
        ],
        [
            "Jerry Wald",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Warner Bros. Entertainment"
        ],
        [
            "David Angell",
            "/people/person/places_lived./people/place_lived/location",
            "Royal Society"
        ],
        [
            "Anthony Stewart Head",
            "/people/ethnicity/languages_spoken",
            "John Leguizamo"
        ],
        [
            "Naomi Watts",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Table tennis"
        ],
        [
            "Cher",
            "/people/person/nationality",
            "68th Academy Awards"
        ],
        [
            "Peter Jacobson",
            "/people/person/places_lived./people/place_lived/location",
            "Independent Spirit Award for Best Supporting Female"
        ],
        [
            "Spencer Tracy",
            "/people/person/places_lived./people/place_lived/location",
            "Blue"
        ],
        [
            "Alan Thicke",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Wurlitzer electric piano"
        ],
        [
            "George Michael",
            "/people/cause_of_death/people",
            "Paul Walker"
        ],
        [
            "Alfred Hitchcock",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kim Manners"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/gender",
            "United Nations"
        ],
        [
            "Wong Kar-wai",
            "/people/profession/specialization_of",
            "Executive Producer"
        ],
        [
            "Aldo Nova",
            "/people/person/nationality",
            "Arthur Wong"
        ],
        [
            "Chief Financial Officer-GB",
            "/people/ethnicity/people",
            "Timbales"
        ],
        [
            "Amber Riley",
            "/people/person/profession",
            "Kevin Clash"
        ],
        [
            "Ashley Judd",
            "/people/profession/specialization_of",
            "California Polytechnic State University"
        ],
        [
            "Charles Mingus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Don Scardino"
        ],
        [
            "Patrick Stewart",
            "/people/person/places_lived./people/place_lived/location",
            "Long snapper"
        ],
        [
            "Zach Galifianakis",
            "/people/person/places_lived./people/place_lived/location",
            "Aude"
        ],
        [
            "Carol Leifer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Primetime Emmy Award for Outstanding Short-format Animation"
        ],
        [
            "Economist",
            "/people/person/nationality",
            "Queens"
        ],
        [
            "Ray Moyer",
            "/people/person/place_of_birth",
            "German Language"
        ],
        [
            "Maulik Pancholy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Australia"
        ],
        [
            "Eva Longoria",
            "/people/person/profession",
            "50th Academy Awards"
        ],
        [
            "Kathy Bates",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Comedy-drama"
        ],
        [
            "S. Manivannan",
            "/people/deceased_person/place_of_death",
            "University of Bologna"
        ],
        [
            "Roy Carroll",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Running back"
        ],
        [
            "Halle Berry",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Comedian"
        ],
        [
            "Swindon",
            "/people/person/nationality",
            "Maurice Gibb"
        ],
        [
            "Michael Minkler",
            "/people/person/languages",
            "Suspense"
        ],
        [
            "Selena Gomez",
            "/people/person/places_lived./people/place_lived/location",
            "The Big Bang Theory"
        ],
        [
            "Noah Taylor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "National Film Registry"
        ],
        [
            "Jack Lemmon",
            "/people/person/profession",
            "Charles University in Prague"
        ],
        [
            "Bill Fagerbakke",
            "/people/person/nationality",
            "Anorexia"
        ],
        [
            "Vince Gill",
            "/people/person/profession",
            "Pittsburgh Penguins"
        ],
        [
            "Walter Scott",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Philipps University of Marburg"
        ],
        [
            "Anton Yelchin",
            "/people/person/places_lived./people/place_lived/location",
            "David Schwimmer"
        ],
        [
            "Dave Chappelle",
            "/people/person/profession",
            "Wyclef Jean"
        ],
        [
            "Fatigue",
            "/people/person/profession",
            "Miniseries"
        ],
        [
            "Josh Groban",
            "/people/person/nationality",
            "Topher Grace"
        ],
        [
            "Alfre Woodard",
            "/people/person/profession",
            "Jon Hamm"
        ],
        [
            "Edward Norton",
            "/people/person/profession",
            "Nicole Scherzinger"
        ],
        [
            "Chaka Khan",
            "/people/person/languages",
            "Spanish Language"
        ],
        [
            "Kyle McCulloch",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Clive Owen"
        ],
        [
            "Ian Holm",
            "/people/person/languages",
            "Independent Spirit Award for Best Supporting Female"
        ],
        [
            "Dianne Wiest",
            "/people/person/places_lived./people/place_lived/location",
            "3rd United States Congress"
        ],
        [
            "James Wilby",
            "/people/person/nationality",
            "Italian Language"
        ],
        [
            "David Banner",
            "/people/person/profession",
            "English Language"
        ],
        [
            "Brittany Snow",
            "/people/person/places_lived./people/place_lived/location",
            "Anthology"
        ],
        [
            "Christopher Hampton",
            "/people/person/profession",
            "Academy Award for Best Original Screenplay"
        ],
        [
            "Christopher Doyle",
            "/people/person/place_of_birth",
            "Animation"
        ],
        [
            "Bruce Cohen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Howard Gordon"
        ],
        [
            "Maury Chaykin",
            "/people/person/places_lived./people/place_lived/location",
            "Courteney Cox"
        ],
        [
            "Stephen Stills",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "John Osborne"
        ],
        [
            "President of the United States",
            "/people/person/employment_history./business/employment_tenure/company",
            "Sons of Anarchy"
        ],
        [
            "Jon Lord",
            "/people/ethnicity/people",
            "S.C. Olhanense"
        ],
        [
            "Waylon Jennings",
            "/people/person/religion",
            "Neo-progressive rock"
        ],
        [
            "Sunny Deol",
            "/people/person/gender",
            "2009 Sundance Film Festival"
        ],
        [
            "Josh Hartnett",
            "/people/cause_of_death/people",
            "Finland national football team"
        ],
        [
            "Casey Affleck",
            "/people/person/places_lived./people/place_lived/location",
            "Bass guitar"
        ],
        [
            "Chris Killen",
            "/people/person/places_lived./people/place_lived/location",
            "Java"
        ],
        [
            "The Notorious B.I.G.",
            "/people/person/nationality",
            "Robin Wright"
        ],
        [
            "Jerry Siegel",
            "/people/person/profession",
            "Sergeant York"
        ],
        [
            "Park Chu-Young",
            "/people/person/nationality",
            "Albania national football team"
        ],
        [
            "Tom Wilkinson",
            "/people/person/profession",
            "2012 Donostia-San Sebastián International Film Festival"
        ],
        [
            "Sofia Coppola",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Harold Pinter",
            "/people/person/profession",
            "November"
        ],
        [
            "Robert Ridgely",
            "/people/person/nationality",
            "Dance-GB"
        ],
        [
            "Alejandro Sanz",
            "/people/person/places_lived./people/place_lived/location",
            "Salsa music"
        ],
        [
            "Larry Niven",
            "/people/cause_of_death/people",
            "Australia"
        ],
        [
            "Ethiopia",
            "/people/person/profession",
            "King Crimson"
        ],
        [
            "Glen Ballard",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sound Mixer"
        ],
        [
            "Hans Zimmer",
            "/people/person/place_of_birth",
            "Bob Seger"
        ],
        [
            "Alan Bates",
            "/people/person/nationality",
            "Boulder"
        ],
        [
            "Justin Theroux",
            "/people/ethnicity/languages_spoken",
            "2003 NBA draft"
        ],
        [
            "Drag queen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Malaysia"
        ],
        [
            "Jason Isaacs",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Huddersfield"
        ],
        [
            "Chad Smith",
            "/people/ethnicity/people",
            "Kyoto University"
        ],
        [
            "Ian Holm",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Angola"
        ],
        [
            "Max Steiner",
            "/people/person/nationality",
            "John Hurt"
        ],
        [
            "Mehcad Brooks",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lead vocalist-GB"
        ],
        [
            "Ben Foster",
            "/people/person/profession",
            "Burbank"
        ],
        [
            "Paul Walker",
            "/people/person/profession",
            "Stevens Institute of Technology"
        ],
        [
            "Seol Ki-Hyeon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ioan Gruffudd"
        ],
        [
            "Lewis Carroll",
            "/people/person/profession",
            "Hezbollah"
        ],
        [
            "Malcolm McDowell",
            "/people/person/languages",
            "Conservatoire de Paris"
        ],
        [
            "Helen",
            "/people/person/places_lived./people/place_lived/location",
            "John Box"
        ],
        [
            "Owen Wilson",
            "/people/ethnicity/people",
            "Ian Somerhalder"
        ],
        [
            "Dharmendra",
            "/people/person/profession",
            "English Language"
        ],
        [
            "Udo Kier",
            "/people/person/places_lived./people/place_lived/location",
            "Los Angeles Dodgers"
        ],
        [
            "Jeff Daniels",
            "/people/person/profession",
            "Palm Beach"
        ],
        [
            "Philadelphia",
            "/people/person/places_lived./people/place_lived/location",
            "Train"
        ],
        [
            "Mena Suvari",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "National Board of Review Award for Best Director"
        ],
        [
            "Anne Hathaway",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Tranmere Rovers F.C."
        ],
        [
            "Billie Joe Armstrong",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Roddy McDowall"
        ],
        [
            "Aidan Quinn",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "In the Name of the King: A Dungeon Siege Tale"
        ],
        [
            "Scientist-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Shania Twain"
        ],
        [
            "Vincent Gallo",
            "/people/person/gender",
            "Tim Bevan"
        ],
        [
            "Meg Ryan",
            "/people/person/nationality",
            "Greece"
        ],
        [
            "John Krasinski",
            "/people/ethnicity/people",
            "Ibaraki Prefecture"
        ],
        [
            "Tim Roth",
            "/people/person/profession",
            "Illinois Fighting Illini men's basketball"
        ],
        [
            "Nauru",
            "/people/person/places_lived./people/place_lived/location",
            "Barry Sonnenfeld"
        ],
        [
            "Jazz fusion",
            "/people/person/gender",
            "Marisa Tomei"
        ],
        [
            "Jay-Z",
            "/people/person/nationality",
            "Québec"
        ],
        [
            "William Morris",
            "/people/profession/specialization_of",
            "Scarborough"
        ],
        [
            "Rick Springfield",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rhode Island"
        ],
        [
            "Christopher Cerf",
            "/people/person/profession",
            "Moldova national football team"
        ],
        [
            "Leo Tolstoy",
            "/people/person/profession",
            "Sword and sorcery"
        ],
        [
            "Casey Affleck",
            "/people/person/nationality",
            "Frances Fisher"
        ],
        [
            "Kate Winslet",
            "/people/ethnicity/languages_spoken",
            "Nelly Furtado"
        ],
        [
            "Burt Bacharach",
            "/people/person/gender",
            "Cameo appearance"
        ],
        [
            "Maaya Sakamoto",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "2008 NFL Draft"
        ],
        [
            "Tobey Maguire",
            "/people/cause_of_death/people",
            "The Island of Dr. Moreau"
        ],
        [
            "Ben Affleck",
            "/people/person/place_of_birth",
            "Neil Young"
        ],
        [
            "Cameron Diaz",
            "/people/ethnicity/people",
            "United States of America"
        ],
        [
            "Environmentalist",
            "/people/person/profession",
            "Amazon.com"
        ],
        [
            "Tom Wolfe",
            "/people/person/profession",
            "CBS News"
        ],
        [
            "Trey Anastasio",
            "/people/person/profession",
            "Hairdresser-GB"
        ],
        [
            "Rita Moreno",
            "/people/person/gender",
            "Hawkwind"
        ],
        [
            "Bob Geldof",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Himachal Pradesh"
        ],
        [
            "T-Bone Burnett",
            "/people/person/profession",
            "Six Feet Under"
        ],
        [
            "United States of America",
            "/people/ethnicity/people",
            "Don Black"
        ],
        [
            "Brad Dourif",
            "/people/person/profession",
            "Kylie Minogue"
        ],
        [
            "Rosanna Arquette",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Russia"
        ],
        [
            "Jerry Douglas",
            "/people/person/place_of_birth",
            "Dragon Ball Z: Bojack Unbound"
        ],
        [
            "Jay Bennett",
            "/people/person/employment_history./business/employment_tenure/company",
            "Finland"
        ],
        [
            "Diana Wynne Jones",
            "/people/person/nationality",
            "The Love Guru"
        ],
        [
            "Hans Zimmer",
            "/people/ethnicity/people",
            "Amy Poehler"
        ],
        [
            "Sam Neill",
            "/people/person/languages",
            "Croatia"
        ],
        [
            "T. Rajendar",
            "/people/person/profession",
            "Harold Faltermeyer"
        ],
        [
            "Brenda Blethyn",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mercury Records"
        ],
        [
            "Christina Hendricks",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ghost"
        ],
        [
            "Central African Republic",
            "/people/person/profession",
            "Midfielder"
        ],
        [
            "John Cho",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Rodriguez"
        ],
        [
            "Chaka Khan",
            "/people/ethnicity/languages_spoken",
            "Kamloops"
        ],
        [
            "Courteney Cox",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brittany Snow"
        ],
        [
            "Clancy Brown",
            "/people/person/languages",
            "Gina McKee"
        ],
        [
            "Niels Henrik David Bohr",
            "/people/person/place_of_birth",
            "2003 Major League Baseball season"
        ],
        [
            "Terrence Malick",
            "/people/person/religion",
            "Argentina"
        ],
        [
            "Yasser Arafat",
            "/people/person/profession",
            "Doo-wop"
        ],
        [
            "Will Ferrell",
            "/people/person/places_lived./people/place_lived/location",
            "Venice International Film Festival"
        ],
        [
            "Joe Walsh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Male"
        ],
        [
            "Cameron Diaz",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Roy Carroll",
            "/people/person/place_of_birth",
            "Texas Instruments"
        ],
        [
            "Engineer-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pyotr Ilyich Tchaikovsky"
        ],
        [
            "James Gandolfini",
            "/people/person/gender",
            "Debra Winger"
        ],
        [
            "Aphex Twin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Indian rupee"
        ],
        [
            "Terence Blanchard",
            "/people/person/places_lived./people/place_lived/location",
            "Nebraska"
        ],
        [
            "Rick Berman",
            "/people/person/profession",
            "Grammy Awards"
        ],
        [
            "Peter David",
            "/people/person/place_of_birth",
            "John Frusciante"
        ],
        [
            "Michael Mann",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Paramore"
        ],
        [
            "Ayn Rand",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "BAFTA Award for Best Screenplay, Adapted"
        ],
        [
            "Baltimore",
            "/people/ethnicity/people",
            "Speculative fiction"
        ],
        [
            "Nick Cannon",
            "/people/profession/specialization_of",
            "Alberto Iglesias"
        ],
        [
            "Akon",
            "/people/person/profession",
            "Trier"
        ],
        [
            "Arthur J. Nascarella",
            "/people/person/place_of_birth",
            "April"
        ],
        [
            "Satish Shah",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chicago Film Critics Association Award for Best Actor"
        ],
        [
            "Salem",
            "/people/person/profession",
            "Michael Giacchino"
        ],
        [
            "Will Arnett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Walt Whitman"
        ],
        [
            "General counsel",
            "/people/person/places_lived./people/place_lived/location",
            "Havok"
        ],
        [
            "Josh Freese",
            "/people/person/religion",
            "Manhattan College"
        ],
        [
            "William Howard Taft",
            "/people/person/profession",
            "Will Patton"
        ],
        [
            "Dr. John",
            "/people/person/places_lived./people/place_lived/location",
            "Carolina Hurricanes"
        ],
        [
            "Celine Dion",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dan Povenmire"
        ],
        [
            "Tom Rosenberg",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States presidential election, 2008"
        ],
        [
            "Lance Henriksen",
            "/people/person/profession",
            "Espionage"
        ],
        [
            "Giancarlo Esposito",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Stearic acid"
        ],
        [
            "Brittany Murphy",
            "/people/cause_of_death/people",
            "49th Academy Awards"
        ],
        [
            "Zhang Ziyi",
            "/people/person/religion",
            "Asian American"
        ],
        [
            "Anjelica Huston",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Heather Graham"
        ],
        [
            "Manager",
            "/people/person/places_lived./people/place_lived/location",
            "Academy Award for Best Original Song"
        ],
        [
            "Alan Arkin",
            "/people/person/places_lived./people/place_lived/location",
            "St. Mirren F.C."
        ],
        [
            "John Boorman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Mack Sennett"
        ],
        [
            "Craig T. Nelson",
            "/people/person/place_of_birth",
            "Joliet"
        ],
        [
            "Jaundice",
            "/people/person/profession",
            "Kramer vs. Kramer"
        ],
        [
            "Thomas Little",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Orlando Bloom"
        ],
        [
            "Michelle Pfeiffer",
            "/people/cause_of_death/people",
            "Lutheranism"
        ],
        [
            "Edmund Husserl",
            "/people/person/nationality",
            "Mehcad Brooks"
        ],
        [
            "Jon Hamm",
            "/people/person/profession",
            "Australian dollar"
        ],
        [
            "Steve Winwood",
            "/people/profession/specialization_of",
            "Val Kilmer"
        ],
        [
            "Edie McClurg",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "BAFTA Award for Best Actor in a Supporting Role"
        ],
        [
            "Edward Elgar",
            "/people/person/profession",
            "Tax noncompliance"
        ],
        [
            "Rod Stewart",
            "/people/person/places_lived./people/place_lived/location",
            "Indian people"
        ],
        [
            "Colm Meaney",
            "/people/person/employment_history./business/employment_tenure/company",
            "Dave Navarro"
        ],
        [
            "Judge-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Argentina"
        ],
        [
            "Braunschweig",
            "/people/person/places_lived./people/place_lived/location",
            "Film Producer-GB"
        ],
        [
            "Brad Pitt",
            "/people/person/profession",
            "Minnesota Vikings"
        ],
        [
            "Firearm",
            "/people/ethnicity/languages_spoken",
            "Hogan Sheffer"
        ],
        [
            "Dick Clement",
            "/people/person/place_of_birth",
            "Marriage"
        ],
        [
            "Alan Moore",
            "/people/person/profession",
            "Timothy Leary"
        ],
        [
            "Firearm",
            "/people/person/places_lived./people/place_lived/location",
            "Dean-GB"
        ],
        [
            "Ben Affleck",
            "/people/person/profession",
            "Charleston"
        ],
        [
            "Robert Smigel",
            "/people/person/profession",
            "York"
        ],
        [
            "Giovanni Ribisi",
            "/people/deceased_person/place_of_death",
            "Henry James"
        ],
        [
            "Jess Harnell",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Rhythm and blues"
        ],
        [
            "Peter Weller",
            "/people/person/spouse_s./people/marriage/spouse",
            "George James Hopkins"
        ],
        [
            "William Holden",
            "/people/person/nationality",
            "Larry Cohen"
        ],
        [
            "James Remar",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Novak Djokovic"
        ],
        [
            "Warren G. Harding",
            "/people/profession/specialization_of",
            "1. FC Nürnberg"
        ],
        [
            "Naseeruddin Shah",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Law degree"
        ],
        [
            "Taiwo Atieno",
            "/people/person/profession",
            "United Kingdom"
        ],
        [
            "Julia Louis-Dreyfus",
            "/people/person/gender",
            "Cache County"
        ],
        [
            "Indian people",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Female"
        ],
        [
            "Feroz Khan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Exeter City F.C."
        ],
        [
            "Michael Jackson",
            "/people/person/profession",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Joseph Fiennes",
            "/people/person/places_lived./people/place_lived/location",
            "Northwestern State University"
        ],
        [
            "Samantha Morton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Pixies"
        ],
        [
            "Fidel Castro",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Independent Spirit Award for Best Female Lead"
        ],
        [
            "Norman Foster",
            "/people/person/profession",
            "PFC Botev Plovdiv"
        ],
        [
            "Kathleen Barr",
            "/people/person/places_lived./people/place_lived/location",
            "Joseph R. Gannascoli"
        ],
        [
            "Don Ameche",
            "/people/person/places_lived./people/place_lived/location",
            "Concord Records"
        ],
        [
            "Daniel Day-Lewis",
            "/people/person/places_lived./people/place_lived/location",
            "French Language"
        ],
        [
            "Garin Wolf",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Medicine"
        ],
        [
            "African American",
            "/people/person/place_of_birth",
            "Dante Ferretti"
        ],
        [
            "Michelle Rodriguez",
            "/people/person/religion",
            "Brave"
        ],
        [
            "Chris Noth",
            "/people/person/profession",
            "University of Arizona"
        ],
        [
            "Cate Blanchett",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Louis Stevenson"
        ],
        [
            "Minnie Driver",
            "/people/deceased_person/place_of_burial",
            "G-Force"
        ],
        [
            "David DePatie",
            "/people/cause_of_death/people",
            "The West Wing"
        ],
        [
            "Art Carney",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Fairfield University"
        ],
        [
            "Lewis Cass",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Alexandria"
        ],
        [
            "Matt Chamberlain",
            "/people/person/gender",
            "Actor-GB"
        ],
        [
            "Minami Takayama",
            "/people/person/gender",
            "Ryan Seacrest"
        ],
        [
            "Virus",
            "/people/person/profession",
            "Cloris Leachman"
        ],
        [
            "Frank Loesser",
            "/people/ethnicity/people",
            "Dan Castellaneta"
        ],
        [
            "John Lithgow",
            "/people/person/profession",
            "Sarajevo"
        ],
        [
            "Leonard Dick",
            "/people/person/profession",
            "Kokomo"
        ],
        [
            "Itzhak Perlman",
            "/people/person/places_lived./people/place_lived/location",
            "Avicenna"
        ],
        [
            "Russia",
            "/people/person/nationality",
            "Cornwall"
        ],
        [
            "James Woods",
            "/people/profession/specialization_of",
            "Executive Producer"
        ],
        [
            "Tanikella Bharani",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pinellas County"
        ],
        [
            "Steve Martin",
            "/people/person/religion",
            "Acoustic music"
        ],
        [
            "Harrison Ford",
            "/people/cause_of_death/people",
            "Cameo appearance"
        ],
        [
            "Walter Plunkett",
            "/people/person/gender",
            "Electronic drum"
        ],
        [
            "Frank Sinatra",
            "/people/person/place_of_birth",
            "Myristic acid"
        ],
        [
            "Maurice Sendak",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Levante UD"
        ],
        [
            "California",
            "/people/person/gender",
            "Automobile"
        ],
        [
            "Columnist",
            "/people/person/spouse_s./people/marriage/spouse",
            "Artist-GB"
        ],
        [
            "Dick Clark",
            "/people/person/places_lived./people/place_lived/location",
            "Nevada"
        ],
        [
            "Dean Martin",
            "/people/person/places_lived./people/place_lived/location",
            "Mick Harvey"
        ],
        [
            "Wayne Shorter",
            "/people/profession/specialization_of",
            "House"
        ],
        [
            "Andrew Scheinman",
            "/people/person/place_of_birth",
            "Film Producer-GB"
        ],
        [
            "Tbilisi",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gene Wilder"
        ],
        [
            "Babyface",
            "/people/person/religion",
            "Julian Glover"
        ],
        [
            "Beau Bridges",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Into the West"
        ],
        [
            "Michael Pitt",
            "/people/person/place_of_birth",
            "Sampler"
        ],
        [
            "David Mansfield",
            "/people/person/nationality",
            "Elmira"
        ],
        [
            "Alfred Hitchcock",
            "/people/person/employment_history./business/employment_tenure/company",
            "Dentistry-GB"
        ],
        [
            "Nastassja Kinski",
            "/people/deceased_person/place_of_death",
            "Erie"
        ],
        [
            "Rekha",
            "/people/person/gender",
            "DVD"
        ],
        [
            "Ronnie Screwvala",
            "/people/person/religion",
            "35 mm film"
        ],
        [
            "John Milius",
            "/people/person/profession",
            "Tennessee State University"
        ],
        [
            "Courteney Cox",
            "/people/person/place_of_birth",
            "Robert Wachtel"
        ],
        [
            "Desmond Harrington",
            "/people/person/nationality",
            "County Clare"
        ],
        [
            "Albert Camus",
            "/people/person/languages",
            "Mithun Chakraborty"
        ],
        [
            "Tim McGraw",
            "/people/person/profession",
            "Middlesbrough F.C."
        ],
        [
            "Lili Taylor",
            "/people/person/place_of_birth",
            "Video game music"
        ],
        [
            "Alexander Golitzen",
            "/people/person/place_of_birth",
            "Stanford University School of Humanities and Sciences"
        ],
        [
            "Christopher Plummer",
            "/people/profession/specialization_of",
            "The Life and Death of Peter Sellers"
        ],
        [
            "Kelly Osbourne",
            "/people/person/places_lived./people/place_lived/location",
            "Aristotle"
        ],
        [
            "Debbie Reynolds",
            "/people/person/profession",
            "Justin Chambers"
        ],
        [
            "Thomas Sangster",
            "/people/person/religion",
            "Rochdale A.F.C."
        ],
        [
            "Michael Lantieri",
            "/people/person/nationality",
            "The Mummy - Tomb of the Dragon Emperor"
        ],
        [
            "Stanley Kramer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mountain Time Zone-US"
        ],
        [
            "Peter David",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Nobel Peace Prize"
        ],
        [
            "Liv Tyler",
            "/people/person/gender",
            "Fall River"
        ],
        [
            "Sunil",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ray Charles"
        ],
        [
            "Taye Diggs",
            "/people/ethnicity/languages_spoken",
            "Space opera"
        ],
        [
            "Oscar Hammerstein II",
            "/people/person/places_lived./people/place_lived/location",
            "Joseph Sargent"
        ],
        [
            "Scottish Canadian",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Avex Trax"
        ],
        [
            "Ja Rule",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tony Award for Best Featured Actress in a Musical"
        ],
        [
            "Michael Gambon",
            "/people/person/places_lived./people/place_lived/location",
            "harpsichord"
        ],
        [
            "Javanese people",
            "/people/person/profession",
            "Megan McTavish"
        ],
        [
            "Serial killer",
            "/people/person/place_of_birth",
            "Film adaptation"
        ],
        [
            "Information technology",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Poland"
        ],
        [
            "Nigeria",
            "/people/person/nationality",
            "28th United States Congress"
        ],
        [
            "Harlan Ellison",
            "/people/ethnicity/languages_spoken",
            "American Reunion"
        ],
        [
            "Rolfe Kent",
            "/people/person/nationality",
            "Elizabeth Taylor"
        ],
        [
            "Raymond Chow",
            "/people/profession/specialization_of",
            "Ronald Harwood"
        ],
        [
            "Sports commentator-GB",
            "/people/person/profession",
            "University of St Andrews"
        ],
        [
            "Bob Kane",
            "/people/person/places_lived./people/place_lived/location",
            "United Kingdom"
        ],
        [
            "Michael Powell",
            "/people/ethnicity/people",
            "Satellite Award for Best Original Song"
        ],
        [
            "Peter Ustinov",
            "/people/person/nationality",
            "Chicago"
        ],
        [
            "Daniel Lanois",
            "/people/person/gender",
            "Germany"
        ],
        [
            "Marriage",
            "/people/person/nationality",
            "Chicago Bears"
        ],
        [
            "Douglas Coupland",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "New York"
        ],
        [
            "America Ferrera",
            "/people/person/nationality",
            "Michael Chabon"
        ],
        [
            "Alan Bates",
            "/people/person/profession",
            "2000 Summer Olympics"
        ],
        [
            "H. P. Lovecraft",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mark Stent"
        ],
        [
            "Audio Engineer",
            "/people/person/profession",
            "Jesse Metcalfe"
        ],
        [
            "Alison Brie",
            "/people/person/gender",
            "Glory"
        ],
        [
            "Ernest Rutherford",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Cheltenham"
        ],
        [
            "Bryan Batt",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Defender"
        ],
        [
            "Dustin Hoffman",
            "/people/person/places_lived./people/place_lived/location",
            "Jonny Greenwood"
        ],
        [
            "Frances Fisher",
            "/people/person/profession",
            "Ashish Vidyarthi"
        ],
        [
            "David Lindley",
            "/people/person/profession",
            "Cary Grant"
        ],
        [
            "Alan Thicke",
            "/people/person/nationality",
            "Folk music"
        ],
        [
            "Senegal",
            "/people/profession/specialization_of",
            "Songwriter-GB"
        ],
        [
            "Greenwich",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Christ's College, Cambridge"
        ],
        [
            "Haarlem",
            "/people/person/places_lived./people/place_lived/location",
            "Relativity Media"
        ],
        [
            "Kim Ki-duk",
            "/people/person/place_of_birth",
            "Inglewood"
        ],
        [
            "Political Science",
            "/people/person/profession",
            "3rd Rock from the Sun"
        ],
        [
            "Owen Wilson",
            "/people/ethnicity/languages_spoken",
            "United States of America"
        ],
        [
            "Arnon Milchan",
            "/people/person/places_lived./people/place_lived/location",
            "Rambo: First Blood Part II"
        ],
        [
            "Brad Paisley",
            "/people/profession/specialization_of",
            "Charles Pratt, Jr."
        ],
        [
            "Paul S. Fox",
            "/people/person/places_lived./people/place_lived/location",
            "In the Loop"
        ],
        [
            "Jason Roberts",
            "/people/profession/specialization_of",
            "Dr. John"
        ],
        [
            "Barry Gibb",
            "/people/person/profession",
            "Slovakia"
        ],
        [
            "Sarah Polley",
            "/people/person/religion",
            "Jess Harnell"
        ],
        [
            "Alexandre Desplat",
            "/people/ethnicity/people",
            "Domestic partnership"
        ],
        [
            "United Kingdom",
            "/people/person/gender",
            "Razzie Award for Worst Original Song"
        ],
        [
            "Clancy Brown",
            "/people/person/profession",
            "Adventure Film"
        ],
        [
            "Oliver Hardy",
            "/people/ethnicity/people",
            "Netherlands"
        ],
        [
            "Jon Bon Jovi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Greece"
        ],
        [
            "Iain Glen",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Departed"
        ],
        [
            "Elizabeth II",
            "/people/person/religion",
            "Academy Award for Best Actress in a Supporting Role"
        ],
        [
            "Dan Grimaldi",
            "/people/person/employment_history./business/employment_tenure/company",
            "Werewolf"
        ],
        [
            "Haruki Murakami",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Florida Keys"
        ],
        [
            "Michael Cimino",
            "/people/person/profession",
            "Edmond O'Brien"
        ],
        [
            "Peter Sarsgaard",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Beach Boys"
        ],
        [
            "Andre Braugher",
            "/people/person/gender",
            "Mills College"
        ],
        [
            "Arthur Wellesley, 1st Duke of Wellington",
            "/people/person/profession",
            "Catholicism"
        ],
        [
            "Cardiovascular disease",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Grammy Award for Best Rap/Sung Collaboration"
        ],
        [
            "Historian",
            "/people/ethnicity/people",
            "San Salvador"
        ],
        [
            "Tonino Guerra",
            "/people/ethnicity/people",
            "Oracle Corporation"
        ],
        [
            "Giovanni Ribisi",
            "/people/person/nationality",
            "Lead vocalist-GB"
        ],
        [
            "Pete Postlethwaite",
            "/people/person/languages",
            "Jeff Moss"
        ],
        [
            "Dorothy Jeakins",
            "/people/person/profession",
            "Bruce Campbell"
        ],
        [
            "Robert A. Heinlein",
            "/people/deceased_person/place_of_death",
            "New Zealand"
        ],
        [
            "Matthew Weiner",
            "/people/person/profession",
            "Paramount Pictures"
        ],
        [
            "Chinese Filipino",
            "/people/person/places_lived./people/place_lived/location",
            "Puerto Rico"
        ],
        [
            "Tina Fey",
            "/people/person/places_lived./people/place_lived/location",
            "Lipid"
        ],
        [
            "Susannah York",
            "/people/person/place_of_birth",
            "Wales national football team"
        ],
        [
            "Christopher Doyle",
            "/people/person/gender",
            "Tony Award for Best Direction of a Play"
        ],
        [
            "Rodney Jerkins",
            "/people/person/profession",
            "Northridge"
        ],
        [
            "Robin Wright",
            "/people/person/profession",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Robbie Keane",
            "/people/ethnicity/people",
            "Television Director"
        ],
        [
            "Michael Shannon",
            "/people/person/places_lived./people/place_lived/location",
            "Keyboard"
        ],
        [
            "Farmer-GB",
            "/people/person/profession",
            "Carl Reiner"
        ],
        [
            "Kanye West",
            "/people/person/nationality",
            "Greenock"
        ],
        [
            "Rich Sommer",
            "/people/person/gender",
            "Saginaw County"
        ],
        [
            "Michel Colombier",
            "/people/person/profession",
            "Triangle"
        ],
        [
            "Walter H. Tyler",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Australia national association football team"
        ],
        [
            "Hugh Laurie",
            "/people/person/nationality",
            "Leipzig"
        ],
        [
            "Jeff Bhasker",
            "/people/person/religion",
            "BAFTA Award for Best Sound"
        ],
        [
            "Grenada",
            "/people/person/place_of_birth",
            "University of New South Wales"
        ],
        [
            "Anna Deavere Smith",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Labour Party"
        ],
        [
            "John Buscema",
            "/people/person/gender",
            "Linebacker"
        ],
        [
            "Sylvester Stallone",
            "/people/person/profession",
            "Nicholas Tse"
        ],
        [
            "Paris Hilton",
            "/people/person/profession",
            "Charlotte"
        ],
        [
            "David Wain",
            "/people/person/place_of_birth",
            "Russia"
        ],
        [
            "Charlotte Gainsbourg",
            "/people/person/profession",
            "Robert Young"
        ],
        [
            "Henri Bergson",
            "/people/ethnicity/languages_spoken",
            "Cornerback"
        ],
        [
            "Preity Zinta",
            "/people/ethnicity/people",
            "Stephen Woolley"
        ],
        [
            "Kiribati",
            "/people/person/nationality",
            "Flute"
        ],
        [
            "H. H. Asquith",
            "/people/person/nationality",
            "Baltimore-Towson, MD Metropolitan Statistical Area"
        ],
        [
            "Giuseppe Verdi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Toronto Blue Jays"
        ],
        [
            "New Delhi",
            "/people/person/profession",
            "Grammy Award for Record of the Year"
        ],
        [
            "Jack Kerouac",
            "/people/person/languages",
            "Goalkeeper"
        ],
        [
            "Dan Stevens",
            "/people/person/profession",
            "Raphael"
        ],
        [
            "Dylan McDermott",
            "/people/person/places_lived./people/place_lived/location",
            "Western Kentucky University"
        ],
        [
            "Bela Lugosi",
            "/people/person/religion",
            "Dystopia"
        ],
        [
            "Ryan Seacrest",
            "/people/person/place_of_birth",
            "Vittorio Storaro"
        ],
        [
            "Aaron Staton",
            "/people/person/profession",
            "David Denman"
        ],
        [
            "Hayley Mills",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "FC Khimki"
        ],
        [
            "Strasbourg",
            "/people/person/nationality",
            "Bandai Namco Holdings"
        ],
        [
            "David Gilmour",
            "/people/person/places_lived./people/place_lived/location",
            "Oracle Corporation"
        ],
        [
            "Michael Caine",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Paul Reiser"
        ],
        [
            "Kevin James",
            "/people/ethnicity/people",
            "Synthpunk"
        ],
        [
            "John Dingell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vojvodina"
        ],
        [
            "Tom Wilkinson",
            "/people/person/profession",
            "Autoharp"
        ],
        [
            "Hove",
            "/people/person/gender",
            "Switzerland"
        ],
        [
            "Shia LaBeouf",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Michael Imperioli"
        ],
        [
            "Respiratory failure",
            "/people/person/nationality",
            "Max Fleischer"
        ],
        [
            "United States of America",
            "/people/person/places_lived./people/place_lived/location",
            "Prince Edward Island"
        ],
        [
            "New York",
            "/people/person/profession",
            "English Language"
        ],
        [
            "George Sanders",
            "/people/person/nationality",
            "Derby County F.C."
        ],
        [
            "Nino Rota",
            "/people/ethnicity/people",
            "Busan IPark"
        ],
        [
            "Clive Owen",
            "/people/person/religion",
            "Grammy Award for Best World Music Album"
        ],
        [
            "Edward G. Robinson",
            "/people/person/gender",
            "Norway"
        ],
        [
            "Stewart Copeland",
            "/people/person/profession",
            "Pedal steel guitar"
        ],
        [
            "Steve McQueen",
            "/people/person/profession",
            "Denmark-GB"
        ],
        [
            "John Broome",
            "/people/person/profession",
            "American Psycho"
        ],
        [
            "Enya",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "English Language"
        ],
        [
            "Brad Pitt",
            "/people/person/nationality",
            "Janet Jackson"
        ],
        [
            "French American",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Lorraine Broderick"
        ],
        [
            "Burnett Guffey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Travis County"
        ],
        [
            "Meredith Vieira",
            "/people/person/places_lived./people/place_lived/location",
            "Serbia"
        ],
        [
            "Herbert Lom",
            "/people/ethnicity/people",
            "Georgia"
        ],
        [
            "Jordin Sparks",
            "/people/person/nationality",
            "Alpine skiing"
        ],
        [
            "S. Epatha Merkerson",
            "/people/person/profession",
            "Sound Editor-GB"
        ],
        [
            "Woody Allen",
            "/people/ethnicity/people",
            "Rick Kline"
        ],
        [
            "Robert Richardson",
            "/people/person/profession",
            "Screenwriter"
        ],
        [
            "Ossie Davis",
            "/people/person/places_lived./people/place_lived/location",
            "The Last Emperor"
        ],
        [
            "Anthony Burgess",
            "/people/person/gender",
            "Eat Pray Love"
        ],
        [
            "Fran Drescher",
            "/people/person/places_lived./people/place_lived/location",
            "Bob Newhart"
        ],
        [
            "Dutch people",
            "/people/deceased_person/place_of_death",
            "Arjen Anthony Lucassen"
        ],
        [
            "Michael Imperioli",
            "/people/person/place_of_birth",
            "Senate of Canada"
        ],
        [
            "Baltimore",
            "/people/person/nationality",
            "Buckinghamshire"
        ],
        [
            "Charles Stross",
            "/people/person/gender",
            "Zac Efron"
        ],
        [
            "Ron Jeremy",
            "/people/person/place_of_birth",
            "Mark Robson"
        ],
        [
            "Jessalyn Gilsig",
            "/people/person/profession",
            "Eminem"
        ],
        [
            "Ron Weiner",
            "/people/person/religion",
            "Sideways"
        ],
        [
            "Bill Payne",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Television producer-GB"
        ],
        [
            "Aerosmith",
            "/people/person/gender",
            "Television producer-GB"
        ],
        [
            "Ingmar Bergman",
            "/people/deceased_person/place_of_death",
            "Tenor saxophone"
        ],
        [
            "Derek Jacobi",
            "/people/person/gender",
            "Australia"
        ],
        [
            "Carlton Cuse",
            "/people/person/place_of_birth",
            "Rocky IV"
        ],
        [
            "Saeed Jaffrey",
            "/people/person/religion",
            "Penelope Wilton"
        ],
        [
            "Marlon Wayans",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jyothika"
        ],
        [
            "Robert Ridgely",
            "/people/profession/specialization_of",
            "Arthur Christmas"
        ],
        [
            "Hunter S. Thompson",
            "/people/person/profession",
            "Brookline"
        ],
        [
            "Anne Hathaway",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of Texas at El Paso"
        ],
        [
            "Lyndsy Fonseca",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bleach: The DiamondDust Rebellion"
        ],
        [
            "R. Lee Ermey",
            "/people/person/places_lived./people/place_lived/location",
            "Library of Congress Classification"
        ],
        [
            "Kevin Kline",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United Kingdom"
        ],
        [
            "Bob Kane",
            "/people/person/nationality",
            "Roger Corman"
        ],
        [
            "Judy Davis",
            "/people/person/nationality",
            "NYPD Blue"
        ],
        [
            "Keyboard player-GB",
            "/people/ethnicity/languages_spoken",
            "Official Website"
        ],
        [
            "Graz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Primal Fear"
        ],
        [
            "Japanese American",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ralph Stanley"
        ],
        [
            "Joe Strummer",
            "/people/person/place_of_birth",
            "Azerbaijan national football team"
        ],
        [
            "Dutch people",
            "/people/person/profession",
            "Hayden Christensen"
        ],
        [
            "Albert Finney",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Hetfield"
        ],
        [
            "Kathleen Turner",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "National Film Registry"
        ],
        [
            "David Simon",
            "/people/person/place_of_birth",
            "Hugo Award for Best Short Story"
        ],
        [
            "Nicole Scherzinger",
            "/people/person/gender",
            "Mark Salling"
        ],
        [
            "Surveyor-GB",
            "/people/ethnicity/people",
            "CBS Records"
        ],
        [
            "Ashton Kutcher",
            "/people/person/nationality",
            "Biography"
        ],
        [
            "Activism",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Catherine Tate"
        ],
        [
            "Gary Ross",
            "/people/person/places_lived./people/place_lived/location",
            "Entertainment Tonight"
        ],
        [
            "Fred MacMurray",
            "/people/person/profession",
            "Granada CF"
        ],
        [
            "Al Jean",
            "/people/person/places_lived./people/place_lived/location",
            "Film Producer-GB"
        ],
        [
            "Gillian Welch",
            "/people/person/profession",
            "Truro"
        ],
        [
            "Bruce Willis",
            "/people/person/profession",
            "University of North Texas"
        ],
        [
            "Snoop Dogg",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Russian American",
            "/people/person/nationality",
            "United States of America"
        ],
        [
            "Princeton",
            "/people/person/religion",
            "Female"
        ],
        [
            "Julie Walters",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "89th United States Congress"
        ],
        [
            "Jim Morrison",
            "/people/person/profession",
            "Tina Turner"
        ],
        [
            "Chief Information Officer-GB",
            "/people/person/religion",
            "Baltimore Orioles"
        ],
        [
            "Casey Affleck",
            "/people/person/profession",
            "Austria"
        ],
        [
            "Martine McCutcheon",
            "/people/person/places_lived./people/place_lived/location",
            "Maggie Grace"
        ],
        [
            "Kevin Betsy",
            "/people/person/nationality",
            "Patch Adams"
        ],
        [
            "Katharine Hepburn",
            "/people/person/profession",
            "Bridget Jones's Diary"
        ],
        [
            "Larenz Tate",
            "/people/person/languages",
            "New York Red Bulls"
        ],
        [
            "Ben Karlin",
            "/people/cause_of_death/people",
            "Diane Ladd"
        ],
        [
            "Jaya Bhaduri Bachchan",
            "/people/person/nationality",
            "Great Falls"
        ],
        [
            "Chiwetel Ejiofor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Australia"
        ],
        [
            "James Cromwell",
            "/people/person/profession",
            "Port Huron"
        ],
        [
            "Mark Johnson",
            "/people/person/nationality",
            "John Amos"
        ],
        [
            "Iroquois",
            "/people/person/profession",
            "Russia"
        ],
        [
            "Kader Khan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "George Miller"
        ],
        [
            "Jennifer Aniston",
            "/people/person/gender",
            "Cannes Best Director Award"
        ],
        [
            "Vincente Minnelli",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Kelsey Grammer"
        ],
        [
            "Cairo",
            "/people/person/profession",
            "April"
        ],
        [
            "Monica Rial",
            "/people/person/profession",
            "Quito"
        ],
        [
            "Sam Simon",
            "/people/person/profession",
            "London Film Critics Circle Award for Director of the Year"
        ],
        [
            "Douglas Haig, 1st Earl Haig",
            "/people/deceased_person/place_of_death",
            "Tim Carvell"
        ],
        [
            "Steve Buscemi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Newfoundland Time Zone"
        ],
        [
            "Michael Moore",
            "/people/person/place_of_birth",
            "Rope"
        ],
        [
            "Accountancy",
            "/people/person/profession",
            "University of Arizona"
        ],
        [
            "Aviation",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Amy Adams"
        ],
        [
            "Nick Mason",
            "/people/person/place_of_birth",
            "The Count of Monte Cristo"
        ],
        [
            "Jerry Weintraub",
            "/people/person/place_of_birth",
            "Gwyneth Paltrow"
        ],
        [
            "Marlene Dietrich",
            "/people/ethnicity/people",
            "The French Lieutenant's Woman"
        ],
        [
            "Comedian",
            "/medicine/disease/notable_people_with_this_condition",
            "Rupert Holmes"
        ],
        [
            "Clint Eastwood",
            "/people/person/place_of_birth",
            "Actor-GB"
        ],
        [
            "Anthony Stewart Head",
            "/people/person/nationality",
            "The French Connection"
        ],
        [
            "Phyllis Smith",
            "/people/person/gender",
            "Benin"
        ],
        [
            "James Wong",
            "/people/person/profession",
            "Hunter College"
        ],
        [
            "Mehcad Brooks",
            "/people/profession/specialization_of",
            "Asha Parekh"
        ],
        [
            "Hayley Williams",
            "/people/ethnicity/people",
            "Chris Nurse"
        ],
        [
            "Sean Astin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Austria"
        ],
        [
            "Pulmonary embolism",
            "/people/person/gender",
            "Marquette County"
        ],
        [
            "Barbara Esensten",
            "/people/person/spouse_s./people/marriage/spouse",
            "Nagoya"
        ],
        [
            "Dave Foley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Sports"
        ],
        [
            "Savannah Guthrie",
            "/people/person/profession",
            "Courtney Simon"
        ],
        [
            "Omar Sharif",
            "/people/person/languages",
            "Scrooged"
        ],
        [
            "Xander Berkeley",
            "/people/ethnicity/people",
            "The Rainmaker"
        ],
        [
            "Ernest Rutherford",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "D. W. Griffith"
        ],
        [
            "Robert Duvall",
            "/people/person/nationality",
            "Haut-Rhin"
        ],
        [
            "Tom Hanks",
            "/people/person/languages",
            "University College London"
        ],
        [
            "Bill Maher",
            "/people/ethnicity/people",
            "Saint Louis University"
        ],
        [
            "John Box",
            "/people/person/gender",
            "Defender"
        ],
        [
            "Portia de Rossi",
            "/people/person/places_lived./people/place_lived/location",
            "Executive Producer"
        ],
        [
            "Judy Garland",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Starbucks"
        ],
        [
            "Fred Zinnemann",
            "/people/person/gender",
            "DVD"
        ],
        [
            "Kate Bush",
            "/people/person/gender",
            "Kerala"
        ],
        [
            "Jeffrey Jones",
            "/people/person/gender",
            "Ken Ralston"
        ],
        [
            "Aerospace Engineering-GB",
            "/people/deceased_person/place_of_burial",
            "Chinese language"
        ],
        [
            "Michael Ironside",
            "/people/cause_of_death/people",
            "Stanford"
        ],
        [
            "Viola Davis",
            "/people/deceased_person/place_of_burial",
            "Grammy Award for Song of the Year"
        ],
        [
            "Scottish people",
            "/people/person/religion",
            "1909 Major League Baseball season"
        ],
        [
            "Nedumudi Venu",
            "/people/person/profession",
            "Harp"
        ],
        [
            "Phil Collins",
            "/people/person/profession",
            "Nelson Riddle"
        ],
        [
            "Eric Clapton",
            "/people/person/gender",
            "Josh Groban"
        ],
        [
            "Anthony Wong",
            "/people/person/gender",
            "Nelson Mandela"
        ],
        [
            "Kay Alden",
            "/people/person/profession",
            "102nd United States Congress"
        ],
        [
            "Doris Lessing",
            "/people/person/profession",
            "William Holden"
        ],
        [
            "Marit Allen",
            "/people/ethnicity/geographic_distribution",
            "Louisiana State University"
        ],
        [
            "Alan Parker",
            "/people/person/gender",
            "The Bourne Ultimatum"
        ],
        [
            "Cajun",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Hong Kong Film Award for Best Actress"
        ],
        [
            "Jason Kidd",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Jackal"
        ],
        [
            "Kathryn Joosten",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Greece"
        ],
        [
            "Jordin Sparks",
            "/people/person/nationality",
            "Canberra"
        ],
        [
            "Indian people",
            "/people/person/nationality",
            "Silent Hill"
        ],
        [
            "Wesley Snipes",
            "/people/person/profession",
            "24"
        ],
        [
            "Leicestershire",
            "/people/cause_of_death/people",
            "Los Angeles Film Critics Association Award for Best Actor"
        ],
        [
            "Scottish American",
            "/people/person/languages",
            "Craig Thomas"
        ],
        [
            "Adewale Akinnuoye-Agbaje",
            "/people/person/languages",
            "January Jones"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "Didier Six"
        ],
        [
            "Ricky Skaggs",
            "/people/cause_of_death/people",
            "Trinity College, Dublin"
        ],
        [
            "Katharine Hepburn",
            "/people/person/gender",
            "Romance Film"
        ],
        [
            "Helena Bonham Carter",
            "/people/person/place_of_birth",
            "Triangle"
        ],
        [
            "Oslo",
            "/people/person/places_lived./people/place_lived/location",
            "United States Dollar"
        ],
        [
            "Neil Gaiman",
            "/people/ethnicity/people",
            "The Adventures of Tintin: The Secret of the Unicorn"
        ],
        [
            "Busta Rhymes",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Marlon Wayans"
        ],
        [
            "Stephen Chow",
            "/people/person/religion",
            "Richard Price"
        ],
        [
            "Jerry Belson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Minneapolis"
        ],
        [
            "Bryan Singer",
            "/people/person/profession",
            "Moneyball"
        ],
        [
            "Fidel Castro",
            "/people/person/spouse_s./people/marriage/spouse",
            "Will Smith"
        ],
        [
            "Republic of Ireland",
            "/people/person/profession",
            "Steuben County"
        ],
        [
            "David Suchet",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Practice"
        ],
        [
            "David Arnold",
            "/people/person/profession",
            "James Joyce"
        ],
        [
            "Walter Wanger",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Designated hitter"
        ],
        [
            "Julia Roberts",
            "/people/cause_of_death/people",
            "Morristown"
        ],
        [
            "Myocardial infarction",
            "/people/person/profession",
            "Japanese Language"
        ],
        [
            "Ruby Dee",
            "/people/person/religion",
            "Raphael Saadiq"
        ],
        [
            "Connecticut",
            "/people/profession/specialization_of",
            "Nagoya"
        ],
        [
            "Martin Sheen",
            "/people/person/gender",
            "Keyboard"
        ],
        [
            "John Mayer",
            "/people/person/languages",
            "Malayalam Language"
        ],
        [
            "T. S. Eliot",
            "/people/person/place_of_birth",
            "Pearl Harbor"
        ],
        [
            "Tom Hanks",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Grants Pass"
        ],
        [
            "Ian Fleming",
            "/people/person/place_of_birth",
            "Organ"
        ],
        [
            "Sherri Shepherd",
            "/people/person/gender",
            "John Ratzenberger"
        ],
        [
            "John Carradine",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jane Alexander"
        ],
        [
            "Paul Guilfoyle",
            "/people/cause_of_death/people",
            "CNN"
        ],
        [
            "Al Jourgensen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Coral Gables"
        ],
        [
            "Lea Michele",
            "/people/person/places_lived./people/place_lived/location",
            "Monarcas Morelia"
        ],
        [
            "Stephen Colbert",
            "/people/person/religion",
            "Publishing-GB"
        ],
        [
            "Frances McDormand",
            "/people/person/profession",
            "Don Rickles"
        ],
        [
            "John Huston",
            "/people/person/place_of_birth",
            "Marriage"
        ],
        [
            "Lois McMaster Bujold",
            "/people/cause_of_death/people",
            "Video"
        ],
        [
            "Steven Bochco",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jack Black"
        ],
        [
            "Penelope Ann Miller",
            "/people/person/languages",
            "The Deer Hunter"
        ],
        [
            "Alyssa Milano",
            "/people/ethnicity/people",
            "Robert Stack"
        ],
        [
            "Thomas Newman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Yale Divinity School"
        ],
        [
            "Matt Stone",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pulitzer Prize for Biography or Autobiography"
        ],
        [
            "Billy Ray Cyrus",
            "/people/person/profession",
            "Grammy Award for Best Song Written for a Motion Picture, Television or Other Visual Media"
        ],
        [
            "Daniel Inouye",
            "/people/ethnicity/people",
            "Chesterfield"
        ],
        [
            "Joshua Logan",
            "/people/person/profession",
            "Spain"
        ],
        [
            "Marcia Gay Harden",
            "/people/person/profession",
            "Babylon 5"
        ],
        [
            "Lewis Gilbert",
            "/people/person/profession",
            "Peru"
        ],
        [
            "Ed Harris",
            "/people/person/gender",
            "Robert Plant"
        ],
        [
            "Arlington National Cemetery",
            "/people/person/profession",
            "Turkey"
        ],
        [
            "Armand Assante",
            "/people/person/places_lived./people/place_lived/location",
            "Bleach: Fade to Black"
        ],
        [
            "Shonda Rhimes",
            "/people/person/profession",
            "Italy"
        ],
        [
            "Mark Ronson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Biologist"
        ],
        [
            "Dannii Minogue",
            "/people/person/places_lived./people/place_lived/location",
            "Easy listening"
        ],
        [
            "Reims",
            "/people/person/place_of_birth",
            "Crispin Freeman"
        ],
        [
            "Al Pacino",
            "/people/ethnicity/people",
            "William Powell"
        ],
        [
            "Edward Fox",
            "/people/person/profession",
            "Bedford"
        ],
        [
            "Stewart Copeland",
            "/people/person/profession",
            "BAFTA Award for Best Actor in a Supporting Role"
        ],
        [
            "Todd Rundgren",
            "/people/person/profession",
            "19th century"
        ],
        [
            "Nursing",
            "/people/person/gender",
            "Mary Shelley"
        ],
        [
            "Danny Glover",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mobile Suit Gundam 00"
        ],
        [
            "Bret McKenzie",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "University of Pittsburgh"
        ],
        [
            "Kenny Rogers",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Film Producer-GB"
        ],
        [
            "Manufacturing",
            "/people/person/nationality",
            "South Somerset"
        ],
        [
            "Christopher Hampton",
            "/people/person/profession",
            "Ohio State Buckeyes football"
        ],
        [
            "Viola Davis",
            "/people/person/nationality",
            "Aligarh Muslim University"
        ],
        [
            "Kirk Douglas",
            "/people/person/nationality",
            "Bass guitar"
        ],
        [
            "Joel Schumacher",
            "/people/cause_of_death/people",
            "New South Wales"
        ],
        [
            "Robert B. Sherman",
            "/people/person/profession",
            "Library of Congress Classification"
        ],
        [
            "Howard Gordon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "George H. W. Bush"
        ],
        [
            "Tom Cruise",
            "/people/person/profession",
            "Nicholas and Alexandra"
        ],
        [
            "Clifton Collins, Jr.",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States of America"
        ],
        [
            "Provo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Wiesbaden"
        ],
        [
            "Mike Epps",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ralph Richardson"
        ],
        [
            "Kareena Kapoor",
            "/people/person/profession",
            "Mercer County"
        ],
        [
            "Draco Rosa",
            "/people/person/nationality",
            "Bucharest"
        ],
        [
            "Dutch-American",
            "/people/person/places_lived./people/place_lived/location",
            "SC Freiburg"
        ],
        [
            "Damian Lewis",
            "/people/person/profession",
            "Academy Award for Best Production Design"
        ],
        [
            "Liv Tyler",
            "/people/deceased_person/place_of_death",
            "United Church of Christ"
        ],
        [
            "David Mamet",
            "/people/person/profession",
            "Marlene Dietrich"
        ],
        [
            "Peter Casey",
            "/people/ethnicity/people",
            "Crime Fiction"
        ],
        [
            "Ginger Rogers",
            "/people/person/profession",
            "The Bridges of Madison County"
        ],
        [
            "Richard Rorty",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Joanne Woodward"
        ],
        [
            "Nick Cave",
            "/people/person/places_lived./people/place_lived/location",
            "Guy Ritchie"
        ],
        [
            "Akiva Goldsman",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Gene Callahan",
            "/people/person/gender",
            "English Language"
        ],
        [
            "Michael Jordan",
            "/people/person/languages",
            "Screenwriter"
        ],
        [
            "Jean-Jacques Goldman",
            "/people/profession/specialization_of",
            "Jenna Bush Hager"
        ],
        [
            "Scottish American",
            "/people/person/nationality",
            "Illinois State University"
        ],
        [
            "Audrey Hepburn",
            "/people/person/nationality",
            "Silent Hill"
        ],
        [
            "Cystic fibrosis",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Joel Schumacher"
        ],
        [
            "Bernard Herrmann",
            "/people/person/places_lived./people/place_lived/location",
            "Iggy Pop"
        ],
        [
            "Harold Gould",
            "/people/profession/specialization_of",
            "Michelle Forbes"
        ],
        [
            "Ricky Jay",
            "/people/person/gender",
            "Mitch Pileggi"
        ],
        [
            "Skip Lievsay",
            "/people/person/places_lived./people/place_lived/location",
            "B movie"
        ],
        [
            "Tate Donovan",
            "/people/person/gender",
            "Ben Cross"
        ],
        [
            "Isabelle Adjani",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Peter Lamont"
        ],
        [
            "Laura Carmichael",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Charles Brackett"
        ],
        [
            "Dorothy Jeakins",
            "/people/person/places_lived./people/place_lived/location",
            "Electronic keyboard"
        ],
        [
            "Dan Castellaneta",
            "/people/person/profession",
            "Bachelor's degree"
        ],
        [
            "Tribal chief",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "Amanda Seyfried",
            "/people/ethnicity/people",
            "Cheryl Hines"
        ],
        [
            "Lionel Richie",
            "/people/ethnicity/geographic_distribution",
            "North Korea national football team"
        ],
        [
            "Paul McCartney",
            "/people/person/profession",
            "Tryptophan"
        ],
        [
            "Tommy Lee",
            "/people/person/profession",
            "World Bank"
        ],
        [
            "Martin Clunes",
            "/people/person/profession",
            "Grammy Award for Best Traditional Folk Album"
        ],
        [
            "Richard Rodney Bennett",
            "/people/deceased_person/place_of_burial",
            "Allegheny County"
        ],
        [
            "Roger Federer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United States of America"
        ],
        [
            "Don Johnson",
            "/people/person/religion",
            "Western Desert Campaign"
        ],
        [
            "Mel Gibson",
            "/people/person/profession",
            "Kanawha County"
        ],
        [
            "Imogen Heap",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Epic Movie"
        ],
        [
            "Elizabeth Perkins",
            "/people/person/places_lived./people/place_lived/location",
            "Russia"
        ],
        [
            "Christopher Lee",
            "/people/person/places_lived./people/place_lived/location",
            "Back to the Future"
        ],
        [
            "Ashlee Simpson-Wentz",
            "/people/ethnicity/people",
            "Heather Elizabeth Morris"
        ],
        [
            "Ellen Barkin",
            "/people/person/nationality",
            "Rosemary Harris"
        ],
        [
            "Hank Azaria",
            "/people/person/nationality",
            "Manchester City F.C."
        ],
        [
            "Keith Forsey",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "English Language"
        ],
        [
            "M. Night Shyamalan",
            "/people/person/profession",
            "Veneto"
        ],
        [
            "Testicular cancer",
            "/people/person/places_lived./people/place_lived/location",
            "Guitarist-GB"
        ],
        [
            "Mike Epps",
            "/people/person/profession",
            "Owensboro"
        ],
        [
            "Gabrielle Union",
            "/people/person/gender",
            "Valletta"
        ],
        [
            "Jean-Luc Godard",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Nobel Peace Prize"
        ],
        [
            "Nirupa Roy",
            "/people/ethnicity/people",
            "All the King's Men"
        ],
        [
            "Raghuvaran",
            "/people/person/places_lived./people/place_lived/location",
            "Primetime Emmy Award for Outstanding Writing - Drama Series"
        ],
        [
            "Austria",
            "/people/person/gender",
            "Gulfport"
        ],
        [
            "Jonathan Glickman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "20th Century Fox"
        ],
        [
            "Mike Barker",
            "/people/person/profession",
            "Trabzonspor"
        ],
        [
            "Gillian Spencer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lupe Fiasco"
        ],
        [
            "David Buttolph",
            "/people/person/place_of_birth",
            "Earth"
        ],
        [
            "Rosie O'Donnell",
            "/people/person/place_of_birth",
            "Oscar and Lucinda"
        ],
        [
            "Caucasian race",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "John Landis"
        ],
        [
            "Ellen Burstyn",
            "/people/ethnicity/languages_spoken",
            "Order of the Elephant"
        ],
        [
            "Bob Clark",
            "/people/profession/specialization_of",
            "Ennio Morricone"
        ],
        [
            "Jorge Luis Borges",
            "/people/person/profession",
            "Tyne and Wear"
        ],
        [
            "Jess Harnell",
            "/people/person/nationality",
            "MTV Movie Award for Best Comedic Performance"
        ],
        [
            "Playback Singer",
            "/people/person/profession",
            "Walter F. Parkes"
        ],
        [
            "Kevin Spacey",
            "/people/ethnicity/people",
            "Illustrator-GB"
        ],
        [
            "Daniel Roebuck",
            "/people/person/nationality",
            "Harry Potter and the Chamber of Secrets"
        ],
        [
            "Testicular cancer",
            "/people/person/profession",
            "21 Grams"
        ],
        [
            "Owen Wilson",
            "/people/ethnicity/people",
            "West Norwood Cemetery"
        ],
        [
            "Judah Friedlander",
            "/people/person/places_lived./people/place_lived/location",
            "Oklahoma!"
        ],
        [
            "Leslie Nielsen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jimmy Fallon"
        ],
        [
            "Patricia Heaton",
            "/people/person/place_of_birth",
            "La Plata"
        ],
        [
            "Bill Mantlo",
            "/people/profession/specialization_of",
            "Jean-Jacques Goldman"
        ],
        [
            "Aleksandr Pushkin",
            "/people/person/profession",
            "Chesterfield"
        ],
        [
            "Cory Doctorow",
            "/people/person/nationality",
            "Sherri Shepherd"
        ],
        [
            "Cicely Tyson",
            "/people/person/place_of_birth",
            "California State University, Long Beach"
        ],
        [
            "Clergy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Antichrist"
        ],
        [
            "Colleen Atwood",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Alanis Morissette"
        ],
        [
            "Garry Marshall",
            "/people/person/profession",
            "France"
        ],
        [
            "Lamar Odom",
            "/people/ethnicity/languages_spoken",
            "Sound Mixer"
        ],
        [
            "Gary Chalk",
            "/people/ethnicity/geographic_distribution",
            "Eagle Eye"
        ],
        [
            "David Fury",
            "/people/person/religion",
            "Fantastic Mr. Fox"
        ],
        [
            "Kim Stanley Robinson",
            "/people/person/nationality",
            "New York"
        ],
        [
            "Ryan Kavanaugh",
            "/people/person/nationality",
            "California State University, Northridge"
        ],
        [
            "Edmund Husserl",
            "/people/ethnicity/languages_spoken",
            "Infernal Affairs"
        ],
        [
            "Thelonious Monk",
            "/people/person/profession",
            "ER"
        ],
        [
            "Gary David Goldberg",
            "/people/person/languages",
            "Jason Momoa"
        ],
        [
            "Ontario",
            "/people/person/nationality",
            "University of Southern California"
        ],
        [
            "Rutina Wesley",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Leonard Dick"
        ],
        [
            "Arthur J. Nascarella",
            "/people/person/gender",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Brian McKnight",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Rodriguez"
        ],
        [
            "Roger Savage",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Club Atlas"
        ],
        [
            "Jay Baruchel",
            "/people/person/profession",
            "Zac Efron"
        ],
        [
            "Sienna Guillory",
            "/people/profession/specialization_of",
            "Grammy Award for Best R&B Performance by a Duo or Group with Vocals"
        ],
        [
            "Chris Sheridan",
            "/people/person/profession",
            "Elton John"
        ],
        [
            "Rick Nowels",
            "/people/person/profession",
            "India"
        ],
        [
            "Samuel Beckett",
            "/people/deceased_person/place_of_death",
            "Nunnally Johnson"
        ],
        [
            "David Cross",
            "/people/person/gender",
            "Prison"
        ],
        [
            "Yusuf Islam",
            "/people/person/religion",
            "Phnom Penh"
        ],
        [
            "Joanne Froggatt",
            "/people/person/places_lived./people/place_lived/location",
            "Village Roadshow Pictures"
        ],
        [
            "VJ-GB",
            "/people/profession/specialization_of",
            "Finland"
        ],
        [
            "Sean Combs",
            "/people/person/place_of_birth",
            "Southend United F.C."
        ],
        [
            "Author-GB",
            "/people/cause_of_death/people",
            "Official Website"
        ],
        [
            "George III of the United Kingdom",
            "/people/person/profession",
            "Saboteur"
        ],
        [
            "Keira Knightley",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Shortbus"
        ],
        [
            "Michael Kamen",
            "/people/person/profession",
            "Lewis Black"
        ],
        [
            "Thomas Schlamme",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Netherlands"
        ],
        [
            "Virginia Madsen",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Quentin Tarantino",
            "/people/person/gender",
            "Sydney Olympic FC"
        ],
        [
            "Elia Kazan",
            "/people/person/nationality",
            "Nine Lives"
        ],
        [
            "Session musician",
            "/people/person/nationality",
            "Visual Effects"
        ],
        [
            "Saul Rubinek",
            "/people/deceased_person/place_of_death",
            "United States Dollar"
        ],
        [
            "Luke Wilson",
            "/people/ethnicity/people",
            "Grammy Award for Best Country Performance by a Duo or Group with Vocal"
        ],
        [
            "Wim Wenders",
            "/people/person/languages",
            "Oscar Wilde"
        ],
        [
            "Anupam Kher",
            "/people/person/nationality",
            "Ben Sahar"
        ],
        [
            "Lewis Gilbert",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Robert Alexander Schumann"
        ],
        [
            "Kevin O'Connell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jason Kidd"
        ],
        [
            "Alicia Keys",
            "/people/person/languages",
            "Golden Globe Award for Best Director - Motion Picture"
        ],
        [
            "Drake Bell",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "FC Terek Grozny"
        ],
        [
            "Edward G. Robinson",
            "/people/ethnicity/people",
            "Chaplin"
        ],
        [
            "George Miller",
            "/people/ethnicity/people",
            "Las Vegas"
        ],
        [
            "Daniel Craig",
            "/people/ethnicity/people",
            "Venice"
        ],
        [
            "Teri Hatcher",
            "/people/person/place_of_birth",
            "Tower of London"
        ],
        [
            "Jack Huston",
            "/people/ethnicity/people",
            "Iron Man"
        ],
        [
            "Mehcad Brooks",
            "/people/person/profession",
            "Erie County"
        ],
        [
            "London",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Law"
        ],
        [
            "Amy Adams",
            "/people/person/profession",
            "Indie"
        ],
        [
            "Marcus Miller",
            "/people/person/nationality",
            "John Barry"
        ],
        [
            "Mark Wahlberg",
            "/people/profession/specialization_of",
            "13 Assassins"
        ],
        [
            "Cardiovascular disease",
            "/people/ethnicity/people",
            "New Zealand national cricket team"
        ],
        [
            "Joe Morton",
            "/people/person/profession",
            "Gil Scott-Heron"
        ],
        [
            "Fritz Leiber",
            "/people/person/nationality",
            "Turkey"
        ],
        [
            "Ralph Richardson",
            "/people/person/place_of_birth",
            "Mississippi River"
        ],
        [
            "Jorge Luis Borges",
            "/people/person/places_lived./people/place_lived/location",
            "United States of America"
        ],
        [
            "Anthony Quayle",
            "/people/person/profession",
            "Locus Award for Best Fantasy Novel"
        ],
        [
            "Lou Costello",
            "/people/person/religion",
            "Dubai"
        ],
        [
            "Henry Fonda",
            "/people/person/profession",
            "Official Website"
        ],
        [
            "Thai Chinese",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mark Bresciano"
        ],
        [
            "Nicolas Cage",
            "/people/person/places_lived./people/place_lived/location",
            "Association of American Universities"
        ],
        [
            "Kathie Lee Gifford",
            "/people/person/religion",
            "NBC"
        ],
        [
            "Hans Zimmer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Klamath County"
        ],
        [
            "Joseph M. Schenck",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Powers Boothe",
            "/people/person/employment_history./business/employment_tenure/company",
            "Ryan Adams"
        ],
        [
            "Jamey Sheridan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Berkeley"
        ],
        [
            "Haskell Wexler",
            "/people/person/profession",
            "Giancarlo Esposito"
        ],
        [
            "Musician-GB",
            "/people/person/places_lived./people/place_lived/location",
            "India"
        ],
        [
            "Alec Baldwin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jack McBrayer"
        ],
        [
            "Trevor Horn",
            "/people/person/place_of_birth",
            "Ed Helms"
        ],
        [
            "Roy Thomas",
            "/people/person/religion",
            "Progressive Conservative Party of Canada"
        ],
        [
            "January Jones",
            "/people/deceased_person/place_of_death",
            "Tiffani Thiessen"
        ],
        [
            "William Henry Harrison",
            "/people/person/nationality",
            "Grant County"
        ],
        [
            "Samantha Morton",
            "/people/person/nationality",
            "Oklahoma State Cowboys football"
        ],
        [
            "Samuel Goldwyn",
            "/people/deceased_person/place_of_death",
            "Belgium"
        ],
        [
            "Jonathan Swift",
            "/people/person/spouse_s./people/marriage/spouse",
            "2009 Berlin International Film Festival"
        ],
        [
            "Derek Jacobi",
            "/people/person/profession",
            "Andy Ackerman"
        ],
        [
            "Duff McKagan",
            "/people/person/gender",
            "MTV Video Music Award for Best Rock Video"
        ],
        [
            "Epistemology",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "John Rhys-Davies",
            "/people/person/profession",
            "United States presidential election, 2008"
        ],
        [
            "Audio Engineer",
            "/people/person/gender",
            "Ronald D. Moore"
        ],
        [
            "Jeffrey Richman",
            "/people/profession/specialization_of",
            "Star Trek: First Contact"
        ],
        [
            "Claude Rains",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Oleic acid"
        ],
        [
            "Joshua Kennedy",
            "/people/person/profession",
            "Julie Bowen"
        ],
        [
            "Melissa Leo",
            "/people/person/nationality",
            "Nick Cannon"
        ],
        [
            "Roger Corman",
            "/people/person/place_of_birth",
            "Sonoma County"
        ],
        [
            "Mohamed Kallon",
            "/people/person/gender",
            "Mexico"
        ],
        [
            "Christopher Nolan",
            "/people/person/profession",
            "S.S.C. Napoli"
        ],
        [
            "Jenna Ushkowitz",
            "/people/person/profession",
            "The Curious Case of Benjamin Button"
        ],
        [
            "Bill Clinton",
            "/people/ethnicity/geographic_distribution",
            "Dean Cundey"
        ],
        [
            "James Spader",
            "/people/person/profession",
            "Sidney Sussex College, Cambridge"
        ],
        [
            "Gwen Stefani",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actor - Drama Series"
        ],
        [
            "Julia Louis-Dreyfus",
            "/people/person/gender",
            "Redding"
        ],
        [
            "Michael Gambon",
            "/people/person/profession",
            "45th Annual Grammy Awards"
        ],
        [
            "Ty Burrell",
            "/people/ethnicity/people",
            "Remake"
        ],
        [
            "John Romita, Jr.",
            "/people/person/places_lived./people/place_lived/location",
            "India"
        ],
        [
            "Javanese people",
            "/people/profession/specialization_of",
            "Vicksburg"
        ],
        [
            "Marisa Tomei",
            "/people/person/places_lived./people/place_lived/location",
            "S.B.V. Excelsior"
        ],
        [
            "Lori Alan",
            "/people/person/places_lived./people/place_lived/location",
            "Michael Bay"
        ],
        [
            "Taylor Swift",
            "/people/person/gender",
            "Heidi Klum"
        ],
        [
            "Jacqueline Bisset",
            "/people/person/profession",
            "King County"
        ],
        [
            "Ozzy Osbourne",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Transylvania"
        ],
        [
            "Chick Corea",
            "/people/profession/specialization_of",
            "Angelina Jolie"
        ],
        [
            "Gardner Fox",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Spain"
        ],
        [
            "Robert Wagner",
            "/people/ethnicity/people",
            "Marriage"
        ],
        [
            "David Hyde Pierce",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Derek Jacobi"
        ],
        [
            "Jewish people",
            "/people/person/religion",
            "Third Crusade"
        ],
        [
            "Tom Ruegger",
            "/people/person/place_of_birth",
            "Out of Africa"
        ],
        [
            "Vince Gill",
            "/people/person/languages",
            "Jim Morrison"
        ],
        [
            "John Rhys-Davies",
            "/people/person/places_lived./people/place_lived/location",
            "Forward"
        ],
        [
            "Anthony LaPaglia",
            "/people/ethnicity/languages_spoken",
            "Memorial University of Newfoundland"
        ],
        [
            "Dean Stockwell",
            "/people/person/languages",
            "Victor Garber"
        ],
        [
            "Kim Carnes",
            "/people/person/profession",
            "Voice Actor"
        ],
        [
            "Ricky Nelson",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Dan Aykroyd",
            "/people/person/profession",
            "Crime Fiction"
        ],
        [
            "Michael Palin",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Main Title Theme Music"
        ],
        [
            "Michael Stuhlbarg",
            "/people/person/profession",
            "Nancy Cartwright"
        ],
        [
            "Kelly Rowland",
            "/people/person/profession",
            "New York Yankees"
        ],
        [
            "Seol Ki-Hyeon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Natchitoches"
        ],
        [
            "Rod Stewart",
            "/people/person/nationality",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Drama Series"
        ],
        [
            "Pamela Anderson",
            "/people/person/places_lived./people/place_lived/location",
            "SSV Jahn Regensburg"
        ],
        [
            "Matt Damon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Joe Cocker"
        ],
        [
            "Corey Burton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Thomas DeLonge"
        ],
        [
            "Steve Martin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Symantec Corporation"
        ],
        [
            "Mena Suvari",
            "/people/person/nationality",
            "Django Unchained"
        ],
        [
            "Marylebone",
            "/people/person/languages",
            "Emily Robison"
        ],
        [
            "Alan Moore",
            "/people/person/profession",
            "Fat Possum Records"
        ],
        [
            "Jenna Wolfe",
            "/people/profession/specialization_of",
            "United States of America"
        ],
        [
            "David Chase",
            "/people/person/places_lived./people/place_lived/location",
            "Toronto Maple Leafs"
        ],
        [
            "Mark Moses",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States Dollar"
        ],
        [
            "Ne-Yo",
            "/people/person/profession",
            "Hull City A.F.C."
        ],
        [
            "Fergie",
            "/people/person/spouse_s./people/marriage/spouse",
            "Maryland"
        ],
        [
            "Theodore Roosevelt",
            "/people/person/profession",
            "United Artists Records"
        ],
        [
            "Curator-GB",
            "/people/person/nationality",
            "Kathy Baker"
        ],
        [
            "Queen Victoria",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Independence"
        ],
        [
            "Michael Ballhaus",
            "/people/person/religion",
            "Cyndi Lauper"
        ],
        [
            "Joel Silver",
            "/people/person/places_lived./people/place_lived/location",
            "Walk Hard: The Dewey Cox Story"
        ],
        [
            "Graham Greene",
            "/people/person/profession",
            "Micky Dolenz"
        ],
        [
            "Elizabeth Banks",
            "/people/person/gender",
            "University of Texas at Arlington"
        ],
        [
            "Jay Bennett",
            "/people/person/place_of_birth",
            "Private school"
        ],
        [
            "Jewish people",
            "/people/person/nationality",
            "Philippines"
        ],
        [
            "Kenichi Ogata",
            "/people/person/nationality",
            "English Language"
        ],
        [
            "Rainer Werner Fassbinder",
            "/people/person/profession",
            "High school"
        ],
        [
            "Kurt Vonnegut",
            "/people/person/profession",
            "Film Producer-GB"
        ],
        [
            "Rory Albanese",
            "/people/cause_of_death/people",
            "Owen Wilson"
        ],
        [
            "Tribal chief",
            "/people/profession/specialization_of",
            "Israel"
        ],
        [
            "Liv Ullmann",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Philippe Rousselot"
        ],
        [
            "Musical",
            "/people/person/places_lived./people/place_lived/location",
            "Leslie Dilley"
        ],
        [
            "Marianne Faithfull",
            "/people/profession/specialization_of",
            "Bill Finger"
        ],
        [
            "Jean-Jacques Goldman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hank Williams, Jr."
        ],
        [
            "Phil LaMarr",
            "/people/person/profession",
            "Pope"
        ],
        [
            "Shashi Kapoor",
            "/people/person/profession",
            "She's Having a Baby"
        ],
        [
            "Rupert Everett",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Hereafter"
        ],
        [
            "Felix Bastians",
            "/people/person/places_lived./people/place_lived/location",
            "Stroke"
        ],
        [
            "Max Weber",
            "/people/person/religion",
            "Mira Nair"
        ],
        [
            "Mary Kay Place",
            "/people/person/profession",
            "Fort Lauderdale Strikers"
        ],
        [
            "Peter Stormare",
            "/people/person/gender",
            "Electric Light Orchestra"
        ],
        [
            "Landon Donovan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Gay Divorcee"
        ],
        [
            "Catherine Deneuve",
            "/people/person/gender",
            "Wes Craven"
        ],
        [
            "Def Leppard",
            "/people/person/profession",
            "1976 Summer Olympics"
        ],
        [
            "Jim Cummings",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "William Cameron Menzies"
        ],
        [
            "Justin Theroux",
            "/people/person/profession",
            "Trinity College"
        ],
        [
            "Debra Messing",
            "/people/person/profession",
            "Martin Short"
        ],
        [
            "Courtney Love",
            "/people/person/place_of_birth",
            "45th Annual Grammy Awards"
        ],
        [
            "Cairns",
            "/people/person/place_of_birth",
            "Montreal"
        ],
        [
            "Jim O'Rourke",
            "/people/profession/specialization_of",
            "Oliver Stone"
        ],
        [
            "Baruch Spinoza",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jacksonville Jaguars"
        ],
        [
            "Linda Cardellini",
            "/people/person/nationality",
            "Alan Moore"
        ],
        [
            "Samuel Beckett",
            "/people/person/gender",
            "Morris County"
        ],
        [
            "Camryn Manheim",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jack Warner"
        ],
        [
            "Robin Wright",
            "/people/ethnicity/people",
            "Speed"
        ],
        [
            "Richard Sylbert",
            "/people/person/place_of_birth",
            "Tarzan"
        ],
        [
            "Pierce Brosnan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Telugu language"
        ],
        [
            "Sean Lennon",
            "/people/person/profession",
            "Rush"
        ],
        [
            "Sofia Coppola",
            "/people/ethnicity/people",
            "The Girl with the Dragon Tattoo"
        ],
        [
            "Bernie Mac",
            "/people/person/religion",
            "Beverly Hills"
        ],
        [
            "Bertolt Brecht",
            "/people/person/spouse_s./people/marriage/spouse",
            "Columbus"
        ],
        [
            "Anthony Minghella",
            "/people/person/place_of_birth",
            "Primetime Emmy Award for Outstanding Lead Actress - Miniseries or a Movie"
        ],
        [
            "Tobey Maguire",
            "/people/person/languages",
            "Robert Downey Jr."
        ],
        [
            "English people",
            "/people/ethnicity/people",
            "West Germany"
        ],
        [
            "Backing vocalist-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Memphis"
        ],
        [
            "Grant Morrison",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Laura Linney",
            "/people/person/profession",
            "Cult film"
        ],
        [
            "Benicio del Toro",
            "/people/person/places_lived./people/place_lived/location",
            "Virginia Polytechnic Institute and State University"
        ],
        [
            "Nathan Fillion",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Buckethead"
        ],
        [
            "Tori Spelling",
            "/people/person/profession",
            "Action"
        ],
        [
            "Karl Urban",
            "/people/person/profession",
            "Stanford Law School"
        ],
        [
            "John Conyers",
            "/people/person/profession",
            "The Phantom"
        ],
        [
            "Bruce Lee",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Marco Beltrami"
        ],
        [
            "Ira Steven Behr",
            "/people/ethnicity/people",
            "Justin Long"
        ],
        [
            "Asrani",
            "/people/person/profession",
            "Slough"
        ],
        [
            "PJ Harvey",
            "/people/person/gender",
            "Acoustic guitar"
        ],
        [
            "George Orwell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "MTV Movie Award for Best Fight"
        ],
        [
            "Janis Joplin",
            "/people/person/place_of_birth",
            "Tootsie"
        ],
        [
            "Playwright-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Vivek"
        ],
        [
            "Chris Waddle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Yale Law School"
        ],
        [
            "Jeff Bhasker",
            "/people/person/nationality",
            "Union College"
        ],
        [
            "Selma Blair",
            "/people/person/places_lived./people/place_lived/location",
            "SK Slavia Prague"
        ],
        [
            "Shotaro Ishinomori",
            "/people/person/languages",
            "1909 Major League Baseball season"
        ],
        [
            "Alice Cooper",
            "/people/person/gender",
            "Republic"
        ],
        [
            "Jeanne Moreau",
            "/people/person/nationality",
            "Bob Dylan"
        ],
        [
            "Uma Thurman",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dan Wilson"
        ],
        [
            "Bill Maher",
            "/people/ethnicity/people",
            "Actor-GB"
        ],
        [
            "John Adams",
            "/people/person/places_lived./people/place_lived/location",
            "Bass"
        ],
        [
            "Namibia",
            "/people/person/place_of_birth",
            "Martin Scorsese"
        ],
        [
            "John Legend",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "RKO Pictures"
        ],
        [
            "Stephen Colbert",
            "/people/cause_of_death/people",
            "New Orleans"
        ],
        [
            "Jonah Hill",
            "/people/person/gender",
            "Westport"
        ],
        [
            "Keith Forsey",
            "/people/person/place_of_birth",
            "Indie film"
        ],
        [
            "Iain Glen",
            "/people/ethnicity/people",
            "Customer service"
        ],
        [
            "Earl Scruggs",
            "/people/person/places_lived./people/place_lived/location",
            "Geometry"
        ],
        [
            "Amy Poehler",
            "/people/person/profession",
            "Makeup Artist-GB"
        ],
        [
            "Comoros",
            "/people/person/profession",
            "Iran"
        ],
        [
            "Ellen Page",
            "/people/person/gender",
            "Santa Barbara"
        ],
        [
            "Joshua Redman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Critic"
        ],
        [
            "Richard Benjamin",
            "/people/person/profession",
            "Abigail Breslin"
        ],
        [
            "Tina Fey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Charles Darwin"
        ],
        [
            "Shannen Doherty",
            "/people/person/places_lived./people/place_lived/location",
            "University of Pisa"
        ],
        [
            "William Shatner",
            "/people/person/nationality",
            "Comedy-GB"
        ],
        [
            "Josh Brolin",
            "/people/person/profession",
            "King of the Hill"
        ],
        [
            "Berkshire",
            "/people/person/profession",
            "Switzerland"
        ],
        [
            "Kim Cattrall",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Songwriter-GB"
        ],
        [
            "Gil Bellows",
            "/people/person/gender",
            "Russia"
        ],
        [
            "Michael Redgrave",
            "/medicine/disease/notable_people_with_this_condition",
            "Utah"
        ],
        [
            "Jim Carter",
            "/people/person/places_lived./people/place_lived/location",
            "DodgeBall: A True Underdog Story"
        ],
        [
            "Julia Roberts",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Grays Harbor County"
        ],
        [
            "Alex Manninger",
            "/people/person/places_lived./people/place_lived/location",
            "Strasbourg"
        ],
        [
            "Bill Cosby",
            "/people/person/profession",
            "Jennifer Jason Leigh"
        ],
        [
            "Classics",
            "/people/person/profession",
            "United States Conference of Catholic Bishops"
        ],
        [
            "Doug Savant",
            "/people/person/languages",
            "Hungarian language"
        ],
        [
            "Scottish American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Academy Award for Best Picture"
        ],
        [
            "Stephen Root",
            "/people/person/nationality",
            "Public university"
        ],
        [
            "Kenan Thompson",
            "/people/person/profession",
            "Dan Stevens"
        ],
        [
            "Diane Warren",
            "/people/person/languages",
            "Domestic partnership"
        ],
        [
            "Phil Hartman",
            "/people/person/gender",
            "The Decemberists"
        ],
        [
            "PJ Harvey",
            "/people/person/profession",
            "St Catharine's College, Cambridge"
        ],
        [
            "Leukemia",
            "/people/person/religion",
            "Singapore"
        ],
        [
            "Rich Little",
            "/people/person/profession",
            "Glockenspiel"
        ],
        [
            "Channing Tatum",
            "/people/person/places_lived./people/place_lived/location",
            "Rounder Records"
        ],
        [
            "Annie Lennox",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mr. & Mrs. Smith"
        ],
        [
            "Liam Neeson",
            "/people/person/profession",
            "Symantec Corporation"
        ],
        [
            "Lee Majors",
            "/people/deceased_person/place_of_death",
            "Iran"
        ],
        [
            "Zürich",
            "/people/ethnicity/people",
            "Clarinet"
        ],
        [
            "Kate Winslet",
            "/people/person/religion",
            "Hidalgo County"
        ],
        [
            "Marcel Proust",
            "/people/person/place_of_birth",
            "Uwe Boll"
        ],
        [
            "N. Gail Lawrence",
            "/people/person/profession",
            "Drama"
        ],
        [
            "Michael Clarke Duncan",
            "/people/person/nationality",
            "Roy Orbison"
        ],
        [
            "Bob Gunton",
            "/people/profession/specialization_of",
            "Jacob Vargas"
        ],
        [
            "Dominic West",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Razzie Award for Worst Supporting Actor"
        ],
        [
            "Judah Friedlander",
            "/people/ethnicity/people",
            "Jefferson Airplane"
        ],
        [
            "Mehcad Brooks",
            "/people/person/place_of_birth",
            "Stop motion"
        ],
        [
            "United States of America",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Even Cowgirls Get the Blues"
        ],
        [
            "Fatigue",
            "/medicine/disease/notable_people_with_this_condition",
            "Hammond organ"
        ],
        [
            "Burl Ives",
            "/people/person/gender",
            "Animation"
        ],
        [
            "Edward Woodward",
            "/people/person/profession",
            "Charles B. Rangel"
        ],
        [
            "Kim Cattrall",
            "/people/ethnicity/people",
            "Green Bay"
        ],
        [
            "Michelangelo Antonioni",
            "/people/ethnicity/people",
            "Buck Henry"
        ],
        [
            "Matt Damon",
            "/people/profession/specialization_of",
            "Official Website"
        ],
        [
            "Scott Rudin",
            "/people/ethnicity/people",
            "Hilary and Jackie"
        ],
        [
            "Jane Wyman",
            "/people/deceased_person/place_of_death",
            "Finland national football team"
        ],
        [
            "Margaret Cho",
            "/people/profession/specialization_of",
            "United States of America"
        ],
        [
            "N. T. Rama Rao",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Actor-GB"
        ],
        [
            "Kiefer Sutherland",
            "/people/person/nationality",
            "MTV Video Music Award for Best Electronic Dance Music Video"
        ],
        [
            "Cuba Gooding, Jr.",
            "/people/ethnicity/people",
            "William Shatner"
        ],
        [
            "Karl Urban",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Denmark national football team"
        ],
        [
            "Lorne Michaels",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Northern Ireland"
        ],
        [
            "Cliff Robertson",
            "/people/person/profession",
            "Stephen J. Cannell"
        ],
        [
            "Emmylou Harris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Thriller"
        ],
        [
            "Tim Duncan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Steven Spielberg"
        ],
        [
            "Faye Dunaway",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "She Hate Me"
        ],
        [
            "Andre Braugher",
            "/people/cause_of_death/people",
            "Songwriter-GB"
        ],
        [
            "Akshay Kumar",
            "/people/cause_of_death/people",
            "15th Critics' Choice Awards"
        ],
        [
            "Phyllis Smith",
            "/people/person/nationality",
            "Campania"
        ],
        [
            "Doug Savant",
            "/people/person/place_of_birth",
            "Craig Carlson"
        ],
        [
            "Karl Urban",
            "/people/ethnicity/geographic_distribution",
            "Peter Boyle"
        ],
        [
            "Jack Nicholson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "MTV Video Music Award for Best Female Video"
        ],
        [
            "Elliott Gould",
            "/people/person/places_lived./people/place_lived/location",
            "The Contender"
        ],
        [
            "Jimmy Smits",
            "/people/person/places_lived./people/place_lived/location",
            "MSNBC"
        ],
        [
            "Tracey Ullman",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actor - Miniseries or a Movie"
        ],
        [
            "Dean Stockwell",
            "/people/ethnicity/people",
            "Millwall F.C."
        ],
        [
            "William Wyler",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States Dollar"
        ],
        [
            "Cicely Tyson",
            "/people/person/gender",
            "ParaNorman"
        ],
        [
            "Robbie Coltrane",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Skillet"
        ],
        [
            "Shea Whigham",
            "/people/profession/specialization_of",
            "Togo"
        ],
        [
            "Ronald D. Moore",
            "/people/person/profession",
            "Official Website"
        ],
        [
            "Don Scardino",
            "/people/person/spouse_s./people/marriage/spouse",
            "Donald Crisp"
        ],
        [
            "Wayne Knight",
            "/people/person/nationality",
            "Brenda Strong"
        ],
        [
            "Chazz Palminteri",
            "/people/person/gender",
            "Oakland Raiders"
        ],
        [
            "Rod Steiger",
            "/people/ethnicity/people",
            "France"
        ],
        [
            "Pete Postlethwaite",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Naveen Andrews"
        ],
        [
            "Harry Stradling",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Electronic keyboard"
        ],
        [
            "Eric Roth",
            "/people/person/places_lived./people/place_lived/location",
            "Swizz Beatz"
        ],
        [
            "Hayden Panettiere",
            "/people/profession/specialization_of",
            "The Girl with the Dragon Tattoo"
        ],
        [
            "Jewish people",
            "/people/person/gender",
            "Mean Girls"
        ],
        [
            "Jeremy Renner",
            "/people/person/religion",
            "Slovakia"
        ],
        [
            "John Rhys-Davies",
            "/people/person/places_lived./people/place_lived/location",
            "Libertarianism"
        ],
        [
            "Christopher Hampton",
            "/people/person/profession",
            "Matthew Bellamy"
        ],
        [
            "Pierce Brosnan",
            "/people/person/profession",
            "Mandolin"
        ],
        [
            "Teri Hatcher",
            "/people/cause_of_death/people",
            "Jackson Browne"
        ],
        [
            "Judd Hirsch",
            "/people/ethnicity/people",
            "University of Rhode Island"
        ],
        [
            "Anthony Burgess",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Val Kilmer"
        ],
        [
            "Titus Welliver",
            "/people/person/profession",
            "She Hate Me"
        ],
        [
            "Dan Stevens",
            "/people/person/gender",
            "Cliff Richard"
        ],
        [
            "Goldie Hawn",
            "/people/person/profession",
            "Marriage"
        ],
        [
            "Virus",
            "/people/person/place_of_birth",
            "Detroit Lions"
        ],
        [
            "Visual Effects",
            "/medicine/disease/notable_people_with_this_condition",
            "Purple"
        ],
        [
            "Demi Moore",
            "/people/person/religion",
            "Primetime Emmy Award for Outstanding Lead Actress - Comedy Series"
        ],
        [
            "Boman Irani",
            "/people/person/profession",
            "Universal Studios"
        ],
        [
            "Whoopi Goldberg",
            "/people/person/places_lived./people/place_lived/location",
            "Josh Griffith"
        ],
        [
            "Gary Ross",
            "/people/person/places_lived./people/place_lived/location",
            "Pony Canyon"
        ],
        [
            "Brendan Gleeson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Humphrey Bogart"
        ],
        [
            "Vilmos Zsigmond",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "National Society of Film Critics Award for Best Actor"
        ],
        [
            "R. Lee Ermey",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Turkey"
        ],
        [
            "Robert Wagner",
            "/people/person/profession",
            "Richard Wright"
        ],
        [
            "Dionne Warwick",
            "/people/ethnicity/people",
            "Gladiator"
        ],
        [
            "Stephen Schwartz",
            "/people/person/profession",
            "Steve Allen"
        ],
        [
            "Hal Holbrook",
            "/people/profession/specialization_of",
            "Lil' Kim"
        ],
        [
            "Ellie Kemper",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rocky Mount"
        ],
        [
            "Rob James-Collier",
            "/people/person/place_of_birth",
            "Television comedy"
        ],
        [
            "Freddie Mercury",
            "/people/person/profession",
            "Playback Singer"
        ],
        [
            "Tony Sirico",
            "/people/ethnicity/people",
            "Kelly Clarkson"
        ],
        [
            "Meshell Ndegeocello",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bass guitar"
        ],
        [
            "Chris Evans",
            "/people/ethnicity/people",
            "Joshua Logan"
        ],
        [
            "Sienna Guillory",
            "/people/person/places_lived./people/place_lived/location",
            "Charleston"
        ],
        [
            "James Mason",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Arthur C. Clarke"
        ],
        [
            "Janel Moloney",
            "/people/profession/specialization_of",
            "Stockton"
        ],
        [
            "South Africa",
            "/people/person/gender",
            "Sound Mixer"
        ],
        [
            "Chris O'Donnell",
            "/people/person/place_of_birth",
            "Short Cuts"
        ],
        [
            "Glendale",
            "/people/person/gender",
            "Thriller"
        ],
        [
            "Clancy Brown",
            "/people/ethnicity/people",
            "Bill Cosby"
        ],
        [
            "Sean Penn",
            "/people/person/profession",
            "Anne V. Coates"
        ],
        [
            "Filmmaking",
            "/people/person/profession",
            "Mary-Louise Parker"
        ],
        [
            "Mo Willems",
            "/people/person/places_lived./people/place_lived/location",
            "54th Academy Awards"
        ],
        [
            "Matt Servitto",
            "/people/person/profession",
            "Campania"
        ],
        [
            "David Paymer",
            "/people/person/profession",
            "African Union"
        ],
        [
            "La Toya Jackson",
            "/people/person/places_lived./people/place_lived/location",
            "World Fantasy Award for Best Novel"
        ],
        [
            "Scatman Crothers",
            "/people/profession/specialization_of",
            "Scarlet"
        ],
        [
            "Michael Moriarty",
            "/people/person/place_of_birth",
            "Marriage"
        ],
        [
            "Frankfurt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Australia"
        ],
        [
            "Paris",
            "/people/ethnicity/geographic_distribution",
            "John Carter"
        ],
        [
            "Jennifer Ehle",
            "/people/cause_of_death/people",
            "And Starring Pancho Villa as Himself"
        ],
        [
            "Fiji",
            "/people/person/place_of_birth",
            "Yiddish Language"
        ],
        [
            "Lee Grant",
            "/people/ethnicity/people",
            "Kolkata"
        ],
        [
            "Flo Rida",
            "/people/person/profession",
            "Jim Henson"
        ],
        [
            "Lindsay Crouse",
            "/people/person/gender",
            "Catholicism"
        ],
        [
            "Ed Harris",
            "/people/person/profession",
            "Razzie Award for Worst Prequel, Remake, Rip-off or Sequel"
        ],
        [
            "Dan Stevens",
            "/people/profession/specialization_of",
            "Goya Award for Best Actress"
        ],
        [
            "Austin Pendleton",
            "/people/person/profession",
            "Grammy Award for Best Male Country Vocal Performance"
        ],
        [
            "Keanu Reeves",
            "/people/person/nationality",
            "India"
        ],
        [
            "Norwalk",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "George James Hopkins"
        ],
        [
            "Eminem",
            "/people/person/religion",
            "Peter Tork"
        ],
        [
            "Leo Tolstoy",
            "/people/person/profession",
            "Thriller"
        ],
        [
            "Thora Birch",
            "/people/person/gender",
            "Richard Chamberlain"
        ],
        [
            "Gary Summers",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Believer"
        ],
        [
            "Debi Mazar",
            "/people/person/place_of_birth",
            "The Criterion Collection"
        ],
        [
            "Joseph Campbell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dominican Republic"
        ],
        [
            "Janis Joplin",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "Dick Cheney",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mo Willems"
        ],
        [
            "Sam Rockwell",
            "/people/person/profession",
            "Lucy Liu"
        ],
        [
            "Mickey Rooney",
            "/people/person/place_of_birth",
            "Thriller"
        ],
        [
            "Tabu",
            "/people/person/gender",
            "Steve McQueen"
        ],
        [
            "Prem Chopra",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Kelly Rowland",
            "/people/profession/specialization_of",
            "David Lindley"
        ],
        [
            "James Levine",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actor - Comedy Series"
        ],
        [
            "Mauritius",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Polyunsaturated fat"
        ],
        [
            "Marlon Wayans",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "Alan Tudyk",
            "/people/person/languages",
            "Procter & Gamble"
        ],
        [
            "Jeff Moss",
            "/people/person/profession",
            "Pin-up girl-GB"
        ],
        [
            "Dom DeLuise",
            "/people/profession/specialization_of",
            "Alexandria"
        ],
        [
            "David Hasselhoff",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Aliens"
        ],
        [
            "Sigourney Weaver",
            "/people/profession/specialization_of",
            "Steven Epstein"
        ],
        [
            "Nagesh",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "London"
        ],
        [
            "Robert C. Ludwig",
            "/people/person/religion",
            "Augustine of Hippo"
        ],
        [
            "Storyboard Artist",
            "/people/person/profession",
            "Lethal Weapon 4"
        ],
        [
            "Matthew Broderick",
            "/people/person/profession",
            "December"
        ],
        [
            "Fred Astaire",
            "/people/ethnicity/people",
            "Assassination"
        ],
        [
            "Michael Sheen",
            "/people/profession/specialization_of",
            "Monroe County"
        ],
        [
            "Damian Lewis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Yeovil Town F.C."
        ],
        [
            "Rachel Griffiths",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Actor-GB"
        ],
        [
            "Lon Chaney, Jr.",
            "/people/person/nationality",
            "Actor-GB"
        ],
        [
            "Ralph Vaughan Williams",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Land of the Lost"
        ],
        [
            "Tim Allen",
            "/people/person/nationality",
            "Australia"
        ],
        [
            "Carly Simon",
            "/people/person/profession",
            "For Your Consideration"
        ],
        [
            "Ed Lauter",
            "/people/ethnicity/people",
            "Stanley Clarke"
        ],
        [
            "Daniel Radcliffe",
            "/people/person/profession",
            "Pierre Trudeau"
        ],
        [
            "Osaka",
            "/people/person/profession",
            "Ludwig van Beethoven"
        ],
        [
            "Emilio Estevez",
            "/people/person/profession",
            "Adolescence"
        ],
        [
            "Hamburg",
            "/people/person/religion",
            "Frank Miller"
        ],
        [
            "Kader Khan",
            "/people/person/religion",
            "Vilmos Zsigmond"
        ],
        [
            "Jennifer Coolidge",
            "/people/person/profession",
            "DVD"
        ],
        [
            "Amy Grant",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Golden Girls"
        ],
        [
            "Dan Green",
            "/people/person/nationality",
            "Dante Spinotti"
        ],
        [
            "Arthur J. Nascarella",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Cars"
        ],
        [
            "Karisma Kapoor",
            "/people/ethnicity/people",
            "Synthesizer"
        ],
        [
            "Courtney Simon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Skyfall"
        ],
        [
            "Pat Metheny",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "East Carolina University"
        ],
        [
            "John Larroquette",
            "/people/ethnicity/people",
            "The Man Who Knew Too Much"
        ],
        [
            "Jennifer Coolidge",
            "/people/person/profession",
            "Iceland"
        ],
        [
            "Brian Eno",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Fairfax County, Virginia"
        ],
        [
            "Wilmer Valderrama",
            "/people/person/nationality",
            "Edward Burns"
        ],
        [
            "Victor Hugo",
            "/people/person/place_of_birth",
            "Chad Hugo"
        ],
        [
            "Michael Dobson",
            "/people/person/place_of_birth",
            "Lucca"
        ],
        [
            "Russell Crowe",
            "/people/person/places_lived./people/place_lived/location",
            "Ontario"
        ],
        [
            "Robert L. Surtees",
            "/people/ethnicity/people",
            "The Santa Clause 2"
        ],
        [
            "Pianist-GB",
            "/people/person/profession",
            "Ricky Nelson"
        ],
        [
            "Boris Karloff",
            "/people/person/employment_history./business/employment_tenure/company",
            "University of Connecticut"
        ],
        [
            "Journalism",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hugo Award for Best Novella"
        ],
        [
            "Craig Rocastle",
            "/people/person/profession",
            "Sweden"
        ],
        [
            "Chris Paul",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bangor"
        ],
        [
            "Greg Daniels",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Portugal"
        ],
        [
            "John C. Reilly",
            "/people/person/profession",
            "David Newman"
        ],
        [
            "Shohei Imamura",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Official Website"
        ],
        [
            "Joe Diffie",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "Philip Johnson",
            "/people/person/place_of_birth",
            "The Siege"
        ],
        [
            "Gina McKee",
            "/people/person/places_lived./people/place_lived/location",
            "Sean Hayes"
        ],
        [
            "Kevin Costner",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "White American"
        ],
        [
            "Rick James",
            "/people/person/places_lived./people/place_lived/location",
            "Republic"
        ],
        [
            "Will Forte",
            "/people/person/place_of_birth",
            "Alan Tudyk"
        ],
        [
            "Patricia Neal",
            "/people/ethnicity/people",
            "Mark Irwin"
        ],
        [
            "Joshua Jackson",
            "/people/person/religion",
            "James Ingram"
        ],
        [
            "Jim Carter",
            "/people/person/profession",
            "Economics"
        ],
        [
            "Malta",
            "/people/person/languages",
            "University of Toledo"
        ],
        [
            "Dan Hedaya",
            "/people/person/gender",
            "BAFTA Award for Best Screenplay, Adapted"
        ],
        [
            "Scott Rudin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Hangover"
        ],
        [
            "Yolanda Adams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lebanon"
        ],
        [
            "Scottish American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tyra Banks"
        ],
        [
            "A. R. Rahman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Black Swan"
        ],
        [
            "John Swartzwelder",
            "/people/person/places_lived./people/place_lived/location",
            "Marci Klein"
        ],
        [
            "Atom Egoyan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Haruki Murakami"
        ],
        [
            "Sharat Saxena",
            "/people/person/employment_history./business/employment_tenure/company",
            "Sovereign state"
        ],
        [
            "Omar Sharif",
            "/people/person/gender",
            "United Malays National Organisation"
        ],
        [
            "Thelonious Monk",
            "/people/person/nationality",
            "Tony Geiss"
        ],
        [
            "John Leguizamo",
            "/people/ethnicity/people",
            "BAFTA Award for Best Animated Film"
        ],
        [
            "Dutch people",
            "/people/person/gender",
            "Bury St Edmunds"
        ],
        [
            "Aerosmith",
            "/people/person/nationality",
            "National Treasure"
        ],
        [
            "Ja Rule",
            "/people/person/gender",
            "Chemistry"
        ],
        [
            "George Gershwin",
            "/people/profession/specialization_of",
            "Boston University School of Law"
        ],
        [
            "Andy Dick",
            "/people/person/profession",
            "MTV Video Music Award for Best Electronic Dance Music Video"
        ],
        [
            "Justin Smith",
            "/people/person/profession",
            "Electric folk"
        ],
        [
            "Prince",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Verizon Communications"
        ],
        [
            "Alan Bergman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Fall"
        ],
        [
            "J. T. Walsh",
            "/people/person/place_of_birth",
            "Cello"
        ],
        [
            "Al Franken",
            "/people/deceased_person/place_of_death",
            "Percussion"
        ],
        [
            "Dean Tavoularis",
            "/people/profession/specialization_of",
            "Back to the Future Part II"
        ],
        [
            "Claire Danes",
            "/people/person/nationality",
            "Italo disco"
        ],
        [
            "Ulysses S. Grant",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Paul Francis Webster"
        ],
        [
            "Leonardo da Vinci",
            "/people/person/profession",
            "England"
        ],
        [
            "Josh Sussman",
            "/people/person/languages",
            "Ja Rule"
        ],
        [
            "Elizabeth Banks",
            "/people/person/spouse_s./people/marriage/spouse",
            "Cholesterol"
        ],
        [
            "Herbert Stothart",
            "/people/profession/specialization_of",
            "William B. Davis"
        ],
        [
            "English people",
            "/people/cause_of_death/people",
            "Traffic collision"
        ],
        [
            "Paul Frees",
            "/people/person/spouse_s./people/marriage/spouse",
            "Pancreatitis"
        ],
        [
            "Brian Jones",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actress - Drama Series"
        ],
        [
            "Thomas Ian Nicholas",
            "/people/profession/specialization_of",
            "Cairo University"
        ],
        [
            "Richard Burton",
            "/people/person/places_lived./people/place_lived/location",
            "David O. Russell"
        ],
        [
            "Joss Ackland",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "From Here to Eternity"
        ],
        [
            "Mike O'Malley",
            "/people/ethnicity/people",
            "Palm Desert"
        ],
        [
            "Sara Haines",
            "/people/person/nationality",
            "Appalachian Mountains"
        ],
        [
            "Isaac Stern",
            "/people/person/languages",
            "Searching for Debra Winger"
        ],
        [
            "David Bowie",
            "/people/person/profession",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Jule Styne",
            "/people/person/place_of_birth",
            "Spider-Man 2"
        ],
        [
            "Marty Stuart",
            "/people/ethnicity/languages_spoken",
            "The Criterion Collection"
        ],
        [
            "Tim Carvell",
            "/people/person/place_of_birth",
            "Russia"
        ],
        [
            "Shelley Duvall",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "59th Academy Awards"
        ],
        [
            "Jorja Fox",
            "/people/person/gender",
            "Robert Shaw"
        ],
        [
            "Martin Donovan",
            "/people/person/profession",
            "Male"
        ],
        [
            "Michael Sheen",
            "/people/cause_of_death/people",
            "Ice cream"
        ],
        [
            "Scottish people",
            "/people/person/gender",
            "Brazil"
        ],
        [
            "John Cusack",
            "/people/person/profession",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Arthur Laurents",
            "/people/person/profession",
            "Film Producer-GB"
        ],
        [
            "Helen Rose",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Silver medal"
        ],
        [
            "Frances Fisher",
            "/people/person/nationality",
            "Arthur Miller"
        ],
        [
            "Anne Rice",
            "/people/person/place_of_birth",
            "VHS"
        ],
        [
            "Hillary Rodham Clinton",
            "/people/person/profession",
            "Voice Actor"
        ],
        [
            "Morgan Freeman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Professor-GB"
        ],
        [
            "Hulk Hogan",
            "/people/profession/specialization_of",
            "June Allyson"
        ],
        [
            "Westwood Village Memorial Park Cemetery",
            "/people/person/nationality",
            "Justin Spitzer"
        ],
        [
            "Anton Yelchin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Defender"
        ],
        [
            "Guillermo del Toro",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Broadcast Film Critics Association Award for Best Film"
        ],
        [
            "Eugene O'Neill",
            "/people/person/gender",
            "Vince Gill"
        ],
        [
            "Arthur Rankin, Jr.",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Siouxsie & the Banshees"
        ],
        [
            "Watford",
            "/people/person/gender",
            "Iftekhar"
        ],
        [
            "James Schamus",
            "/people/person/gender",
            "Phil Ramone"
        ],
        [
            "Richard Kind",
            "/people/person/profession",
            "Grammy Award for Producer of the Year, Non-Classical"
        ],
        [
            "Julia Stiles",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Alabama State University"
        ],
        [
            "Maggie Smith",
            "/people/person/gender",
            "Val Kilmer"
        ],
        [
            "Emily Osment",
            "/people/profession/specialization_of",
            "Hugh Jackman"
        ],
        [
            "Shinichiro Miki",
            "/people/person/profession",
            "Ben Stiller"
        ],
        [
            "Taye Diggs",
            "/people/person/religion",
            "Singer-songwriter-GB"
        ],
        [
            "Arthur Conan Doyle",
            "/people/person/gender",
            "Goalkeeper"
        ],
        [
            "Jeffrey Wright",
            "/people/person/profession",
            "93rd United States Congress"
        ],
        [
            "Bill Finger",
            "/people/person/places_lived./people/place_lived/location",
            "Lars Ulrich"
        ],
        [
            "Alfred Hitchcock",
            "/people/person/places_lived./people/place_lived/location",
            "Academy Award for Best Cinematography"
        ],
        [
            "Christopher Reeve",
            "/people/person/places_lived./people/place_lived/location",
            "The Other Guys"
        ],
        [
            "Carol Leifer",
            "/people/person/place_of_birth",
            "Television producer-GB"
        ],
        [
            "Goldie Hawn",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Martie Maguire"
        ],
        [
            "Morgan Freeman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Robert Downey Jr."
        ],
        [
            "Antony Sher",
            "/people/person/places_lived./people/place_lived/location",
            "The West Wing"
        ],
        [
            "Swizz Beatz",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Research"
        ],
        [
            "Jeff Bhasker",
            "/people/person/nationality",
            "İzmir"
        ],
        [
            "Amy Ryan",
            "/people/ethnicity/people",
            "The Tree of Life"
        ],
        [
            "Sharon Stone",
            "/people/person/religion",
            "National Society of Film Critics Award for Best Actress"
        ],
        [
            "Travis Banton",
            "/people/person/gender",
            "Comedy-drama"
        ],
        [
            "Jack Nitzsche",
            "/people/person/places_lived./people/place_lived/location",
            "Drama"
        ],
        [
            "Georg Solti",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lady Gaga"
        ],
        [
            "Jimmy Page",
            "/people/cause_of_death/people",
            "The Goonies"
        ],
        [
            "Jeff Lynne",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Drama Series"
        ],
        [
            "Osamu Tezuka",
            "/people/person/profession",
            "Alan Parker"
        ],
        [
            "Larry Charles",
            "/people/person/place_of_birth",
            "Film adaptation"
        ],
        [
            "Science",
            "/people/person/languages",
            "French Revolutionary Wars"
        ],
        [
            "Guy Ritchie",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Russia"
        ],
        [
            "Steve Carell",
            "/people/person/religion",
            "Grammy Award for Best Male Pop Vocal Performance"
        ],
        [
            "Michelangelo Antonioni",
            "/people/person/places_lived./people/place_lived/location",
            "Adam Sandler"
        ],
        [
            "David Hyde Pierce",
            "/people/profession/specialization_of",
            "BBC Films"
        ],
        [
            "Robin Gibb",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dorothy Spencer"
        ],
        [
            "Utpal Dutt",
            "/people/person/nationality",
            "University of Madras"
        ],
        [
            "Irwin Allen",
            "/people/person/profession",
            "The A-Team"
        ],
        [
            "John Williams",
            "/people/person/places_lived./people/place_lived/location",
            "KC and the Sunshine Band"
        ],
        [
            "Henry King",
            "/people/ethnicity/people",
            "Glasgow"
        ],
        [
            "Brad Pitt",
            "/people/person/profession",
            "Emory University"
        ],
        [
            "Leonardo DiCaprio",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Good Shepherd"
        ],
        [
            "Eva Mendes",
            "/people/deceased_person/place_of_death",
            "Inglourious Basterds"
        ],
        [
            "Fred Quimby",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Last Song"
        ],
        [
            "Wes Anderson",
            "/people/person/place_of_birth",
            "Suffolk"
        ],
        [
            "Sean Penn",
            "/people/profession/specialization_of",
            "1960 Summer Olympics"
        ],
        [
            "Alzheimer's disease",
            "/people/person/places_lived./people/place_lived/location",
            "Marvel Entertainment"
        ],
        [
            "Ellen Burstyn",
            "/people/ethnicity/people",
            "Rapcore"
        ],
        [
            "Subhash Ghai",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "98th United States Congress"
        ],
        [
            "John Spencer",
            "/people/person/profession",
            "Donnie Darko"
        ],
        [
            "Taylor Lautner",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Prince George's County"
        ],
        [
            "Kid Cudi",
            "/people/person/places_lived./people/place_lived/location",
            "Rome"
        ],
        [
            "Mark Gordon",
            "/people/profession/specialization_of",
            "Howard Stern"
        ],
        [
            "John Cleese",
            "/people/person/place_of_birth",
            "Hollywood"
        ],
        [
            "Singer-songwriter-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "African, Caribbean & Pacific Group of States"
        ],
        [
            "Papua New Guinea",
            "/medicine/disease/notable_people_with_this_condition",
            "Art dealer"
        ],
        [
            "Shirley MacLaine",
            "/people/person/nationality",
            "John Quincy Adams"
        ],
        [
            "Pam Grier",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "Maura Tierney",
            "/people/profession/specialization_of",
            "Rome"
        ],
        [
            "Professor-GB",
            "/people/person/spouse_s./people/marriage/spouse",
            "Romantic fantasy"
        ],
        [
            "Reading",
            "/people/person/nationality",
            "Democracy"
        ],
        [
            "Theodore Shapiro",
            "/people/person/profession",
            "Matt Hubbard"
        ],
        [
            "Kelis",
            "/people/person/profession",
            "The Adventures of Ford Fairlane"
        ],
        [
            "Fred Astaire",
            "/people/person/religion",
            "Percussion"
        ],
        [
            "Shinya Tsukamoto",
            "/people/person/nationality",
            "Jessalyn Gilsig"
        ],
        [
            "William Friedkin",
            "/people/profession/specialization_of",
            "Big Fish"
        ],
        [
            "Gene Hackman",
            "/people/person/gender",
            "Patrick Stewart"
        ],
        [
            "Berkshire",
            "/people/person/languages",
            "Tyrese Gibson"
        ],
        [
            "Peter Cook",
            "/people/person/profession",
            "Rotterdam"
        ],
        [
            "Wong Jing",
            "/people/person/nationality",
            "Scientology"
        ],
        [
            "Suicide",
            "/people/person/profession",
            "Management"
        ],
        [
            "Daniel Barenboim",
            "/people/person/places_lived./people/place_lived/location",
            "Ip Man"
        ],
        [
            "Backing vocalist-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pulitzer Prize for Music"
        ],
        [
            "George Miller",
            "/people/person/profession",
            "Conservatory"
        ],
        [
            "Peter Ustinov",
            "/people/person/gender",
            "John Wells"
        ],
        [
            "Ezra Pound",
            "/people/person/nationality",
            "Crime Fiction"
        ],
        [
            "English people",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Makeup Artist-GB"
        ],
        [
            "United Kingdom",
            "/people/ethnicity/languages_spoken",
            "Tim Blake Nelson"
        ],
        [
            "Seth Green",
            "/people/person/profession",
            "Bucks County"
        ],
        [
            "Alan Silvestri",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Supporting Role"
        ],
        [
            "Chris Rock",
            "/people/person/nationality",
            "Diane Warren"
        ],
        [
            "Mali Finn",
            "/people/person/places_lived./people/place_lived/location",
            "Jane Lynch"
        ],
        [
            "Roy Haynes",
            "/people/person/employment_history./business/employment_tenure/company",
            "Ordinary People"
        ],
        [
            "Siobhan Finneran",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bhutan"
        ],
        [
            "Henry Mancini",
            "/people/person/profession",
            "The Believer"
        ],
        [
            "Jeff Garlin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Walt Disney Studios Motion Pictures"
        ],
        [
            "Susan Sarandon",
            "/people/ethnicity/people",
            "University of Texas School of Law"
        ],
        [
            "Jean Smart",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Singer-songwriter-GB"
        ],
        [
            "New York",
            "/people/profession/specialization_of",
            "Surrealism"
        ],
        [
            "Dennis Quaid",
            "/people/ethnicity/people",
            "Defender"
        ],
        [
            "United Kingdom",
            "/people/person/places_lived./people/place_lived/location",
            "Roy Orbison"
        ],
        [
            "John 5",
            "/people/person/places_lived./people/place_lived/location",
            "Psychological thriller"
        ],
        [
            "Warren Beatty",
            "/people/person/profession",
            "Les Claypool"
        ],
        [
            "Katy Perry",
            "/people/person/profession",
            "Kuwait"
        ],
        [
            "Chris Bauer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Barnstable County"
        ],
        [
            "Sun Ra",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "46th Annual Grammy Awards"
        ],
        [
            "Dean Tavoularis",
            "/people/ethnicity/people",
            "Chris Sheridan"
        ],
        [
            "James Fox",
            "/people/person/profession",
            "39th Academy Awards"
        ],
        [
            "Nelson Riddle",
            "/people/person/gender",
            "Portishead"
        ],
        [
            "Lawrence Kasdan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lake County"
        ],
        [
            "Peter Gabriel",
            "/people/person/place_of_birth",
            "Academy Award for Best Documentary Short Subject"
        ],
        [
            "Sidney Lumet",
            "/people/person/gender",
            "Pittsburgh Penguins"
        ],
        [
            "Hairdresser-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Noah Taylor"
        ],
        [
            "Montmartre Cemetery",
            "/people/person/place_of_birth",
            "1954 Major League Baseball season"
        ],
        [
            "Tuvalu",
            "/people/person/profession",
            "University of California, Los Angeles"
        ],
        [
            "Christopher Reeve",
            "/people/ethnicity/languages_spoken",
            "Saxony-Anhalt"
        ],
        [
            "Rutger Hauer",
            "/people/person/places_lived./people/place_lived/location",
            "Glendale"
        ],
        [
            "Om Puri",
            "/people/person/employment_history./business/employment_tenure/company",
            "Oboe"
        ],
        [
            "John Dingell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Finland"
        ],
        [
            "Frederick M. Zollo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "BBC One"
        ],
        [
            "David Kirschner",
            "/people/person/profession",
            "Electric Light Orchestra"
        ],
        [
            "Ken Burns",
            "/people/person/places_lived./people/place_lived/location",
            "Henan"
        ],
        [
            "Dwayne Johnson",
            "/people/person/gender",
            "96th United States Congress"
        ],
        [
            "Walter Murphy",
            "/people/person/nationality",
            "Atonement"
        ],
        [
            "Dianne Wiest",
            "/people/person/places_lived./people/place_lived/location",
            "Green Bay"
        ],
        [
            "Peter Fonda",
            "/people/person/places_lived./people/place_lived/location",
            "Gary Goetzman"
        ],
        [
            "Ashlee Simpson-Wentz",
            "/people/person/profession",
            "Orlando Pirates"
        ],
        [
            "Kate Winslet",
            "/people/person/profession",
            "American University"
        ],
        [
            "Nathaniel Hawthorne",
            "/people/person/nationality",
            "Mr. Smith Goes to Washington"
        ],
        [
            "Diarrhea",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Black comedy"
        ],
        [
            "Kevin Kline",
            "/people/person/profession",
            "New York City"
        ],
        [
            "J. T. Walsh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Film"
        ],
        [
            "Josh Hartnett",
            "/people/person/languages",
            "India"
        ],
        [
            "Charlton Heston",
            "/people/person/places_lived./people/place_lived/location",
            "London Borough of Newham"
        ],
        [
            "Ving Rhames",
            "/people/ethnicity/people",
            "Century Media Records"
        ],
        [
            "Jule Styne",
            "/people/person/place_of_birth",
            "Stardust"
        ],
        [
            "Leonard Dick",
            "/people/person/languages",
            "League of Nations"
        ],
        [
            "Jennifer Jason Leigh",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Playwright-GB"
        ],
        [
            "John Cleese",
            "/people/person/spouse_s./people/marriage/spouse",
            "Universal Studios"
        ],
        [
            "Helsinki",
            "/people/profession/specialization_of",
            "Romance Film"
        ],
        [
            "John C. Calhoun",
            "/people/person/gender",
            "Michael Hirsh"
        ],
        [
            "Alec Baldwin",
            "/people/person/profession",
            "Hope and Glory"
        ],
        [
            "Bruce Springsteen",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "Jeremy Renner",
            "/people/deceased_person/place_of_burial",
            "Utrecht"
        ],
        [
            "Rupert Holmes",
            "/people/ethnicity/people",
            "Kelly Rowland"
        ],
        [
            "Stuttgart",
            "/people/person/religion",
            "English Language"
        ],
        [
            "Walon Green",
            "/people/person/place_of_birth",
            "California State University, Los Angeles"
        ],
        [
            "Jason Bateman",
            "/people/person/profession",
            "Colorectal cancer"
        ],
        [
            "Urinary tract infection",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Italy national football team"
        ],
        [
            "Jude Ciccolella",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Male"
        ],
        [
            "Kathleen Barr",
            "/people/person/places_lived./people/place_lived/location",
            "Finance"
        ],
        [
            "Peter Riegert",
            "/people/ethnicity/languages_spoken",
            "Financial Services"
        ],
        [
            "David Silverman",
            "/people/person/places_lived./people/place_lived/location",
            "Warner Bros. Interactive Entertainment"
        ],
        [
            "Eric Clapton",
            "/people/profession/specialization_of",
            "Butch Hartman"
        ],
        [
            "Jane Espenson",
            "/people/person/places_lived./people/place_lived/location",
            "Happy Madison Productions"
        ],
        [
            "Paul Walker",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Leyton Orient F.C."
        ],
        [
            "Rakesh Roshan",
            "/people/person/profession",
            "Television producer-GB"
        ],
        [
            "Dane Cook",
            "/people/person/nationality",
            "Executive Producer"
        ],
        [
            "Rachael Leigh Cook",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Guillermo del Toro"
        ],
        [
            "Cameron Diaz",
            "/people/person/gender",
            "Stevie Wonder"
        ],
        [
            "James Mason",
            "/people/ethnicity/people",
            "Cambridge"
        ],
        [
            "James Ingram",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United States of America"
        ],
        [
            "Jan de Bont",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Children's music"
        ],
        [
            "Glen A. Larson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Interview"
        ],
        [
            "Boaz Davidson",
            "/people/person/religion",
            "Alou Diarra"
        ],
        [
            "Jerry Orbach",
            "/people/person/profession",
            "Jim Clark"
        ],
        [
            "David DePatie",
            "/people/person/nationality",
            "Alan Rickman"
        ],
        [
            "Chris Thomas King",
            "/people/deceased_person/place_of_death",
            "New York City"
        ],
        [
            "David Mamet",
            "/people/profession/specialization_of",
            "Atlanta"
        ],
        [
            "James Rebhorn",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Record of the Year"
        ],
        [
            "Eugene Levy",
            "/people/person/place_of_birth",
            "Singer-songwriter-GB"
        ],
        [
            "Jonathan Rhys Meyers",
            "/people/person/nationality",
            "Juanes"
        ],
        [
            "Ray Wise",
            "/people/profession/specialization_of",
            "Eureka"
        ],
        [
            "Dick Clark",
            "/people/ethnicity/people",
            "Matt Lauer"
        ],
        [
            "James Denton",
            "/people/cause_of_death/people",
            "France"
        ],
        [
            "Avril Lavigne-US",
            "/people/person/profession",
            "Finding Nemo"
        ],
        [
            "Mark Johnson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "New York University"
        ],
        [
            "Alastair Reynolds",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Korean Language"
        ],
        [
            "Kevin Michael McHale",
            "/people/cause_of_death/people",
            "Avi Arad"
        ],
        [
            "Agriculture",
            "/people/cause_of_death/people",
            "Electric piano"
        ],
        [
            "Dominican Republic",
            "/people/person/place_of_birth",
            "DVD"
        ],
        [
            "Greg Kinnear",
            "/people/person/profession",
            "Serbia"
        ],
        [
            "Fred Willard",
            "/medicine/disease/notable_people_with_this_condition",
            "Punjab, India"
        ],
        [
            "Indian people",
            "/people/person/nationality",
            "University of New Hampshire"
        ],
        [
            "Carol Burnett",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Best Rock Instrumental Performance"
        ],
        [
            "Arnon Milchan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Groucho Marx"
        ],
        [
            "Madonna",
            "/people/person/places_lived./people/place_lived/location",
            "Bruges"
        ],
        [
            "John Landis",
            "/people/person/profession",
            "The King's Speech"
        ],
        [
            "Kris Kristofferson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Golden Retriever"
        ],
        [
            "Alastair Reynolds",
            "/people/person/profession",
            "Voice Actor"
        ],
        [
            "Jack White",
            "/people/person/places_lived./people/place_lived/location",
            "Nantucket"
        ],
        [
            "Miley Cyrus",
            "/people/person/profession",
            "Anchorman: The Legend of Ron Burgundy"
        ],
        [
            "Tom Hanks",
            "/people/person/place_of_birth",
            "Visual Effects Art Director"
        ],
        [
            "Wolfgang Amadeus Mozart",
            "/people/person/spouse_s./people/marriage/spouse",
            "Percussion"
        ],
        [
            "Lewis Milestone",
            "/people/person/place_of_birth",
            "Derbyshire"
        ],
        [
            "Ming-Na Wen",
            "/people/person/profession",
            "Special Effects"
        ],
        [
            "Italian American",
            "/people/cause_of_death/people",
            "3:10 to Yuma"
        ],
        [
            "Ang Lee",
            "/people/ethnicity/people",
            "Polish Language"
        ],
        [
            "Queens",
            "/people/person/profession",
            "Defender"
        ],
        [
            "Singer-songwriter-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Cross-country skiing"
        ],
        [
            "Madan Puri",
            "/people/person/gender",
            "Warren Beatty"
        ],
        [
            "Brendan Coyle",
            "/people/person/profession",
            "Whiting Writers' Award"
        ],
        [
            "Olivia Wilde",
            "/people/person/profession",
            "Televisa"
        ],
        [
            "England",
            "/people/deceased_person/place_of_death",
            "Author-GB"
        ],
        [
            "Dominic Chianese",
            "/people/person/languages",
            "Droylsden F.C."
        ],
        [
            "Shia LaBeouf",
            "/people/ethnicity/people",
            "Carmen Electra"
        ],
        [
            "Nick Cannon",
            "/people/person/place_of_birth",
            "50th Academy Awards"
        ],
        [
            "Teri Hatcher",
            "/people/person/gender",
            "Washboard"
        ],
        [
            "Ryan Phillippe",
            "/people/person/gender",
            "Defender"
        ],
        [
            "Alan Ball",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Long Island"
        ],
        [
            "Ivan Reitman",
            "/people/person/profession",
            "Madrid"
        ],
        [
            "Lyle Lovett",
            "/people/person/profession",
            "Tanikella Bharani"
        ],
        [
            "Chad Smith",
            "/people/person/languages",
            "44th Annual Grammy Awards"
        ],
        [
            "Willie Nelson",
            "/people/cause_of_death/people",
            "Universal Studios"
        ],
        [
            "Harold Arlen",
            "/people/deceased_person/place_of_death",
            "Grammy Award for Best Pop Collaboration with Vocals"
        ],
        [
            "Chris Columbus",
            "/people/person/profession",
            "University of Kent"
        ],
        [
            "Alexandre Trauner",
            "/people/person/places_lived./people/place_lived/location",
            "Sony Music Entertainment"
        ],
        [
            "Milena Canonero",
            "/people/person/profession",
            "Gina Gershon"
        ],
        [
            "Bappi Lahiri",
            "/people/person/places_lived./people/place_lived/location",
            "Witness"
        ],
        [
            "Tabitha St. Germain",
            "/people/person/place_of_birth",
            "Grammy Award for Best Rock Song"
        ],
        [
            "Carey Mulligan",
            "/people/deceased_person/place_of_burial",
            "Treasurer"
        ],
        [
            "Ernest Lehman",
            "/people/person/profession",
            "Bass"
        ],
        [
            "Christopher Lee",
            "/people/person/profession",
            "New Hampshire"
        ],
        [
            "Vladimir Vladimirovich Nabokov",
            "/people/person/place_of_birth",
            "Goaltender"
        ],
        [
            "Carol Leifer",
            "/people/person/profession",
            "Nagoya"
        ],
        [
            "Nat King Cole",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Mandy Patinkin",
            "/people/person/nationality",
            "Joel Coen"
        ],
        [
            "Brad Pitt",
            "/people/person/place_of_birth",
            "Celtic rock"
        ],
        [
            "Sarah McLachlan",
            "/people/person/profession",
            "Barbra Streisand"
        ],
        [
            "James L. Brooks",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Managing Director-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Cannes Film Festival"
        ],
        [
            "Robert Iler",
            "/people/cause_of_death/people",
            "Special Effects Supervisor"
        ],
        [
            "Anurag Kashyap",
            "/people/person/place_of_birth",
            "21 Jump Street"
        ],
        [
            "Timothy Dalton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "BFCA Critics' Choice Award for Best Song"
        ],
        [
            "Kyle Chandler",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "ACF Fiorentina"
        ],
        [
            "Neal Stephenson",
            "/people/person/gender",
            "Seoul Broadcasting System"
        ],
        [
            "Eddie Murphy",
            "/people/person/nationality",
            "Library of Congress Classification"
        ],
        [
            "June Carter Cash",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "PJ Harvey",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "University of Ottawa"
        ],
        [
            "John Gielgud",
            "/people/cause_of_death/people",
            "Sound Editor-GB"
        ],
        [
            "Jeff Garcia",
            "/people/person/places_lived./people/place_lived/location",
            "William Petersen"
        ],
        [
            "Anthony Hopkins",
            "/people/person/place_of_birth",
            "Fabolous"
        ],
        [
            "Ray Winstone",
            "/people/person/profession",
            "handclaps"
        ],
        [
            "Amy Nuttall",
            "/medicine/disease/notable_people_with_this_condition",
            "Jeonbuk Hyundai Motors"
        ],
        [
            "Ellen Chenoweth",
            "/people/person/languages",
            "Grammy Award for Best Contemporary Blues Album"
        ],
        [
            "John Cale",
            "/people/person/profession",
            "Venice"
        ],
        [
            "James Cameron",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Maggie Smith"
        ],
        [
            "Bill Melendez",
            "/people/ethnicity/people",
            "Marti Noxon"
        ],
        [
            "Cherokee",
            "/people/person/religion",
            "United States Dollar"
        ],
        [
            "Keir Dullea",
            "/people/person/languages",
            "FC Schaffhausen"
        ],
        [
            "Joshua Homme",
            "/people/person/profession",
            "White American"
        ],
        [
            "Marilyn Manson",
            "/people/profession/specialization_of",
            "Chris Cornell"
        ],
        [
            "John Noble",
            "/people/person/gender",
            "Female"
        ],
        [
            "Allen Covert",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Deven Verma"
        ],
        [
            "Penelope Ann Miller",
            "/people/person/nationality",
            "Academy Award for Best Sound Mixing"
        ],
        [
            "Frank Vincent",
            "/people/person/places_lived./people/place_lived/location",
            "Football"
        ],
        [
            "Justin Bieber",
            "/people/person/nationality",
            "The Fast and the Furious: Tokyo Drift"
        ],
        [
            "Jack Warden",
            "/people/person/places_lived./people/place_lived/location",
            "France"
        ],
        [
            "Marilyn Monroe",
            "/people/person/gender",
            "Saw IV"
        ],
        [
            "Clive Barker",
            "/people/person/religion",
            "48th Annual Grammy Awards"
        ],
        [
            "Judd Nelson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "25th Academy Awards"
        ],
        [
            "Kazuhiko Inoue",
            "/people/deceased_person/place_of_death",
            "Nobel Prize in Chemistry"
        ],
        [
            "Kevin Pollak",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Insider"
        ],
        [
            "Christian Slater",
            "/people/person/profession",
            "University of Chicago Law School"
        ],
        [
            "Branford Marsalis",
            "/people/person/employment_history./business/employment_tenure/company",
            "Running back"
        ],
        [
            "Voltaire",
            "/people/person/nationality",
            "Male"
        ],
        [
            "Stockard Channing",
            "/people/person/profession",
            "Soprano saxophone"
        ],
        [
            "Allan Holdsworth",
            "/people/person/nationality",
            "Nancy Cartwright"
        ],
        [
            "John Lithgow",
            "/people/person/place_of_birth",
            "A.F.C. Telford United"
        ],
        [
            "Roy Webb",
            "/people/person/profession",
            "Michigan State University"
        ],
        [
            "Anne Hathaway",
            "/people/person/gender",
            "Bill Berry"
        ],
        [
            "Ricky Gervais",
            "/people/person/places_lived./people/place_lived/location",
            "Norway"
        ],
        [
            "Poul Anderson",
            "/people/person/profession",
            "Brazil"
        ],
        [
            "Stephen Demorest",
            "/people/person/place_of_birth",
            "Electro house"
        ],
        [
            "Laura Linney",
            "/people/person/profession",
            "Nicholas II of Russia"
        ],
        [
            "Willie D. Burton",
            "/people/person/nationality",
            "Germany"
        ],
        [
            "Menahem Golan",
            "/people/cause_of_death/people",
            "Joe Strummer"
        ],
        [
            "Ringo Starr",
            "/people/person/places_lived./people/place_lived/location",
            "Michael Balcon"
        ],
        [
            "Danny Glover",
            "/people/deceased_person/place_of_death",
            "Neymar"
        ],
        [
            "Sean Lennon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Barnsley"
        ],
        [
            "David Henrie",
            "/people/person/gender",
            "Syria"
        ],
        [
            "Len Wein",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "France"
        ],
        [
            "Macaulay Culkin",
            "/people/person/gender",
            "Cary Grant"
        ],
        [
            "Michael Shamberg",
            "/people/person/profession",
            "1. FC Union Berlin"
        ],
        [
            "Christopher Cerf",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Botafogo de Futebol e Regatas"
        ],
        [
            "Music Video Director",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ismail Merchant"
        ],
        [
            "Phyllis Smith",
            "/people/person/gender",
            "Goalkeeper"
        ],
        [
            "Virginia Madsen",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Nastassja Kinski"
        ],
        [
            "Sigourney Weaver",
            "/people/deceased_person/place_of_death",
            "Beck Hansen"
        ],
        [
            "Joe Haldeman",
            "/people/ethnicity/people",
            "Frank Marshall"
        ],
        [
            "Alexander Payne",
            "/people/cause_of_death/people",
            "University of Oxford"
        ],
        [
            "Tim Armstrong",
            "/people/profession/specialization_of",
            "Shrek"
        ],
        [
            "Lily Tomlin",
            "/people/cause_of_death/people",
            "Sridevi"
        ],
        [
            "Robert Iler",
            "/people/person/profession",
            "Katharine Hepburn"
        ],
        [
            "Jim Wilson",
            "/people/person/profession",
            "John Cho"
        ],
        [
            "Claudette Colbert",
            "/people/person/places_lived./people/place_lived/location",
            "Jeetendra"
        ],
        [
            "Mammootty",
            "/people/person/place_of_birth",
            "Searching for Debra Winger"
        ],
        [
            "Eugene Levy",
            "/people/person/places_lived./people/place_lived/location",
            "Chicago"
        ],
        [
            "D'Angelo",
            "/people/person/profession",
            "Forward"
        ],
        [
            "Emily Watson",
            "/people/person/profession",
            "Electroclash"
        ],
        [
            "Albert Jarrett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Amy Robach"
        ],
        [
            "Maulik Pancholy",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Anna Paquin"
        ],
        [
            "Chef",
            "/people/person/places_lived./people/place_lived/location",
            "Harmonica"
        ],
        [
            "Michael Cera",
            "/people/person/place_of_birth",
            "England"
        ],
        [
            "Kath Soucie",
            "/people/person/nationality",
            "Chennai-GB"
        ],
        [
            "Keanu Reeves",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sonic X"
        ],
        [
            "Kristin Chenoweth",
            "/people/person/languages",
            "Jefferson County"
        ],
        [
            "Barry Pepper",
            "/people/person/gender",
            "Ned Kelly"
        ],
        [
            "Alanis Morissette",
            "/people/person/places_lived./people/place_lived/location",
            "Nord-Pas-de-Calais"
        ],
        [
            "Eric Rodwell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Renny Harlin"
        ],
        [
            "Bill Pullman",
            "/people/profession/specialization_of",
            "James E. Reilly"
        ],
        [
            "George Sanders",
            "/people/person/nationality",
            "National Society of Film Critics Award for Best Supporting Actor"
        ],
        [
            "Gus Van Sant",
            "/people/person/profession",
            "Xerez CD"
        ],
        [
            "Punjabi people",
            "/people/person/employment_history./business/employment_tenure/company",
            "European Union Member States"
        ],
        [
            "Peter Gallagher",
            "/people/person/places_lived./people/place_lived/location",
            "Dilip Kumar"
        ],
        [
            "Marcel Proust",
            "/people/person/profession",
            "Bolton Wanderers F.C."
        ],
        [
            "Joe Walsh",
            "/people/person/profession",
            "Bryce Dallas Howard"
        ],
        [
            "Jeremy Northam",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Cape Fear"
        ],
        [
            "Chris Pronger",
            "/people/person/nationality",
            "The Prodigy"
        ],
        [
            "Gary Oldman",
            "/people/person/religion",
            "Daegu"
        ],
        [
            "Lloyd Alexander",
            "/people/person/profession",
            "Alan Oppenheimer"
        ],
        [
            "Matthew McConaughey",
            "/people/profession/specialization_of",
            "Veronica Mars"
        ],
        [
            "Mia Farrow",
            "/people/person/religion",
            "New Zealand"
        ],
        [
            "Memphis",
            "/people/profession/specialization_of",
            "Ohio Senate"
        ],
        [
            "Michael Madsen",
            "/people/profession/specialization_of",
            "Primetime Emmy Award for Outstanding Guest Actress - Drama Series"
        ],
        [
            "Charlie Sheen",
            "/people/person/profession",
            "Teri Polo"
        ],
        [
            "Ralph Stanley",
            "/people/person/employment_history./business/employment_tenure/company",
            "Actor-GB"
        ],
        [
            "Alcoholism",
            "/people/ethnicity/people",
            "Fukuoka SoftBank Hawks"
        ],
        [
            "Trent Reznor",
            "/people/person/nationality",
            "Charlie Chaplin"
        ],
        [
            "Leah Laiman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Offspring"
        ],
        [
            "Sydney Pollack",
            "/people/person/profession",
            "Springfield"
        ],
        [
            "Jeff Garcia",
            "/people/person/places_lived./people/place_lived/location",
            "Saving Private Ryan"
        ],
        [
            "Jennifer Lopez",
            "/people/person/gender",
            "Richard Fleischer"
        ],
        [
            "Aerosmith",
            "/people/profession/specialization_of",
            "Kuwait"
        ],
        [
            "Jesse L. Lasky",
            "/people/person/gender",
            "Independent Spirit Award for Best Supporting Female"
        ],
        [
            "Eric Dane",
            "/people/person/profession",
            "The Hurricane"
        ],
        [
            "Paul Newman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Stevie Wonder"
        ],
        [
            "Songwriter-GB",
            "/people/person/nationality",
            "Cannonball Run II"
        ],
        [
            "Leo Tolstoy",
            "/people/person/place_of_birth",
            "Fayetteville"
        ],
        [
            "Bill Pullman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Dabney Coleman"
        ],
        [
            "Robert F. Kennedy",
            "/people/profession/specialization_of",
            "Warwickshire"
        ],
        [
            "Helen Hunt",
            "/people/person/nationality",
            "Kevin O'Connell"
        ],
        [
            "Marlon Brando",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Joe Cocker"
        ],
        [
            "Thilakan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Author-GB"
        ],
        [
            "Asia Argento",
            "/people/person/places_lived./people/place_lived/location",
            "Painting"
        ],
        [
            "Dena Higley",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "SK Sturm Graz"
        ],
        [
            "Classical music",
            "/people/person/nationality",
            "Men in Black II"
        ],
        [
            "Bret Michaels",
            "/people/person/places_lived./people/place_lived/location",
            "Record producer-GB"
        ],
        [
            "John C. Reilly",
            "/people/cause_of_death/people",
            "Happy Gilmore"
        ],
        [
            "Pitbull",
            "/people/person/places_lived./people/place_lived/location",
            "West Berkshire"
        ],
        [
            "Helsinki",
            "/people/ethnicity/people",
            "Management"
        ],
        [
            "Gary Ross",
            "/people/person/nationality",
            "The Mars Volta"
        ],
        [
            "Roy Webb",
            "/people/person/profession",
            "Jamie Gangel"
        ],
        [
            "Substance-related disorder",
            "/people/person/nationality",
            "Roald Dahl"
        ],
        [
            "Emilio Estevez",
            "/people/person/places_lived./people/place_lived/location",
            "The Hurt Locker"
        ],
        [
            "Elliot Goldenthal",
            "/people/person/profession",
            "Marion County"
        ],
        [
            "Debbie Gibson",
            "/people/person/profession",
            "Bicentennial Man"
        ],
        [
            "Marketing-GB",
            "/people/person/profession",
            "Lithuania"
        ],
        [
            "Lou Diamond Phillips",
            "/people/person/gender",
            "Bob Newhart"
        ],
        [
            "Armenians",
            "/people/person/religion",
            "David Brown"
        ],
        [
            "Ray Allen",
            "/people/person/profession",
            "2003 NBA draft"
        ],
        [
            "Michael Conforti",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Flo Rida"
        ],
        [
            "John Coltrane",
            "/people/person/employment_history./business/employment_tenure/company",
            "Terrence McNally"
        ],
        [
            "Victor Miller",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "SpongeBob SquarePants"
        ],
        [
            "Dr. Dre",
            "/people/person/profession",
            "The French Lieutenant's Woman"
        ],
        [
            "Kenya",
            "/people/ethnicity/people",
            "Van Helsing"
        ],
        [
            "Berlin",
            "/people/ethnicity/people",
            "Keyboard player-GB"
        ],
        [
            "Kathleen Turner",
            "/people/person/places_lived./people/place_lived/location",
            "5th United States Congress"
        ],
        [
            "Steven Blum",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Joaquin Phoenix"
        ],
        [
            "Kristin Davis",
            "/people/person/place_of_birth",
            "Saskatoon"
        ],
        [
            "Paul Rudd",
            "/people/cause_of_death/people",
            "Southend-on-Sea"
        ],
        [
            "Tom Hanks",
            "/people/person/languages",
            "Richard M. Sherman"
        ],
        [
            "Natalie Cole",
            "/people/person/religion",
            "1994 Winter Olympics"
        ],
        [
            "Claudia Schiffer",
            "/people/person/profession",
            "BAFTA Award for Best Sound"
        ],
        [
            "Vincent Kartheiser",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Vidya Balan"
        ],
        [
            "Joan Allen",
            "/people/deceased_person/place_of_death",
            "Male"
        ],
        [
            "Kelly Clarkson",
            "/people/person/profession",
            "New York"
        ],
        [
            "Nas",
            "/people/profession/specialization_of",
            "United States Dollar"
        ],
        [
            "Jason Isaacs",
            "/people/person/employment_history./business/employment_tenure/company",
            "Visual Effects Supervisor"
        ],
        [
            "Robbie Keane",
            "/people/person/place_of_birth",
            "Matthew W. Mungle"
        ],
        [
            "George Michael",
            "/people/person/profession",
            "Robin Hood"
        ],
        [
            "Clifton Collins, Jr.",
            "/people/person/profession",
            "Action Film"
        ],
        [
            "D'Angelo",
            "/people/person/places_lived./people/place_lived/location",
            "Lemony Snicket's A Series of Unfortunate Events"
        ],
        [
            "Psychiatry",
            "/people/person/religion",
            "Frenzy"
        ],
        [
            "Guinea-Bissau",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Alicia Keys"
        ],
        [
            "Poul Anderson",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Batman Beyond"
        ],
        [
            "Mehcad Brooks",
            "/people/ethnicity/people",
            "Official Website"
        ],
        [
            "Ralph Fiennes",
            "/people/person/gender",
            "Catch-22"
        ],
        [
            "Akira Ishida",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Missouri Tigers football"
        ],
        [
            "Bryan Forbes",
            "/people/person/profession",
            "S.S.C. Napoli"
        ],
        [
            "Ralph Stanley",
            "/people/person/places_lived./people/place_lived/location",
            "Hans Zimmer"
        ],
        [
            "Marvin Hamlisch",
            "/people/person/places_lived./people/place_lived/location",
            "British Academy Television Award for Best Leading Actress"
        ],
        [
            "Aaron Staton",
            "/people/person/gender",
            "Finland"
        ],
        [
            "Alanis Morissette",
            "/people/person/place_of_birth",
            "Casper"
        ],
        [
            "Jon Favreau",
            "/people/profession/specialization_of",
            "2003 NFL Draft"
        ],
        [
            "Pamela Anderson",
            "/people/person/places_lived./people/place_lived/location",
            "Groningen"
        ],
        [
            "Donald Sutherland",
            "/people/person/gender",
            "Quebec Liberal Party"
        ],
        [
            "Steven Wilson",
            "/people/person/profession",
            "Dixieland"
        ],
        [
            "Chris Colfer",
            "/people/person/places_lived./people/place_lived/location",
            "Minority Report"
        ],
        [
            "Paquito D'Rivera",
            "/people/person/gender",
            "Marriage"
        ],
        [
            "Xzibit",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Alanis Morissette"
        ],
        [
            "Raphael",
            "/people/person/place_of_birth",
            "Brisbane Roar FC"
        ],
        [
            "British people",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Chuck Jones"
        ],
        [
            "Jerry Wald",
            "/people/profession/specialization_of",
            "San Mateo County"
        ],
        [
            "Katharine Hepburn",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Stand by Me"
        ],
        [
            "Jay Bennett",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lehigh University"
        ],
        [
            "Wyclef Jean",
            "/people/ethnicity/people",
            "Kristen Wiig"
        ],
        [
            "William Pitt the Younger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ealing"
        ],
        [
            "Gene Kelly",
            "/people/person/places_lived./people/place_lived/location",
            "Tecmo Koei"
        ],
        [
            "Olivia Wilde",
            "/people/person/places_lived./people/place_lived/location",
            "Bordeaux"
        ],
        [
            "John Stuart Mill",
            "/people/person/profession",
            "Halloween"
        ],
        [
            "Michael Apted",
            "/people/person/profession",
            "Robert De Niro"
        ],
        [
            "Alan Turing",
            "/people/person/languages",
            "Aleppo"
        ],
        [
            "Piper Laurie",
            "/people/person/places_lived./people/place_lived/location",
            "Dulwich College"
        ],
        [
            "Prescott",
            "/people/ethnicity/people",
            "Maurice Sendak"
        ],
        [
            "Alan Tudyk",
            "/people/person/religion",
            "George Duke"
        ],
        [
            "Olympia Dukakis",
            "/people/person/profession",
            "Grammy Award for Best Urban/Alternative Performance"
        ],
        [
            "Ernest Hemingway",
            "/people/person/employment_history./business/employment_tenure/company",
            "Orange"
        ],
        [
            "David Niven",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Forward"
        ],
        [
            "Arthur Conan Doyle",
            "/people/person/nationality",
            "Lockheed Martin"
        ],
        [
            "Christopher Lloyd",
            "/people/person/profession",
            "FC Thun"
        ],
        [
            "Musical",
            "/people/person/languages",
            "Mike Oldfield"
        ],
        [
            "Kay Cannon",
            "/people/person/profession",
            "Film Director"
        ],
        [
            "Maggie Grace",
            "/people/person/place_of_birth",
            "Mary Tyler Moore"
        ],
        [
            "Mecca",
            "/people/person/profession",
            "Abraham Lincoln"
        ],
        [
            "Joely Richardson",
            "/people/ethnicity/people",
            "Bouzouki"
        ],
        [
            "Jewish people",
            "/people/person/religion",
            "United States of America"
        ],
        [
            "Spencer Tracy",
            "/people/person/profession",
            "Joe Pesci"
        ],
        [
            "Tom Hanks",
            "/people/profession/specialization_of",
            "Satish Kaushik"
        ],
        [
            "Stephen Schwartz",
            "/people/person/nationality",
            "John Lithgow"
        ],
        [
            "Howard Gordon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gotha"
        ],
        [
            "Eric Idle",
            "/people/person/gender",
            "Vera Farmiga"
        ],
        [
            "Xander Berkeley",
            "/people/person/profession",
            "Anchorman: The Legend of Ron Burgundy"
        ],
        [
            "Rutina Wesley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Marvin March"
        ],
        [
            "Dave Chappelle",
            "/people/person/languages",
            "Louisville"
        ],
        [
            "Leslie Nielsen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tracy Chapman"
        ],
        [
            "Howard Stern",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ray"
        ],
        [
            "Kiernan Shipka",
            "/people/profession/specialization_of",
            "Florida Gators football"
        ],
        [
            "Julie Christie",
            "/people/person/places_lived./people/place_lived/location",
            "Ukrainian SSR"
        ],
        [
            "Sheila Nevins",
            "/people/cause_of_death/people",
            "Queen Mary, University of London"
        ],
        [
            "Chris Wood",
            "/people/deceased_person/place_of_death",
            "Rhode Island"
        ],
        [
            "Nauru",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Special Effects"
        ],
        [
            "Brittany Murphy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "bass clarinet"
        ],
        [
            "Tom Hollander",
            "/people/deceased_person/place_of_death",
            "Croatia"
        ],
        [
            "Brandy Norwood",
            "/people/person/places_lived./people/place_lived/location",
            "AC Sparta Prague"
        ],
        [
            "George C. Scott",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Gateshead F.C."
        ],
        [
            "Cyril J. Mockridge",
            "/people/ethnicity/people",
            "Michael K. Williams"
        ],
        [
            "Avi Arad",
            "/people/person/languages",
            "Guadalajara"
        ],
        [
            "Football player",
            "/people/person/gender",
            "Anton Yelchin"
        ],
        [
            "Craig Robinson",
            "/people/person/place_of_birth",
            "The Temptations"
        ],
        [
            "Sean Bean",
            "/people/person/nationality",
            "Stevie Wonder"
        ],
        [
            "Vadivelu",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Robert Downey Jr.",
            "/people/person/places_lived./people/place_lived/location",
            "Asian Development Bank"
        ],
        [
            "Ron Carter",
            "/people/person/nationality",
            "Rocksteady"
        ],
        [
            "Jeremy Northam",
            "/people/person/religion",
            "Sound Mixer"
        ],
        [
            "Marilyn Manson",
            "/people/person/profession",
            "Rush Hour"
        ],
        [
            "Robert Clohessy",
            "/people/person/gender",
            "Canada"
        ],
        [
            "Paul Haggis",
            "/people/person/profession",
            "The Pacific"
        ],
        [
            "Beck Hansen",
            "/people/profession/specialization_of",
            "Indiana Jones and the Kingdom of the Crystal Skull"
        ],
        [
            "Patrick Swayze",
            "/people/person/place_of_birth",
            "David Bowie"
        ],
        [
            "Political Science",
            "/people/person/religion",
            "Richard A. Baker"
        ],
        [
            "California",
            "/people/person/places_lived./people/place_lived/location",
            "Yusuf Islam"
        ],
        [
            "Martin Luther King, Jr.",
            "/people/person/nationality",
            "Keyboard player-GB"
        ],
        [
            "Sam Shepard",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Forward"
        ],
        [
            "James Schamus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Columbus Blue Jackets"
        ],
        [
            "George Seaton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Welling United F.C."
        ],
        [
            "Jordan",
            "/people/person/places_lived./people/place_lived/location",
            "World Fantasy Award for Life Achievement"
        ],
        [
            "Ralph Burns",
            "/people/profession/specialization_of",
            "Colin Wilson"
        ],
        [
            "Shea Whigham",
            "/people/person/gender",
            "UPN"
        ],
        [
            "Suicide",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Livingston F.C."
        ],
        [
            "Ann Curry",
            "/people/person/place_of_birth",
            "FC Shakhtar Donetsk"
        ],
        [
            "Timothy Busfield",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Django Unchained"
        ],
        [
            "Michelle Pfeiffer",
            "/people/ethnicity/people",
            "Jeff Gordon"
        ],
        [
            "Peter Krause",
            "/people/deceased_person/place_of_death",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Randy Quaid",
            "/people/ethnicity/languages_spoken",
            "Emily Watson"
        ],
        [
            "Robert A. Heinlein",
            "/people/person/profession",
            "Trinity College, Cambridge"
        ],
        [
            "Joshua Jackson",
            "/people/person/profession",
            "Kiki's Delivery Service"
        ],
        [
            "Jude Law",
            "/people/person/places_lived./people/place_lived/location",
            "UK £"
        ],
        [
            "Orson Scott Card",
            "/people/person/profession",
            "Storyboard Artist"
        ],
        [
            "Ryan O'Neal",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Andrew Lau"
        ],
        [
            "Samantha Mathis",
            "/people/person/gender",
            "Fish Tank"
        ],
        [
            "Tuesday Weld",
            "/people/person/languages",
            "Summit Entertainment"
        ],
        [
            "Douglas Fairbanks",
            "/people/person/religion",
            "United States Dollar"
        ],
        [
            "Henri Matisse",
            "/people/deceased_person/place_of_burial",
            "Primetime Emmy Award for Outstanding Comedy Series"
        ],
        [
            "Geoffrey Lewis",
            "/people/profession/specialization_of",
            "Croatia"
        ],
        [
            "Deborah Kerr",
            "/people/person/profession",
            "David Lindley"
        ],
        [
            "Kevin Costner",
            "/people/ethnicity/languages_spoken",
            "Cinema Paradiso"
        ],
        [
            "Arnold Schwarzenegger",
            "/people/person/profession",
            "Johnny Lever"
        ],
        [
            "Mary-Ellis Bunim",
            "/people/person/nationality",
            "English Language"
        ],
        [
            "Paisley",
            "/people/ethnicity/people",
            "Dark cabaret"
        ],
        [
            "Bram Stoker",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Pretty Woman"
        ],
        [
            "George J. Folsey",
            "/people/cause_of_death/people",
            "James Cayne"
        ],
        [
            "Marianne Faithfull",
            "/people/person/profession",
            "62nd Academy Awards"
        ],
        [
            "Marc Joseph",
            "/people/person/places_lived./people/place_lived/location",
            "Toei Company"
        ],
        [
            "Terry Crews",
            "/people/person/profession",
            "Atlantic County"
        ],
        [
            "Tony Thomas",
            "/people/person/nationality",
            "Violin"
        ],
        [
            "New York",
            "/people/person/profession",
            "British Virgin Islands"
        ],
        [
            "Ben Stiller",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Supporting Actress - Miniseries or a Movie"
        ],
        [
            "Rhys Ifans",
            "/people/profession/specialization_of",
            "Time 100"
        ],
        [
            "Simon Fuller",
            "/people/ethnicity/people",
            "Goalkeeper"
        ],
        [
            "Hugh Grant",
            "/people/person/spouse_s./people/marriage/spouse",
            "Costa Mesa"
        ],
        [
            "Viggo Mortensen",
            "/people/person/gender",
            "Eric Burdon"
        ],
        [
            "Roger Corman",
            "/people/person/nationality",
            "Lead vocalist-GB"
        ],
        [
            "Ming-Na Wen",
            "/people/ethnicity/people",
            "Defensive end"
        ],
        [
            "L.A. Reid",
            "/people/person/nationality",
            "Rock music"
        ],
        [
            "David Chase",
            "/people/person/profession",
            "Wild at Heart"
        ],
        [
            "Jon Lovitz",
            "/people/profession/specialization_of",
            "Saul Bellow"
        ],
        [
            "Gene Stupnitsky",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "William A. Fraker"
        ],
        [
            "Atticus Ross",
            "/people/person/places_lived./people/place_lived/location",
            "Electric guitar"
        ],
        [
            "Jazz fusion",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cowbell"
        ],
        [
            "Brooklyn",
            "/people/person/languages",
            "The Rules of Attraction"
        ],
        [
            "Norman Stiles",
            "/people/person/gender",
            "Keanu Reeves"
        ],
        [
            "Larry Hagman",
            "/people/profession/specialization_of",
            "Ayn Rand"
        ],
        [
            "Andrzej Wajda",
            "/medicine/disease/notable_people_with_this_condition",
            "Tony Goldwyn"
        ],
        [
            "John Goodman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Government"
        ],
        [
            "Hank Williams, Jr.",
            "/people/person/places_lived./people/place_lived/location",
            "Nathaniel Hawthorne"
        ],
        [
            "John Huston",
            "/people/person/nationality",
            "Michael Swanwick"
        ],
        [
            "Madonna",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States Department of Defense"
        ],
        [
            "Joseph F. Biroc",
            "/people/person/gender",
            "Wide receiver"
        ],
        [
            "Parker Posey",
            "/people/profession/specialization_of",
            "Nancy Snyderman"
        ],
        [
            "Lawrence Gordon",
            "/people/profession/specialization_of",
            "Celebrity Big Brother"
        ],
        [
            "Herbie Hancock",
            "/people/person/profession",
            "Radcliffe College"
        ],
        [
            "Software Engineer-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Iqbal Theba"
        ],
        [
            "Michelle Rodriguez",
            "/people/ethnicity/people",
            "Multi-instrumentalist-GB"
        ],
        [
            "Salma Hayek",
            "/people/cause_of_death/people",
            "United States of America"
        ],
        [
            "Kelis",
            "/people/person/profession",
            "Lois Smith"
        ],
        [
            "Barbara Esensten",
            "/people/person/nationality",
            "DVD"
        ],
        [
            "Edmund Husserl",
            "/people/person/employment_history./business/employment_tenure/company",
            "Television comedy"
        ],
        [
            "Julia Roberts",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tim Kaiser"
        ],
        [
            "Fyvush Finkel",
            "/people/person/profession",
            "2004 Summer Olympics"
        ],
        [
            "Sterling Holloway",
            "/people/person/languages",
            "Primetime Emmy Award for Outstanding Supporting Actress - Miniseries or a Movie"
        ]
    ],
    "train_loss_mean": 10.071176756761028,
    "graph_0": {
        "path": "media/graph/graph_0_summary_612b604e.graph.json",
        "size": 1165,
        "_type": "graph-file",
        "sha256": "612b604e4e8bdb516630bd585e9c5690f1a26808c39b21e1cb2d221b926bf17e"
    },
    "key_type": "people",
    "train_loss_step": 9.937298587629805,
    "gradients/encoder.gc1.bias": {
        "_type": "histogram",
        "bins": [
            -2.084131214792471,
            -2.0464426006661243,
            -2.0087539865397774,
            -1.9710653724134308,
            -1.9333767582870842,
            -1.8956881441607374,
            -1.8579995300343908,
            -1.820310915908044,
            -1.7826223017816971,
            -1.7449336876553503,
            -1.7072450735290037,
            -1.6695564594026568,
            -1.6318678452763102,
            -1.5941792311499634,
            -1.5564906170236168,
            -1.51880200289727,
            -1.4811133887709231,
            -1.4434247746445763,
            -1.4057361605182297,
            -1.3680475463918829,
            -1.3303589322655363,
            -1.2926703181391894,
            -1.2549817040128428,
            -1.217293089886496,
            -1.1796044757601494,
            -1.1419158616338025,
            -1.104227247507456,
            -1.066538633381109,
            -1.0288500192547623,
            -0.9911614051284156,
            -0.9534727910020688,
            -0.915784176875722,
            -0.8780955627493754,
            -0.8404069486230287,
            -0.802718334496682,
            -0.7650297203703351,
            -0.7273411062439885,
            -0.6896524921176418,
            -0.6519638779912951,
            -0.6142752638649482,
            -0.5765866497386015,
            -0.5388980356122548,
            -0.5012094214859081,
            -0.4635208073595613,
            -0.42583219323321453,
            -0.3881435791068678,
            -0.35045496498052103,
            -0.3127663508541743,
            -0.2750777367278276,
            -0.23738912260148085,
            -0.1997005084751341,
            -0.16201189434878738,
            -0.12432328022244063,
            -0.08663466609609388,
            -0.04894605196974715,
            -0.011257437843400414,
            0.026431176282946334,
            0.06411979040929308,
            0.10180840453563982,
            0.13949701866198655,
            0.1771856327883333,
            0.21487424691468004,
            0.25256286104102676,
            0.2902514751673735,
            0.32794008929372026
        ],
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            3,
            37,
            102,
            76,
            288,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/encoder.gc1.weight": {
        "_type": "histogram",
        "values": [
            2,
            1,
            0,
            1,
            1,
            0,
            0,
            5,
            2,
            2,
            4,
            5,
            10,
            1,
            3,
            9,
            17,
            17,
            27,
            34,
            47,
            149,
            226,
            487,
            744,
            1223,
            1634,
            7679083,
            1489,
            951,
            681,
            344,
            147,
            150,
            43,
            39,
            14,
            18,
            12,
            11,
            6,
            2,
            4,
            6,
            3,
            4,
            5,
            2,
            1,
            2,
            2,
            2,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            0,
            2,
            0,
            0,
            3
        ],
        "bins": [
            -0.004102716640312112,
            -0.00395228652836774,
            -0.0038018564164233686,
            -0.003651426304478997,
            -0.0035009961925346255,
            -0.0033505660805902542,
            -0.0032001359686458825,
            -0.0030497058567015107,
            -0.0028992757447571394,
            -0.002748845632812768,
            -0.0025984155208683963,
            -0.0024479854089240246,
            -0.0022975552969796533,
            -0.002147125185035282,
            -0.00199669507309091,
            -0.0018462649611465387,
            -0.0016958348492021671,
            -0.0015454047372577956,
            -0.001394974625313424,
            -0.0012445445133690526,
            -0.001094114401424681,
            -0.0009436842894803095,
            -0.000793254177535938,
            -0.0006428240655915664,
            -0.0004923939536471949,
            -0.00034196384170282336,
            -0.00019153372975845183,
            -0.00004110361781408029,
            0.00010932649413029124,
            0.00025975660607466277,
            0.0004101867180190343,
            0.0005606168299634058,
            0.0007110469419077765,
            0.000861477053852148,
            0.0010119071657965196,
            0.001162337277740891,
            0.0013127673896852626,
            0.0014631975016296342,
            0.0016136276135740057,
            0.0017640577255183772,
            0.0019144878374627488,
            0.00206491794940712,
            0.002215348061351492,
            0.0023657781732958636,
            0.002516208285240235,
            0.002666638397184606,
            0.002817068509128978,
            0.0029674986210733497,
            0.003117928733017721,
            0.0032683588449620923,
            0.003418788956906464,
            0.003569219068850836,
            0.003719649180795207,
            0.0038700792927395785,
            0.00402050940468395,
            0.004170939516628322,
            0.004321369628572693,
            0.004471799740517065,
            0.004622229852461437,
            0.004772659964405808,
            0.004923090076350179,
            0.005073520188294551,
            0.005223950300238922,
            0.005374380412183294,
            0.0055248105241276655
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "_type": "histogram",
        "bins": [
            -0.001712963547927176,
            -0.0016632447089705196,
            -0.0016135258700138632,
            -0.0015638070310572067,
            -0.0015140881921005503,
            -0.001464369353143894,
            -0.0014146505141872376,
            -0.0013649316752305813,
            -0.0013152128362739247,
            -0.0012654939973172684,
            -0.001215775158360612,
            -0.0011660563194039555,
            -0.0011163374804472994,
            -0.001066618641490643,
            -0.0010168998025339867,
            -0.0009671809635773302,
            -0.0009174621246206738,
            -0.0008677432856640174,
            -0.000818024446707361,
            -0.0007683056077507046,
            -0.0007185867687940482,
            -0.0006688679298373918,
            -0.0006191490908807354,
            -0.000569430251924079,
            -0.0005197114129674227,
            -0.0004699925740107663,
            -0.0004202737350541099,
            -0.00037055489609745355,
            -0.00032083605714079716,
            -0.00027111721818414076,
            -0.00022139837922748439,
            -0.00017167954027082802,
            -0.0001219607013141714,
            -0.00007224186235751502,
            -0.00002252302340085863,
            0.00002719581555579774,
            0.00007691465451245414,
            0.00012663349346911054,
            0.0001763523324257669,
            0.00022607117138242328,
            0.0002757900103390797,
            0.0003255088492957361,
            0.0003752276882523925,
            0.0004249465272090488,
            0.0004746653661657052,
            0.0005243842051223616,
            0.000574103044079018,
            0.0006238218830356744,
            0.0006735407219923308,
            0.0007232595609489871,
            0.0007729783999056436,
            0.0008226972388622999,
            0.0008724160778189563,
            0.0009221349167756127,
            0.0009718537557322691,
            0.0010215725946889254,
            0.001071291433645582,
            0.0011210102726022383,
            0.0011707291115588946,
            0.0012204479505155512,
            0.0012701667894722073,
            0.0013198856284288637,
            0.00136960446738552,
            0.0014193233063421766,
            0.001469042145298833
        ],
        "values": [
            1,
            1,
            1,
            0,
            2,
            1,
            5,
            4,
            8,
            8,
            24,
            23,
            33,
            45,
            60,
            90,
            156,
            196,
            250,
            332,
            439,
            563,
            693,
            845,
            1064,
            1231,
            1455,
            1757,
            2039,
            2200,
            2478,
            2748,
            2892,
            2946,
            3017,
            2863,
            2709,
            2561,
            2380,
            2120,
            1878,
            1703,
            1475,
            1263,
            1020,
            826,
            667,
            527,
            425,
            296,
            260,
            173,
            142,
            102,
            61,
            43,
            41,
            25,
            10,
            6,
            7,
            6,
            3,
            1
        ]
    },
    "gradients/decoder.rmlp.0.bias": {
        "bins": [
            -0.005365628243622464,
            -0.005221111774651373,
            -0.005076595305680283,
            -0.004932078836709192,
            -0.004787562367738101,
            -0.00464304589876701,
            -0.00449852942979592,
            -0.0043540129608248285,
            -0.004209496491853738,
            -0.004064980022882647,
            -0.003920463553911557,
            -0.003775947084940466,
            -0.0036314306159693755,
            -0.003486914146998285,
            -0.003342397678027194,
            -0.0031978812090561032,
            -0.0030533647400850126,
            -0.002908848271113922,
            -0.0027643318021428314,
            -0.0026198153331717404,
            -0.0024752988642006498,
            -0.002330782395229559,
            -0.002186265926258468,
            -0.0020417494572873775,
            -0.0018972329883162869,
            -0.0017527165193451963,
            -0.0016082000503741054,
            -0.0014636835814030146,
            -0.001319167112431924,
            -0.0011746506434608334,
            -0.0010301341744897426,
            -0.0008856177055186519,
            -0.0007411012365475611,
            -0.0005965847675764704,
            -0.0004520682986053797,
            -0.000307551829634289,
            -0.00016303536066319827,
            -0.00001851889169210755,
            0.00012599757727898317,
            0.0002705140462500739,
            0.0004150305152211646,
            0.0005595469841922553,
            0.000704063453163346,
            0.0008485799221344368,
            0.0009930963911055275,
            0.001137612860076618,
            0.001282129329047709,
            0.0014266457980187997,
            0.0015711622669898903,
            0.001715678735960981,
            0.0018601952049320718,
            0.0020047116739031626,
            0.002149228142874253,
            0.002293744611845344,
            0.002438261080816435,
            0.0025827775497875255,
            0.002727294018758616,
            0.0028718104877297067,
            0.0030163269567007973,
            0.0031608434256718883,
            0.003305359894642979,
            0.0034498763636140696,
            0.0035943928325851606,
            0.0037389093015562512,
            0.003883425770527342
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            2,
            2,
            3,
            4,
            6,
            13,
            11,
            19,
            11,
            26,
            24,
            14,
            16,
            15,
            17,
            10,
            8,
            10,
            12,
            9,
            3,
            6,
            3,
            6,
            4,
            2,
            2,
            1,
            1,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            0,
            1,
            5,
            2,
            1,
            4,
            6,
            4,
            4,
            9,
            14,
            17,
            28,
            36,
            44,
            33,
            21,
            14,
            2,
            0,
            2,
            1
        ]
    },
    "val_permutation_std": 4.843046069122914e-9,
    "recon_loss_F_mean": 8.728888044749402,
    "total_n": 14541,
    "total_r": 237,
    "recon_loss_A_mean": 0.019659479825701417,
    "reg_loss_mean": 0.5994790766375507,
    "gradients/encoder.dense.weight": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            3,
            3,
            1,
            1,
            4,
            11,
            12,
            15,
            29,
            46,
            51,
            82,
            138,
            206,
            326,
            540,
            854,
            1149,
            1486,
            1738,
            1841,
            2133,
            2343,
            3956,
            6788,
            7809,
            6998,
            7698,
            7630,
            7190,
            4609,
            2736,
            2247,
            2017,
            1908,
            1586,
            1269,
            958,
            596,
            374,
            228,
            126,
            104,
            47,
            34,
            37,
            15,
            11,
            4,
            3,
            4,
            3,
            0,
            0,
            1,
            0,
            0,
            1
        ],
        "bins": [
            -2.2965273459639794,
            -2.2271707876373603,
            -2.157814229310741,
            -2.0884576709841216,
            -2.0191011126575025,
            -1.9497445543308833,
            -1.880387996004264,
            -1.8110314376776449,
            -1.7416748793510255,
            -1.6723183210244064,
            -1.602961762697787,
            -1.5336052043711679,
            -1.4642486460445487,
            -1.3948920877179296,
            -1.3255355293913103,
            -1.2561789710646911,
            -1.1868224127380718,
            -1.1174658544114526,
            -1.0481092960848333,
            -0.9787527377582141,
            -0.9093961794315948,
            -0.8400396211049755,
            -0.7706830627783563,
            -0.7013265044517372,
            -0.6319699461251179,
            -0.5626133877984987,
            -0.49325682947187943,
            -0.42390027114526024,
            -0.354543712818641,
            -0.28518715449202175,
            -0.21583059616540254,
            -0.14647403783878332,
            -0.07711747951216408,
            -0.007760921185544847,
            0.06159563714107438,
            0.1309521954676936,
            0.20030875379431284,
            0.2696653121209321,
            0.3390218704475513,
            0.4083784287741705,
            0.47773498710078977,
            0.547091545427409,
            0.6164481037540283,
            0.6858046620806475,
            0.7551612204072666,
            0.8245177787338859,
            0.8938743370605051,
            0.9632308953871243,
            1.0325874537137436,
            1.1019440120403627,
            1.171300570366982,
            1.2406571286936012,
            1.3100136870202206,
            1.3793702453468397,
            1.448726803673459,
            1.5180833620000782,
            1.5874399203266973,
            1.6567964786533165,
            1.7261530369799358,
            1.795509595306555,
            1.8648661536331743,
            1.9342227119597935,
            2.0035792702864126,
            2.072935828613032,
            2.1422923869396513
        ]
    },
    "gradients/encoder.dense.bias": {
        "_type": "histogram",
        "bins": [
            -15.389510904167427,
            -14.856704951096791,
            -14.323898998026156,
            -13.79109304495552,
            -13.258287091884885,
            -12.72548113881425,
            -12.192675185743614,
            -11.659869232672978,
            -11.127063279602341,
            -10.594257326531705,
            -10.06145137346107,
            -9.528645420390434,
            -8.995839467319797,
            -8.463033514249162,
            -7.930227561178526,
            -7.39742160810789,
            -6.864615655037255,
            -6.33180970196662,
            -5.799003748895984,
            -5.266197795825348,
            -4.733391842754712,
            -4.200585889684077,
            -3.667779936613441,
            -3.134973983542805,
            -2.6021680304721695,
            -2.069362077401534,
            -1.536556124330898,
            -1.0037501712602623,
            -0.4709442181896266,
            0.0618617348810091,
            0.5946676879516448,
            1.1274736410222805,
            1.6602795940929127,
            2.193085547163548,
            2.725891500234184,
            3.25869745330482,
            3.7915034063754556,
            4.324309359446091,
            4.8571153125167275,
            5.389921265587363,
            5.9227272186579984,
            6.455533171728634,
            6.988339124799269,
            7.521145077869906,
            8.053951030940542,
            8.586756984011178,
            9.119562937081813,
            9.652368890152449,
            10.185174843223084,
            10.71798079629372,
            11.250786749364355,
            11.78359270243499,
            12.316398655505626,
            12.849204608576262,
            13.382010561646897,
            13.914816514717533,
            14.44762246778817,
            14.980428420858805,
            15.513234373929441,
            16.046040327000078,
            16.578846280070714,
            17.11165223314135,
            17.644458186211985,
            18.17726413928262,
            18.710070092353256
        ],
        "values": [
            1,
            0,
            0,
            0,
            2,
            2,
            0,
            2,
            6,
            10,
            3,
            7,
            6,
            2,
            3,
            3,
            4,
            1,
            3,
            2,
            2,
            7,
            14,
            12,
            8,
            3,
            0,
            0,
            0,
            0,
            0,
            0,
            4,
            16,
            14,
            11,
            3,
            2,
            1,
            1,
            1,
            0,
            4,
            4,
            4,
            4,
            4,
            5,
            7,
            2,
            3,
            2,
            2,
            0,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/decoder.rmlp.3.weight": {
        "_type": "histogram",
        "bins": [
            -0.0007917114202748878,
            -0.0007740797838334464,
            -0.0007564481473920049,
            -0.0007388165109505635,
            -0.0007211848745091222,
            -0.0007035532380676808,
            -0.0006859216016262393,
            -0.0006682899651847979,
            -0.0006506583287433565,
            -0.0006330266923019151,
            -0.0006153950558604736,
            -0.0005977634194190322,
            -0.0005801317829775909,
            -0.0005625001465361495,
            -0.000544868510094708,
            -0.0005272368736532666,
            -0.0005096052372118253,
            -0.0004919736007703839,
            -0.00047434196432894247,
            -0.00045671032788750104,
            -0.00043907869144605967,
            -0.00042144705500461824,
            -0.00040381541856317687,
            -0.00038618378212173544,
            -0.000368552145680294,
            -0.0003509205092388526,
            -0.0003332888727974112,
            -0.0003156572363559698,
            -0.00029802559991452837,
            -0.00028039396347308694,
            -0.00026276232703164557,
            -0.00024513069059020414,
            -0.00022749905414876277,
            -0.00020986741770732137,
            -0.00019223578126587997,
            -0.00017460414482443854,
            -0.00015697250838299715,
            -0.00013934087194155575,
            -0.00012170923550011433,
            -0.00010407759905867292,
            -0.00008644596261723152,
            -0.00006881432617579012,
            -0.00005118268973434871,
            -0.0000335510532929073,
            -0.000015919416851465897,
            0.0000017122195899755093,
            0.000019343856031416915,
            0.00003697549247285832,
            0.00005460712891429973,
            0.00007223876535574113,
            0.00008987040179718254,
            0.00010750203823862395,
            0.00012513367468006535,
            0.00014276531112150675,
            0.00016039694756294818,
            0.00017802858400438958,
            0.00019566022044583098,
            0.00021329185688727238,
            0.00023092349332871377,
            0.0002485551297701552,
            0.00026618676621159663,
            0.00028381840265303805,
            0.0003014500390944794,
            0.00031908167553592085,
            0.0003367133119773622
        ],
        "values": [
            5,
            1,
            6,
            9,
            13,
            27,
            50,
            68,
            102,
            165,
            209,
            292,
            422,
            587,
            804,
            1028,
            1263,
            1615,
            1966,
            2449,
            2825,
            3297,
            3668,
            4039,
            4684,
            5003,
            5693,
            6094,
            6774,
            7454,
            8323,
            9225,
            10522,
            11498,
            12450,
            12736,
            12729,
            11994,
            10536,
            8959,
            7413,
            6033,
            5199,
            7217,
            35915,
            125670,
            89778,
            41536,
            18420,
            8229,
            3957,
            2000,
            1217,
            794,
            499,
            322,
            192,
            137,
            81,
            36,
            35,
            13,
            7,
            4
        ]
    },
    "gradients/decoder.rmlp.3.bias": {
        "values": [
            1,
            0,
            1,
            3,
            3,
            0,
            2,
            2,
            4,
            11,
            8,
            6,
            18,
            11,
            14,
            16,
            18,
            14,
            21,
            16,
            19,
            15,
            14,
            13,
            17,
            13,
            25,
            8,
            7,
            6,
            7,
            10,
            5,
            8,
            2,
            5,
            5,
            4,
            3,
            5,
            6,
            0,
            1,
            1,
            4,
            1,
            2,
            0,
            4,
            2,
            18,
            74,
            163,
            154,
            118,
            61,
            24,
            10,
            5,
            3,
            9,
            2,
            0,
            2
        ],
        "bins": [
            -0.0018736698864654751,
            -0.0018366486982432752,
            -0.0017996275100210751,
            -0.0017626063217988752,
            -0.0017255851335766753,
            -0.0016885639453544754,
            -0.0016515427571322755,
            -0.0016145215689100754,
            -0.0015775003806878754,
            -0.0015404791924656755,
            -0.0015034580042434754,
            -0.0014664368160212755,
            -0.0014294156277990756,
            -0.0013923944395768757,
            -0.0013553732513546758,
            -0.0013183520631324757,
            -0.0012813308749102758,
            -0.0012443096866880758,
            -0.0012072884984658757,
            -0.0011702673102436758,
            -0.001133246122021476,
            -0.001096224933799276,
            -0.001059203745577076,
            -0.001022182557354876,
            -0.000985161369132676,
            -0.0009481401809104761,
            -0.0009111189926882761,
            -0.0008740978044660761,
            -0.0008370766162438762,
            -0.0008000554280216763,
            -0.0007630342397994763,
            -0.0007260130515772763,
            -0.0006889918633550766,
            -0.0006519706751328767,
            -0.0006149494869106767,
            -0.0005779282986884766,
            -0.0005409071104662767,
            -0.0005038859222440768,
            -0.0004668647340218768,
            -0.00042984354579967684,
            -0.0003928223575774769,
            -0.0003558011693552769,
            -0.00031877998113307696,
            -0.000281758792910877,
            -0.00024473760468867703,
            -0.00020771641646647707,
            -0.0001706952282442771,
            -0.00013367404002207715,
            -0.00009665285179987718,
            -0.00005963166357767722,
            -0.00002261047535547726,
            0.000014410712866722703,
            0.000051431901088922665,
            0.00008845308931112263,
            0.0001254742775333226,
            0.00016249546575552255,
            0.0001995166539777225,
            0.00023653784219992247,
            0.00027355903042212244,
            0.0003105802186443224,
            0.00034760140686652236,
            0.0003846225950887223,
            0.0004216437833109223,
            0.00045866497153312225,
            0.0004956861597553222
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.5.bias": {
        "bins": [
            -0.004038256842390593,
            -0.003958659236989649,
            -0.003879061631588705,
            -0.003799464026187761,
            -0.003719866420786817,
            -0.003640268815385873,
            -0.0035606712099849292,
            -0.003481073604583985,
            -0.003401475999183041,
            -0.003321878393782097,
            -0.0032422807883811535,
            -0.0031626831829802094,
            -0.003083085577579266,
            -0.003003487972178322,
            -0.002923890366777378,
            -0.002844292761376434,
            -0.00276469515597549,
            -0.002685097550574546,
            -0.0026054999451736024,
            -0.0025259023397726584,
            -0.0024463047343717143,
            -0.0023667071289707703,
            -0.0022871095235698267,
            -0.0022075119181688826,
            -0.002127914312767939,
            -0.002048316707366995,
            -0.0019687191019660513,
            -0.0018891214965651073,
            -0.0018095238911641632,
            -0.0017299262857632194,
            -0.0016503286803622754,
            -0.0015707310749613315,
            -0.001491133469560388,
            -0.001411535864159444,
            -0.0013319382587585,
            -0.0012523406533575562,
            -0.0011727430479566122,
            -0.0010931454425556683,
            -0.0010135478371547243,
            -0.0009339502317537805,
            -0.0008543526263528366,
            -0.0007747550209518927,
            -0.0006951574155509488,
            -0.0006155598101500049,
            -0.000535962204749061,
            -0.00045636459934811704,
            -0.00037676699394717316,
            -0.0002971693885462293,
            -0.00021757178314528534,
            -0.00013797417774434143,
            -0.000058376572343397514,
            0.000021221033057546398,
            0.00010081863845849031,
            0.00018041624385943422,
            0.00026001384926037813,
            0.000339611454661322,
            0.00041920906006226596,
            0.0004988066654632099,
            0.0005784042708641538,
            0.0006580018762650977,
            0.0007375994816660416,
            0.0008171970870669855,
            0.0008967946924679294,
            0.0009763922978688733,
            0.0010559899032698172
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            2,
            0,
            1,
            0,
            0,
            1,
            1,
            0,
            0,
            3,
            4,
            8,
            16,
            29,
            92,
            504,
            1953,
            16439,
            10853,
            74,
            25,
            9,
            6,
            3,
            2,
            0,
            0,
            1,
            0,
            1,
            1
        ]
    },
    "gradients/decoder.rmlp.5.weight": {
        "_type": "histogram",
        "values": [
            1,
            2,
            2,
            5,
            0,
            10,
            9,
            11,
            13,
            13,
            25,
            26,
            32,
            40,
            45,
            51,
            61,
            63,
            62,
            66,
            74,
            67,
            63,
            62,
            67,
            48,
            47,
            60,
            57,
            76,
            80,
            104,
            110,
            125,
            173,
            222,
            265,
            442,
            719,
            1290,
            2644,
            5306,
            13898,
            52965,
            218508,
            1092106,
            28076289,
            1242704,
            25377,
            8334,
            4927,
            2912,
            1491,
            741,
            544,
            511,
            372,
            240,
            119,
            75,
            39,
            15,
            6,
            5
        ],
        "bins": [
            -0.003699660071666638,
            -0.0036202899160397684,
            -0.003540919760412899,
            -0.0034615496047860294,
            -0.0033821794491591594,
            -0.00330280929353229,
            -0.0032234391379054204,
            -0.003144068982278551,
            -0.0030646988266516814,
            -0.002985328671024812,
            -0.0029059585153979424,
            -0.002826588359771073,
            -0.0027472182041442033,
            -0.002667848048517334,
            -0.0025884778928904643,
            -0.002509107737263595,
            -0.002429737581636725,
            -0.0023503674260098553,
            -0.002270997270382986,
            -0.0021916271147561163,
            -0.0021122569591292464,
            -0.002032886803502377,
            -0.0019535166478755073,
            -0.0018741464922486376,
            -0.0017947763366217683,
            -0.0017154061809948988,
            -0.0016360360253680293,
            -0.0015566658697411596,
            -0.00147729571411429,
            -0.0013979255584874205,
            -0.0013185554028605508,
            -0.0012391852472336813,
            -0.0011598150916068116,
            -0.001080444935979942,
            -0.0010010747803530723,
            -0.0009217046247262028,
            -0.0008423344690993333,
            -0.0007629643134724638,
            -0.0006835941578455942,
            -0.0006042240022187245,
            -0.000524853846591855,
            -0.00044548369096498547,
            -0.0003661135353381159,
            -0.00028674337971124633,
            -0.00020737322408437677,
            -0.0001280030684575072,
            -0.000048632912830637635,
            0.00003073724279623193,
            0.0001101073984231015,
            0.00018947755404997107,
            0.00026884770967684063,
            0.0003482178653037102,
            0.00042758802093057977,
            0.0005069581765574493,
            0.0005863283321843189,
            0.0006656984878111885,
            0.000745068643438058,
            0.0008244387990649275,
            0.0009038089546917972,
            0.0009831791103186668,
            0.0010625492659455363,
            0.0011419194215724058,
            0.0012212895771992753,
            0.001300659732826145,
            0.0013800298884530146
        ]
    },
    "run": 2,
    "gen_new": 0.9984046796064876,
    "_timestamp": 1610616063,
    "_runtime": 40512,
    "val_loss_step": 9.970441504135092,
    "recon_loss_mean": -9.916740529066914,
    "key_n": 5283,
    "train_loss_std": 0.04936131773180654,
    "gen_true": 0.3761,
    "n_new": 3755,
    "val_loss_std": 0.008816548141948665,
    "interpolations.between2.text": [
        [
            [
                "Jason Robards Jr.",
                "/soccer/football_team/current_roster./soccer/football_roster_position/position",
                "United States Dollar"
            ]
        ],
        [
            [
                "Dance music",
                "/film/film/genre",
                "Fantasy"
            ]
        ],
        [
            [
                "1984 Summer Olympics",
                "/award/award_ceremony/awards_presented./award/award_honor/award_winner",
                "How I Met Your Mother"
            ]
        ],
        [
            [
                "Juilliard School",
                "/film/director/film",
                "BAFTA Award for Best Actor in a Supporting Role"
            ]
        ],
        [
            [
                "The Adventures of Priscilla, Queen of the Desert",
                "/people/person/place_of_birth",
                "Judaism-GB"
            ]
        ],
        [
            [
                "Metro-Goldwyn-Mayer",
                "/music/performance_role/track_performances./music/track_contribution/role",
                "Mandolin"
            ]
        ],
        [
            [
                "Loving",
                "/music/genre/artists",
                "41st Annual Grammy Awards"
            ]
        ],
        [
            [
                "Mighty Aphrodite",
                "/film/film/distributors./film/film_film_distributor_relationship/film_distribution_medium",
                "Carl Davis"
            ]
        ],
        [
            [
                "Archery",
                "/base/popstra/celebrity/dated./base/popstra/dated/participant",
                "White"
            ]
        ],
        [
            [
                "Marcia Cross",
                "/film/film/language",
                "Silver medal"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0.9972998262775828
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9964828023539632
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9956612526166856
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9949696368138568
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9942299683857204
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.993843688962264
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9934493501405672
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.993004071745326
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9925752383840916
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9927099057309152
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Paramount Pictures",
                "/people/profession/specialization_of",
                "Belgium"
            ]
        ],
        [
            [
                "University of Santo Tomas",
                "/education/educational_institution/students_graduates./education/education/student",
                "Lindsay Lohan"
            ]
        ],
        [
            [
                "Melora Hardin",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "Hi-NRG"
            ]
        ],
        [
            [
                "Gastroesophageal reflux disease",
                "/soccer/football_team/current_roster./sports/sports_team_roster/position",
                "Mark Salling"
            ]
        ],
        [
            [
                "Six Degrees of Separation",
                "/people/person/nationality",
                "Costume drama"
            ]
        ],
        [
            [
                "Vertigo Records",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Magical Girl Lyrical Nanoha"
            ]
        ],
        [
            [
                "The Messenger",
                "/film/film/genre",
                "Kansas"
            ]
        ],
        [
            [
                "Jewish people",
                "/location/location/contains",
                "Iron Maiden"
            ]
        ],
        [
            [
                "Carlsbad",
                "/film/film_distributor/films_distributed./film/film_film_distributor_relationship/film",
                "Emmylou Harris"
            ]
        ],
        [
            [
                "Pushing Daisies",
                "/people/person/profession",
                "BAFTA Award for Best Film"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Adam Ant",
                "/music/genre/artists",
                "The Descendants"
            ]
        ],
        [
            [
                "Sweden",
                "/film/film/genre",
                "Ice Hockey"
            ]
        ],
        [
            [
                "Ernest Borgnine",
                "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
                "United States of America"
            ]
        ],
        [
            [
                "Liver tumour",
                "/tv/tv_program/regular_cast./tv/regular_tv_appearance/actor",
                "Raith Rovers F.C."
            ]
        ],
        [
            [
                "Gwynedd",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "Grammy Award for Best Rap Performance by a Duo or Group"
            ]
        ],
        [
            [
                "Norfolk Admirals",
                "/people/ethnicity/people",
                "Judaism-GB"
            ]
        ],
        [
            [
                "Guitar",
                "/travel/travel_destination/climate./travel/travel_destination_monthly_climate/month",
                "Thriller"
            ]
        ],
        [
            [
                "Geneva",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Primetime Emmy Award for Outstanding Drama Series"
            ]
        ],
        [
            [
                "Veganism",
                "/award/award_ceremony/awards_presented./award/award_honor/award_winner",
                "Ann Roth"
            ]
        ],
        [
            [
                "Bad Teacher",
                "/education/educational_degree/people_with_this_degree./education/education/institution",
                "Cannonball Run II"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Ocean's Eleven",
                "/education/educational_institution/students_graduates./education/education/student",
                "Live action"
            ]
        ],
        [
            [
                "Malawi",
                "/education/educational_institution/students_graduates./education/education/student",
                "Benicio del Toro"
            ]
        ],
        [
            [
                "Skin cancer",
                "/education/educational_institution/students_graduates./education/education/major_field_of_study",
                "University of Minnesota Law School"
            ]
        ],
        [
            [
                "American Reunion",
                "/people/person/profession",
                "Guatemala City"
            ]
        ],
        [
            [
                "I'm Not There",
                "/people/person/profession",
                "Lauren Tom"
            ]
        ],
        [
            [
                "Melissa Etheridge",
                "/people/person/gender",
                "The Last Emperor"
            ]
        ],
        [
            [
                "John Paul Jones",
                "/government/legislative_session/members./government/government_position_held/district_represented",
                "High school"
            ]
        ],
        [
            [
                "Copper",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_distribution_medium",
                "Basketball"
            ]
        ],
        [
            [
                "Nazi Germany",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Official Website"
            ]
        ],
        [
            [
                "Poland",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "UK £"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Art Carney",
                "/people/person/languages",
                "Defender"
            ]
        ],
        [
            [
                "Allison Janney",
                "/film/film/genre",
                "Henry V"
            ]
        ],
        [
            [
                "Rykodisc",
                "/people/person/gender",
                "Over the Top"
            ]
        ],
        [
            [
                "Kochi",
                "/education/educational_institution/colors",
                "Fred MacMurray"
            ]
        ],
        [
            [
                "Modern rock",
                "/film/film/estimated_budget./measurement_unit/dated_money_value/currency",
                "The Bourne Ultimatum"
            ]
        ],
        [
            [
                "The Robe",
                "/education/educational_institution/students_graduates./education/education/major_field_of_study",
                "Comedy-GB"
            ]
        ],
        [
            [
                "Central Saint Martins College of Art and Design",
                "/education/university/domestic_tuition./measurement_unit/dated_money_value/currency",
                "Bewitched"
            ]
        ],
        [
            [
                "Astrid Lindgren Memorial Award",
                "/organization/organization_member/member_of./organization/organization_membership/organization",
                "Florida State Seminoles football"
            ]
        ],
        [
            [
                "Lesser Antilles",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "Kansas State University"
            ]
        ],
        [
            [
                "David Krumholtz",
                "/music/performance_role/regular_performances./music/group_membership/role",
                "African popular music"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Columbia Business School",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Dick Cheney"
            ]
        ],
        [
            [
                "Religious Society of Friends",
                "/base/culturalevent/event/entity_involved",
                "Drama"
            ]
        ],
        [
            [
                "Dwight Yoakam",
                "/film/film/runtime./film/film_cut/film_release_region",
                "Michael Brecker"
            ]
        ],
        [
            [
                "Octopussy",
                "/people/person/spouse_s./people/marriage/type_of_union",
                "Zachary Quinto"
            ]
        ],
        [
            [
                "Rihanna",
                "/film/film/genre",
                "France"
            ]
        ],
        [
            [
                "Saint Louis University",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "F. Murray Abraham"
            ]
        ],
        [
            [
                "RKC Waalwijk",
                "/common/topic/webpage./common/webpage/category",
                "Scotland national football team"
            ]
        ],
        [
            [
                "Lead vocalist-GB",
                "/film/film/film_festivals",
                "Chuck Norris"
            ]
        ],
        [
            [
                "Harold Arlen",
                "/sports/sports_team/roster./american_football/football_historical_roster_position/position_s",
                "United States of America"
            ]
        ],
        [
            [
                "New Zealand national football team",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Jonah Hill"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Dick Clement",
                "/base/x2010fifaworldcupsouthafrica/world_cup_squad/current_world_cup_squad./base/x2010fifaworldcupsouthafrica/current_world_cup_squad/current_club",
                "United States of America"
            ]
        ],
        [
            [
                "New York University",
                "/education/educational_institution/students_graduates./education/education/major_field_of_study",
                "Box Elder County"
            ]
        ],
        [
            [
                "Carnegie Mellon University",
                "/people/person/spouse_s./people/marriage/type_of_union",
                "Composer"
            ]
        ],
        [
            [
                "Yankee Doodle Dandy",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "Library of Congress Classification"
            ]
        ],
        [
            [
                "Kevin O'Connell",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "1998 Winter Olympics"
            ]
        ],
        [
            [
                "Fisk University",
                "/olympics/olympic_games/sports",
                "Loyola University New Orleans"
            ]
        ],
        [
            [
                "Jeffrey Richman",
                "/music/performance_role/track_performances./music/track_contribution/role",
                "The Artist"
            ]
        ],
        [
            [
                "Powers Boothe",
                "/film/film/genre",
                "Independent Spirit Award for Best Director"
            ]
        ],
        [
            [
                "Christopher Whitesell",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Cuyahoga County"
            ]
        ],
        [
            [
                "The Tourist",
                "/people/person/profession",
                "Drag queen"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Mystery",
                "/music/artist/track_contributions./music/track_contribution/role",
                "Interview"
            ]
        ],
        [
            [
                "Master of Arts",
                "/people/person/profession",
                "Glee"
            ]
        ],
        [
            [
                "Love Actually",
                "/olympics/olympic_participating_country/athletes./olympics/olympic_athlete_affiliation/olympics",
                "Michael Clayton"
            ]
        ],
        [
            [
                "Mughal Empire",
                "/film/actor/film./film/performance/film",
                "Razzie Award for Worst Supporting Actor"
            ]
        ],
        [
            [
                "Matt LeBlanc",
                "/award/award_category/winners./award/award_honor/award_winner",
                "John Oliver"
            ]
        ],
        [
            [
                "John Barry",
                "/film/actor/film./film/performance/film",
                "Synthesizer"
            ]
        ],
        [
            [
                "Golden Globe Cecil B. DeMille Award",
                "/film/film/produced_by",
                "North Africa"
            ]
        ],
        [
            [
                "Debra Winger",
                "/education/educational_degree/people_with_this_degree./education/education/student",
                "Musical theatre"
            ]
        ],
        [
            [
                "Depeche Mode",
                "/tv/tv_program/genre",
                "Michigan State University"
            ]
        ],
        [
            [
                "Master's Degree",
                "/location/location/contains",
                "Dominic Chianese"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Tight end",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Ben Elton"
            ]
        ],
        [
            [
                "Steve Jobs",
                "/education/educational_institution/students_graduates./education/education/student",
                "Mamoru Miyano"
            ]
        ],
        [
            [
                "Lewis Cass",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Actor-GB"
            ]
        ],
        [
            [
                "The Untouchables",
                "/award/award_ceremony/awards_presented./award/award_honor/award_winner",
                "ABC Afterschool Special"
            ]
        ],
        [
            [
                "FC Midtjylland",
                "/location/administrative_division/first_level_division_of",
                "Synchronized swimming"
            ]
        ],
        [
            [
                "Warwick",
                "/people/person/gender",
                "Romance Film"
            ]
        ],
        [
            [
                "CD Tenerife",
                "/military/military_combatant/military_conflicts./military/military_combatant_group/combatants",
                "Mark Harmon"
            ]
        ],
        [
            [
                "James Newton Howard",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "Mexico"
            ]
        ],
        [
            [
                "Keyboard",
                "/people/person/gender",
                "Sridevi"
            ]
        ],
        [
            [
                "Netherlands",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "Melodic hardcore"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Burn After Reading",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "RenderWare"
            ]
        ],
        [
            [
                "Imperial College London",
                "/organization/organization/child./organization/organization_relationship/child",
                "Vermont"
            ]
        ],
        [
            [
                "The Crying Game",
                "/sports/sports_position/players./sports/sports_team_roster/team",
                "Empoli F.C."
            ]
        ],
        [
            [
                "Epic Records",
                "/people/profession/specialization_of",
                "Primetime Emmy Award for Outstanding Lead Actor - Drama Series"
            ]
        ],
        [
            [
                "Football",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Czech Republic"
            ]
        ],
        [
            [
                "Waltz with Bashir",
                "/film/actor/film./film/performance/film",
                "United States of America"
            ]
        ],
        [
            [
                "Larry McMurtry",
                "/film/film/genre",
                "New York City"
            ]
        ],
        [
            [
                "Violin",
                "/award/award_category/winners./award/award_honor/award_winner",
                "Brittany Murphy"
            ]
        ],
        [
            [
                "Volver",
                "/film/director/film",
                "J. Michael Straczynski"
            ]
        ],
        [
            [
                "Forward",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "20th-century classical music"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Willie Nelson",
                "/music/performance_role/track_performances./music/track_contribution/role",
                "Bedford"
            ]
        ],
        [
            [
                "Jennifer Lopez",
                "/film/film_distributor/films_distributed./film/film_film_distributor_relationship/film",
                "Model"
            ]
        ],
        [
            [
                "Madrid",
                "/soccer/football_player/current_team./sports/sports_team_roster/team",
                "George Harrison: Living in the Material World"
            ]
        ],
        [
            [
                "Hammond organ",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "Massachusetts"
            ]
        ],
        [
            [
                "Grammy Award for Best Rock Instrumental Performance",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Australia"
            ]
        ],
        [
            [
                "Chancellor",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "Milwaukee Brewers"
            ]
        ],
        [
            [
                "Eagles",
                "/sports/sports_league_draft/picks./sports/sports_league_draft_pick/school",
                "India"
            ]
        ],
        [
            [
                "Pocahontas",
                "/music/performance_role/regular_performances./music/group_membership/role",
                "English Civil War"
            ]
        ],
        [
            [
                "Western",
                "/base/popstra/celebrity/dated./base/popstra/dated/participant",
                "Earl Scruggs"
            ]
        ],
        [
            [
                "Newcastle upon Tyne",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "Harrow, London"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0.9983979255863944
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9981803321462336
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9979213574393804
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976348611740016
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973386305985604
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997036519688688
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9967565818657088
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996494061152414
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9962419156381118
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9959307078247766
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0.9978604137103066
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9977055586629692
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975296222152804
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973760266986256
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972439689120992
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971304991955886
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970244450557636
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9969338090100734
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968528467318564
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9967626774049436
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0.9977701090340632
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.99767571075447
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975760317523296
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9974807630950886
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973760783298976
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.99728223263115
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997233467074842
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997236111474868
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972868949362276
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973617709490749
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0.9978605476987804
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976079214388318
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973544497829044
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971029491561654
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968482605151854
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996615746382613
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963618584082684
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9960913554097178
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9958294793421152
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9955936074474044
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0.9964788995152004
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996570237598081
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996692736314202
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968476546602648
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970127526397328
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971786554540986
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973690761182332
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975857075773624
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997815799617713
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9980228791070604
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0.9972124626458794
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972009318415712
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972271146075826
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972947570703472
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973801874845064
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9974819645227796
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997592185944908
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976927234868492
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997809452540639
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9979452452608109
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0.9982112860475056
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9980871284300668
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9979506480995306
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9978074395036326
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976629410975004
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975224493729544
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973804223494834
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972728000724712
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971763817936024
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970858333308564
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0.9964887651018516
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9965946727762878
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996704003223731
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996844156278046
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9969856305675576
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971600736612716
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997339434861912
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975314270292718
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9977337859638432
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9979179708917932
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0.9979131749459426
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9978161940341967
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9977172246331766
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976049772927152
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9974841367978052
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973699106976835
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997245245356361
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971385735100348
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970629737720824
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970100952680164
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0.996436005891796
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9966283063062604
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996803863219979
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9969682892020574
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9971535927706486
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973713749811364
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976116233922108
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997855800507004
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9980786964852482
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9982750032076096
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "recon_loss_E_mean": 1.1681930044918094,
    "_step": 23812,
    "n_true": 3761,
    "key_r": 25,
    "n_filtered": 10000,
    "reg_loss_std": 0.0005130383218963419,
    "train_permutation_mean": -2.950805032418834e-10,
    "train_permutation_std": 1.7457197996161667e-9,
    "val_permutation_mean": -3.424550717075666e-9
}

==> data/old/GCVAE_p0_delta.txt <==
\texttt{[[Jason Robards Jr.] [/soccer/football\_team/current\_roster./soccer/football\_roster\_position/position] [United States Dollar]]}\\
\texttt{[[Dance music] [/film/film/genre] [Fantasy]]}\\
\texttt{[[1984 Summer Olympics] [/award/award\_ceremony/awards\_presented./award/award\_honor/award\_winner] [How I Met Your Mother]]}\\
\texttt{[[Juilliard School] [/film/director/film] [BAFTA Award for Best Actor in a Supporting Role]]}\\
\texttt{[[The Adventures of Priscilla] [Queen of the Desert] [/people/person/place\_of\_birth] [Judaism-GB]]}\\
\texttt{[[Metro-Goldwyn-Mayer] [/music/performance\_role/track\_performances./music/track\_contribution/role] [Mandolin]]}\\
\texttt{[[Loving] [/music/genre/artists] [41st Annual Grammy Awards]]}\\
\texttt{[[Mighty Aphrodite] [/film/film/distributors./film/film\_film\_distributor\_relationship/film\_distribution\_medium] [Carl Davis]]}\\
\texttt{[[Archery] [/base/popstra/celebrity/dated./base/popstra/dated/participant] [White]]}\\
\texttt{[[Marcia Cross] [/film/film/language] [Silver medal]]}\\


==> data/old/GCVAE_p1.json <==
{
    "val_loss_step": 13.271996101675644,
    "gradients/decoder.rmlp.3.weight": {
        "_type": "histogram",
        "values": [
            1,
            1,
            3,
            5,
            3,
            8,
            28,
            32,
            46,
            81,
            120,
            203,
            308,
            453,
            706,
            1078,
            1630,
            2315,
            3390,
            4819,
            6930,
            9911,
            14088,
            20680,
            30082,
            45962,
            75434,
            135717,
            281126,
            553884,
            391264,
            191084,
            107189,
            66470,
            44020,
            30605,
            21537,
            15500,
            11326,
            8461,
            6090,
            4385,
            3103,
            2198,
            1594,
            1061,
            718,
            481,
            350,
            225,
            162,
            102,
            60,
            37,
            37,
            18,
            9,
            10,
            3,
            2,
            3,
            3,
            0,
            1
        ],
        "bins": [
            -0.000522807866554655,
            -0.0005052020442740916,
            -0.00048759622199352813,
            -0.00046999039971296476,
            -0.00045238457743240133,
            -0.0004347787551518379,
            -0.00041717293287127453,
            -0.0003995671105907111,
            -0.00038196128831014767,
            -0.00036435546602958424,
            -0.0003467496437490208,
            -0.00032914382146845744,
            -0.000311537999187894,
            -0.0002939321769073306,
            -0.0002763263546267672,
            -0.0002587205323462038,
            -0.00024111471006564036,
            -0.00022350888778507693,
            -0.00020590306550451353,
            -0.00018829724322395013,
            -0.0001706914209433867,
            -0.00015308559866282327,
            -0.00013547977638225987,
            -0.00011787395410169645,
            -0.00010026813182113304,
            -0.00008266230954056962,
            -0.00006505648726000621,
            -0.000047450664979442795,
            -0.00002984484269887938,
            -0.000012239020418315966,
            0.000005366801862247448,
            0.000022972624142810863,
            0.00004057844642337417,
            0.00005818426870393758,
            0.000075790090984501,
            0.00009339591326506441,
            0.00011100173554562783,
            0.00012860755782619126,
            0.00014621338010675466,
            0.00016381920238731806,
            0.00018142502466788149,
            0.0001990308469484449,
            0.00021663666922900831,
            0.00023424249150957172,
            0.00025184831379013514,
            0.00026945413607069857,
            0.00028705995835126195,
            0.0003046657806318254,
            0.0003222716029123888,
            0.00033987742519295223,
            0.00035748324747351566,
            0.00037508906975407903,
            0.00039269489203464246,
            0.0004103007143152059,
            0.00042790653659576926,
            0.0004455123588763327,
            0.0004631181811568961,
            0.00048072400343745955,
            0.000498329825718023,
            0.0005159356479985863,
            0.0005335414702791498,
            0.0005511472925597132,
            0.0005687531148402767,
            0.0005863589371208401,
            0.0006039647594014034
        ]
    },
    "gradients/decoder.rmlp.3.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            2,
            1,
            1,
            1,
            1,
            0,
            1,
            1,
            5,
            8,
            7,
            13,
            9,
            12,
            12,
            17,
            16,
            21,
            20,
            30,
            42,
            46,
            80,
            92,
            136,
            198,
            243,
            255,
            190,
            141,
            107,
            59,
            69,
            41,
            28,
            28,
            21,
            13,
            20,
            15,
            11,
            5,
            3,
            8,
            5,
            2,
            1,
            2,
            0,
            2,
            3,
            0,
            0,
            1,
            0,
            1,
            0,
            0,
            1
        ],
        "bins": [
            -0.0006119319999149186,
            -0.0005928179581933252,
            -0.0005737039164717318,
            -0.0005545898747501384,
            -0.0005354758330285451,
            -0.0005163617913069517,
            -0.0004972477495853583,
            -0.000478133707863765,
            -0.00045901966614217155,
            -0.00043990562442057816,
            -0.00042079158269898477,
            -0.00040167754097739143,
            -0.00038256349925579804,
            -0.00036344945753420465,
            -0.0003443354158126113,
            -0.0003252213740910179,
            -0.00030610733236942453,
            -0.00028699329064783114,
            -0.00026787924892623775,
            -0.0002487652072046444,
            -0.00022965116548305102,
            -0.00021053712376145763,
            -0.00019142308203986427,
            -0.0001723090403182709,
            -0.00015319499859667751,
            -0.00013408095687508412,
            -0.00011496691515349076,
            -0.00009585287343189738,
            -0.000076738831710304,
            -0.000057624789988710627,
            -0.00003851074826711725,
            -0.000019396706545523872,
            -2.826648239304943e-7,
            0.000018831376897662883,
            0.00003794541861925626,
            0.00005705946034084964,
            0.00007617350206244302,
            0.00009528754378403639,
            0.00011440158550562977,
            0.00013351562722722313,
            0.00015262966894881652,
            0.00017174371067040992,
            0.00019085775239200328,
            0.00020997179411359664,
            0.00022908583583519003,
            0.0002481998775567834,
            0.00026731391927837676,
            0.00028642796099997015,
            0.00030554200272156354,
            0.00032465604444315694,
            0.0003437700861647503,
            0.00036288412788634366,
            0.00038199816960793705,
            0.00040111221132953044,
            0.0004202262530511238,
            0.00043934029477271717,
            0.00045845433649431056,
            0.00047756837821590395,
            0.0004966824199374973,
            0.0005157964616590907,
            0.0005349105033806841,
            0.0005540245451022775,
            0.0005731385868238709,
            0.0005922526285454643,
            0.0006113666702670576
        ]
    },
    "train_loss_step": 13.209913964620126,
    "recon_loss_std": 1.9155341928294929,
    "gradients/encoder.gc2.weight": {
        "_type": "histogram",
        "values": [
            1,
            2,
            0,
            1,
            1,
            1,
            1,
            1,
            4,
            1,
            6,
            6,
            5,
            11,
            7,
            18,
            18,
            23,
            29,
            28,
            38,
            47,
            74,
            82,
            114,
            133,
            181,
            249,
            361,
            494,
            875,
            10963,
            2973,
            1056,
            689,
            546,
            344,
            265,
            161,
            131,
            99,
            82,
            68,
            55,
            41,
            32,
            33,
            25,
            20,
            20,
            10,
            13,
            7,
            5,
            4,
            5,
            8,
            5,
            3,
            1,
            1,
            0,
            0,
            3
        ],
        "bins": [
            -0.0013227492139483044,
            -0.0012811397871371078,
            -0.001239530360325911,
            -0.0011979209335147144,
            -0.0011563115067035176,
            -0.001114702079892321,
            -0.0010730926530811242,
            -0.0010314832262699276,
            -0.0009898737994587308,
            -0.0009482643726475341,
            -0.0009066549458363374,
            -0.0008650455190251407,
            -0.0008234360922139441,
            -0.0007818266654027474,
            -0.0007402172385915507,
            -0.000698607811780354,
            -0.0006569983849691574,
            -0.0006153889581579607,
            -0.000573779531346764,
            -0.0005321701045355673,
            -0.0004905606777243706,
            -0.00044895125091317387,
            -0.00040734182410197717,
            -0.0003657323972907805,
            -0.00032412297047958383,
            -0.00028251354366838713,
            -0.00024090411685719044,
            -0.00019929469004599377,
            -0.00015768526323479707,
            -0.00011607583642360037,
            -0.00007446640961240369,
            -0.000032856982801207006,
            0.000008752444009989691,
            0.00005036187082118638,
            0.00009197129763238307,
            0.00013358072444357976,
            0.00017519015125477645,
            0.00021679957806597315,
            0.0002584090048771698,
            0.0003000184316883665,
            0.0003416278584995632,
            0.0003832372853107599,
            0.0004248467121219566,
            0.00046645613893315325,
            0.00050806556574435,
            0.0005496749925555466,
            0.0005912844193667433,
            0.00063289384617794,
            0.0006745032729891367,
            0.0007161126998003334,
            0.0007577221266115301,
            0.0007993315534227268,
            0.0008409409802339235,
            0.0008825504070451202,
            0.0009241598338563169,
            0.0009657692606675136,
            0.0010073786874787102,
            0.0010489881142899068,
            0.0010905975411011036,
            0.0011322069679123002,
            0.001173816394723497,
            0.0012154258215346936,
            0.0012570352483458904,
            0.001298644675157087,
            0.0013402541019682838
        ]
    },
    "gradients/encoder.gc2.bias": {
        "_type": "histogram",
        "bins": [
            -0.024654347675072606,
            -0.023658637547323964,
            -0.022662927419575325,
            -0.021667217291826683,
            -0.02067150716407804,
            -0.0196757970363294,
            -0.018680086908580758,
            -0.01768437678083212,
            -0.016688666653083477,
            -0.015692956525334836,
            -0.014697246397586195,
            -0.013701536269837555,
            -0.012705826142088913,
            -0.011710116014340272,
            -0.010714405886591631,
            -0.009718695758842991,
            -0.00872298563109435,
            -0.0077272755033457085,
            -0.0067315653755970675,
            -0.0057358552478484265,
            -0.0047401451200997854,
            -0.0037444349923511444,
            -0.0027487248646025034,
            -0.0017530147368538624,
            -0.0007573046091052214,
            0.00023840551864341957,
            0.0012341156463920606,
            0.0022298257741407016,
            0.0032255359018893426,
            0.004221246029637984,
            0.005216956157386625,
            0.006212666285135266,
            0.007208376412883903,
            0.008204086540632545,
            0.009199796668381185,
            0.010195506796129825,
            0.011191216923878467,
            0.012186927051627109,
            0.01318263717937575,
            0.01417834730712439,
            0.015174057434873031,
            0.016169767562621673,
            0.017165477690370315,
            0.018161187818118953,
            0.019156897945867595,
            0.020152608073616237,
            0.021148318201364875,
            0.022144028329113517,
            0.02313973845686216,
            0.0241354485846108,
            0.025131158712359443,
            0.02612686884010808,
            0.027122578967856723,
            0.028118289095605365,
            0.029113999223354003,
            0.030109709351102645,
            0.031105419478851287,
            0.03210112960659993,
            0.03309683973434857,
            0.03409254986209721,
            0.035088259989845855,
            0.0360839701175945,
            0.03707968024534314,
            0.03807539037309178,
            0.039071100500840415
        ],
        "values": [
            1,
            0,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            2,
            0,
            2,
            0,
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            2,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/decoder.rmlp.5.weight": {
        "values": [
            1,
            0,
            1,
            0,
            0,
            3,
            7,
            9,
            7,
            18,
            32,
            42,
            69,
            82,
            91,
            94,
            117,
            123,
            166,
            176,
            218,
            281,
            362,
            523,
            710,
            952,
            1200,
            1614,
            2566,
            4488,
            9251,
            18202,
            54085,
            1014797,
            60147360,
            193468,
            28516,
            11741,
            5560,
            3293,
            2175,
            1676,
            1249,
            908,
            669,
            454,
            412,
            385,
            312,
            287,
            223,
            215,
            153,
            118,
            59,
            52,
            33,
            12,
            8,
            5,
            0,
            0,
            0,
            2
        ],
        "bins": [
            -0.005708121996468337,
            -0.005542271162703918,
            -0.005376420328939499,
            -0.00521056949517508,
            -0.00504471866141066,
            -0.004878867827646241,
            -0.004713016993881822,
            -0.004547166160117402,
            -0.004381315326352983,
            -0.004215464492588564,
            -0.004049613658824145,
            -0.0038837628250597256,
            -0.003717911991295307,
            -0.003552061157530888,
            -0.0033862103237664687,
            -0.0032203594900020497,
            -0.0030545086562376303,
            -0.0028886578224732113,
            -0.002722806988708792,
            -0.002556956154944373,
            -0.0023911053211799534,
            -0.0022252544874155344,
            -0.002059403653651115,
            -0.001893552819886696,
            -0.001727701986122277,
            -0.0015618511523578578,
            -0.0013960003185934386,
            -0.0012301494848290196,
            -0.0010642986510646004,
            -0.0008984478173001812,
            -0.0007325969835357621,
            -0.000566746149771343,
            -0.0004008953160069247,
            -0.00023504448224250554,
            -0.00006919364847808639,
            0.00009665718528633271,
            0.0002625080190507519,
            0.00042835885281517107,
            0.0005942096865795902,
            0.0007600605203440093,
            0.0009259113541084285,
            0.0010917621878728477,
            0.001257613021637267,
            0.001423463855401686,
            0.0015893146891661051,
            0.0017551655229305243,
            0.0019210163566949433,
            0.0020868671904593628,
            0.0022527180242237817,
            0.0024185688579882007,
            0.00258441969175262,
            0.002750270525517039,
            0.0029161213592814586,
            0.0030819721930458776,
            0.003247823026810297,
            0.003413673860574716,
            0.003579524694339135,
            0.003745375528103554,
            0.003911226361867973,
            0.004077077195632392,
            0.004242928029396811,
            0.00440877886316123,
            0.004574629696925649,
            0.004740480530690068,
            0.004906331364454488
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.5.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            1,
            1,
            1,
            4,
            0,
            1,
            1,
            1,
            5,
            4,
            7,
            11,
            20,
            18,
            45,
            145,
            1363,
            20554,
            7530,
            188,
            46,
            27,
            17,
            8,
            7,
            7,
            2,
            1,
            2,
            1,
            5,
            0,
            0,
            1,
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            1,
            0,
            2
        ],
        "bins": [
            -0.0034980879790842013,
            -0.0034030672011552882,
            -0.003308046423226375,
            -0.0032130256452974626,
            -0.0031180048673685496,
            -0.0030229840894396365,
            -0.0029279633115107235,
            -0.0028329425335818104,
            -0.0027379217556528974,
            -0.0026429009777239844,
            -0.0025478801997950713,
            -0.0024528594218661583,
            -0.0023578386439372457,
            -0.0022628178660083326,
            -0.0021677970880794196,
            -0.002072776310150507,
            -0.0019777555322215935,
            -0.0018827347542926805,
            -0.0017877139763637676,
            -0.0016926931984348546,
            -0.0015976724205059418,
            -0.0015026516425770287,
            -0.001407630864648116,
            -0.0013126100867192029,
            -0.00121758930879029,
            -0.001122568530861377,
            -0.0010275477529324642,
            -0.0009325269750035511,
            -0.0008375061970746381,
            -0.0007424854191457252,
            -0.0006474646412168121,
            -0.0005524438632878992,
            -0.00045742308535898614,
            -0.00036240230743007316,
            -0.00026738152950116017,
            -0.00017236075157224724,
            -0.00007733997364333425,
            0.000017680804285578723,
            0.0001127015822144917,
            0.00020772236014340466,
            0.00030274313807231764,
            0.00039776391600123063,
            0.0004927846939301436,
            0.0005878054718590565,
            0.0006828262497879695,
            0.0007778470277168824,
            0.0008728678056457955,
            0.0009678885835747084,
            0.0010629093615036214,
            0.0011579301394325345,
            0.0012529509173614473,
            0.0013479716952903603,
            0.0014429924732192734,
            0.0015380132511481864,
            0.0016330340290770992,
            0.0017280548070060123,
            0.001823075584934925,
            0.0019180963628638381,
            0.002013117140792751,
            0.0021081379187216642,
            0.0022031586966505773,
            0.0022981794745794903,
            0.0023932002525084034,
            0.0024882210304373164,
            0.002583241808366229
        ]
    },
    "gradients/encoder.dense.weight": {
        "_type": "histogram",
        "bins": [
            -0.016114280168803147,
            -0.015598440616416522,
            -0.015082601064029899,
            -0.014566761511643274,
            -0.01405092195925665,
            -0.013535082406870026,
            -0.013019242854483403,
            -0.012503403302096778,
            -0.011987563749710153,
            -0.011471724197323528,
            -0.010955884644936905,
            -0.01044004509255028,
            -0.009924205540163655,
            -0.00940836598777703,
            -0.008892526435390407,
            -0.008376686883003782,
            -0.00786084733061716,
            -0.007345007778230535,
            -0.006829168225843911,
            -0.0063133286734572865,
            -0.0057974891210706625,
            -0.0052816495686840385,
            -0.004765810016297414,
            -0.00424997046391079,
            -0.0037341309115241656,
            -0.0032182913591375416,
            -0.002702451806750917,
            -0.0021866122543642928,
            -0.0016707727019776688,
            -0.0011549331495910445,
            -0.0006390935972044203,
            -0.00012325404481779612,
            0.0003925855075688281,
            0.0009084250599554523,
            0.0014242646123420765,
            0.0019401041647287007,
            0.002455943717115325,
            0.002971783269501949,
            0.0034876228218885734,
            0.004003462374275198,
            0.004519301926661822,
            0.005035141479048446,
            0.00555098103143507,
            0.006066820583821695,
            0.006582660136208319,
            0.007098499688594943,
            0.0076143392409815675,
            0.00813017879336819,
            0.008646018345754816,
            0.00916185789814144,
            0.009677697450528064,
            0.010193537002914688,
            0.010709376555301311,
            0.011225216107687936,
            0.01174105566007456,
            0.012256895212461184,
            0.01277273476484781,
            0.013288574317234434,
            0.013804413869621057,
            0.014320253422007682,
            0.014836092974394307,
            0.015351932526780932,
            0.015867772079167557,
            0.01638361163155418,
            0.016899451183940803
        ],
        "values": [
            1,
            1,
            0,
            2,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            1,
            2,
            5,
            3,
            3,
            5,
            8,
            5,
            9,
            10,
            13,
            27,
            31,
            32,
            43,
            49,
            56,
            41,
            40,
            46,
            45,
            58,
            38,
            37,
            39,
            27,
            28,
            16,
            9,
            11,
            11,
            14,
            8,
            4,
            4,
            2,
            4,
            3,
            1,
            2,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1
        ]
    },
    "gradients/encoder.dense.bias": {
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            3,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            2,
            1,
            0,
            0,
            0,
            1,
            0,
            0,
            1
        ],
        "bins": [
            -0.05282121547067503,
            -0.051441010687181515,
            -0.050060805903688,
            -0.04868060112019448,
            -0.04730039633670097,
            -0.04592019155320745,
            -0.044539986769713935,
            -0.04315978198622042,
            -0.04177957720272691,
            -0.040399372419233394,
            -0.03901916763573988,
            -0.03763896285224636,
            -0.03625875806875285,
            -0.03487855328525934,
            -0.03349834850176582,
            -0.032118143718272305,
            -0.03073793893477879,
            -0.029357734151285272,
            -0.027977529367791756,
            -0.026597324584298244,
            -0.025217119800804728,
            -0.02383691501731121,
            -0.0224567102338177,
            -0.021076505450324183,
            -0.019696300666830667,
            -0.01831609588333715,
            -0.016935891099843635,
            -0.015555686316350122,
            -0.014175481532856606,
            -0.01279527674936309,
            -0.011415071965869576,
            -0.010034867182376062,
            -0.008654662398882539,
            -0.007274457615389023,
            -0.005894252831895508,
            -0.004514048048401993,
            -0.003133843264908478,
            -0.0017536384814149627,
            -0.00037343369792144747,
            0.0010067710855720677,
            0.002386975869065583,
            0.003767180652559098,
            0.005147385436052613,
            0.0065275902195461285,
            0.007907795003039644,
            0.00928799978653316,
            0.010668204570026674,
            0.012048409353520188,
            0.013428614137013704,
            0.01480881892050722,
            0.016189023704000736,
            0.01756922848749425,
            0.018949433270987765,
            0.02032963805448128,
            0.021709842837974794,
            0.02309004762146831,
            0.024470252404961826,
            0.025850457188455342,
            0.027230661971948858,
            0.02861086675544237,
            0.029991071538935887,
            0.0313712763224294,
            0.032751481105922915,
            0.03413168588941643,
            0.03551189067290995
        ],
        "_type": "histogram"
    },
    "gradients/encoder.gc1.bias": {
        "_type": "histogram",
        "values": [
            3,
            0,
            0,
            1,
            0,
            1,
            3,
            3,
            1,
            2,
            7,
            4,
            8,
            11,
            8,
            10,
            9,
            35,
            490,
            68,
            22,
            8,
            25,
            24,
            15,
            24,
            21,
            17,
            12,
            12,
            17,
            21,
            13,
            12,
            15,
            15,
            13,
            9,
            6,
            9,
            6,
            8,
            2,
            5,
            6,
            4,
            1,
            2,
            0,
            2,
            3,
            3,
            0,
            0,
            1,
            1,
            1,
            0,
            0,
            0,
            0,
            2,
            2,
            1
        ],
        "bins": [
            -0.01595252956787165,
            -0.015094433985063714,
            -0.014236338402255778,
            -0.013378242819447845,
            -0.012520147236639908,
            -0.011662051653831973,
            -0.010803956071024037,
            -0.009945860488216104,
            -0.009087764905408168,
            -0.008229669322600233,
            -0.007371573739792298,
            -0.0065134781569843635,
            -0.005655382574176428,
            -0.004797286991368493,
            -0.0039391914085605585,
            -0.0030810958257526232,
            -0.002223000242944688,
            -0.0013649046601367529,
            -0.0005068090773288178,
            0.00035128650547911703,
            0.0012093820882870523,
            0.0020674776710949876,
            0.0029255732539029224,
            0.0037836688367108573,
            0.004641764419518793,
            0.005499860002326728,
            0.006357955585134663,
            0.0072160511679425976,
            0.008074146750750532,
            0.008932242333558467,
            0.009790337916366403,
            0.010648433499174336,
            0.011506529081982277,
            0.012364624664790212,
            0.013222720247598147,
            0.01408081583040608,
            0.014938911413214018,
            0.01579700699602195,
            0.01665510257882989,
            0.017513198161637822,
            0.01837129374444576,
            0.019229389327253692,
            0.02008748491006163,
            0.020945580492869563,
            0.021803676075677497,
            0.02266177165848543,
            0.023519867241293367,
            0.0243779628241013,
            0.025236058406909238,
            0.02609415398971717,
            0.026952249572525108,
            0.027810345155333042,
            0.02866844073814098,
            0.029526536320948912,
            0.03038463190375685,
            0.031242727486564783,
            0.032100823069372716,
            0.032958918652180653,
            0.033817014234988584,
            0.03467510981779652,
            0.03553320540060446,
            0.036391300983412395,
            0.037249396566220325,
            0.03810749214902826,
            0.0389655877318362
        ]
    },
    "gradients/encoder.gc1.weight": {
        "bins": [
            -0.0006313565043856001,
            -0.000608617173876913,
            -0.0005858778433682258,
            -0.0005631385128595386,
            -0.0005403991823508513,
            -0.0005176598518421641,
            -0.000494920521333477,
            -0.00047218119082478974,
            -0.00044944186031610256,
            -0.0004267025298074154,
            -0.00040396319929872815,
            -0.00038122386879004097,
            -0.0003584845382813538,
            -0.0003357452077726666,
            -0.0003130058772639794,
            -0.0002902665467552922,
            -0.000267527216246605,
            -0.0002447878857379178,
            -0.00022204855522923057,
            -0.0001993092247205434,
            -0.00017656989421185618,
            -0.00015383056370316898,
            -0.0001310912331944818,
            -0.0001083519026857946,
            -0.00008561257217710739,
            -0.00006287324166842019,
            -0.000040133911159732994,
            -0.000017394580651045803,
            0.000005344749857641402,
            0.0000280840803663286,
            0.0000508234108750158,
            0.00007356274138370299,
            0.00009630207189239009,
            0.00011904140240107729,
            0.0001417807329097645,
            0.00016452006341845167,
            0.00018725939392713888,
            0.00020999872443582608,
            0.00023273805494451326,
            0.00025547738545320044,
            0.00027821671596188767,
            0.00030095604647057485,
            0.0003236953769792621,
            0.00034643470748794926,
            0.00036917403799663644,
            0.0003919133685053236,
            0.00041465269901401085,
            0.000437392029522698,
            0.00046013136003138526,
            0.00048287069054007243,
            0.0005056100210487596,
            0.0005283493515574468,
            0.0005510886820661341,
            0.0005738280125748213,
            0.0005965673430835084,
            0.0006193066735921957,
            0.0006420460041008829,
            0.0006647853346095701,
            0.0006875246651182572,
            0.0007102639956269444,
            0.0007330033261356316,
            0.0007557426566443188,
            0.000778481987153006,
            0.0008012213176616931,
            0.0008239606481703804
        ],
        "values": [
            1,
            1,
            2,
            1,
            0,
            2,
            1,
            1,
            5,
            4,
            14,
            12,
            10,
            25,
            24,
            36,
            40,
            76,
            122,
            144,
            240,
            387,
            688,
            1007,
            1557,
            2037,
            2612,
            15354608,
            2874,
            2465,
            2016,
            1439,
            961,
            603,
            440,
            294,
            159,
            120,
            101,
            43,
            41,
            34,
            21,
            25,
            15,
            11,
            9,
            9,
            2,
            4,
            3,
            1,
            2,
            3,
            3,
            2,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            1
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "bins": [
            -0.0004535949034658151,
            -0.00044065297996578607,
            -0.0004277110564657571,
            -0.0004147691329657281,
            -0.00040182720946569907,
            -0.00038888528596567004,
            -0.00037594336246564105,
            -0.00036300143896561207,
            -0.00035005951546558304,
            -0.000337117591965554,
            -0.000324175668465525,
            -0.00031123374496549604,
            -0.000298291821465467,
            -0.00028534989796543796,
            -0.000272407974465409,
            -0.00025946605096538,
            -0.00024652412746535096,
            -0.00023358220396532195,
            -0.00022064028046529295,
            -0.00020769835696526394,
            -0.00019475643346523493,
            -0.00018181450996520592,
            -0.0001688725864651769,
            -0.0001559306629651479,
            -0.0001429887394651189,
            -0.00013004681596508988,
            -0.00011710489246506087,
            -0.00010416296896503186,
            -0.00009122104546500286,
            -0.00007827912196497385,
            -0.00006533719846494484,
            -0.00005239527496491583,
            -0.000039453351464886874,
            -0.000026511427964857865,
            -0.000013569504464828856,
            -6.27580964799847e-7,
            0.000012314342535229162,
            0.00002525626603525817,
            0.00003819818953528718,
            0.00005114011303531619,
            0.0000640820365353452,
            0.00007702396003537421,
            0.00008996588353540322,
            0.00010290780703543223,
            0.00011584973053546123,
            0.00012879165403549024,
            0.00014173357753551925,
            0.00015467550103554826,
            0.00016761742453557727,
            0.00018055934803560628,
            0.0001935012715356353,
            0.0002064431950356643,
            0.0002193851185356933,
            0.00023232704203572232,
            0.0002452689655357513,
            0.00025821088903578036,
            0.00027115281253580934,
            0.0002840947360358383,
            0.00029703665953586736,
            0.0003099785830358964,
            0.0003229205065359254,
            0.00033586243003595436,
            0.0003488043535359834,
            0.00036174627703601243,
            0.0003746882005360414
        ],
        "values": [
            2,
            0,
            2,
            1,
            0,
            0,
            3,
            0,
            1,
            0,
            2,
            2,
            6,
            8,
            6,
            6,
            7,
            12,
            2,
            7,
            17,
            14,
            16,
            21,
            23,
            20,
            21,
            34,
            35,
            40,
            50,
            55,
            38,
            47,
            46,
            67,
            51,
            54,
            36,
            42,
            44,
            43,
            28,
            21,
            13,
            16,
            7,
            11,
            4,
            10,
            8,
            8,
            3,
            1,
            2,
            4,
            2,
            0,
            1,
            0,
            0,
            0,
            2,
            2
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "bins": [
            -0.0007288327961275455,
            -0.0007036873454588203,
            -0.000678541894790095,
            -0.0006533964441213699,
            -0.0006282509934526446,
            -0.0006031055427839194,
            -0.0005779600921151941,
            -0.000552814641446469,
            -0.0005276691907777437,
            -0.0005025237401090185,
            -0.0004773782894402932,
            -0.000452232838771568,
            -0.0004270873881028428,
            -0.0004019419374341176,
            -0.00037679648676539236,
            -0.00035165103609666713,
            -0.0003265055854279419,
            -0.00030136013475921667,
            -0.00027621468409049144,
            -0.0002510692334217662,
            -0.00022592378275304099,
            -0.00020077833208431576,
            -0.00017563288141559053,
            -0.0001504874307468653,
            -0.0001253419800781401,
            -0.00010019652940941487,
            -0.00007505107874068964,
            -0.00004990562807196442,
            -0.000024760177403239194,
            3.85273265486032e-7,
            0.000025530723934211258,
            0.00005067617460293648,
            0.00007582162527166171,
            0.00010096707594038694,
            0.00012611252660911217,
            0.0001512579772778374,
            0.00017640342794656262,
            0.00020154887861528785,
            0.00022669432928401308,
            0.0002518397799527383,
            0.00027698523062146354,
            0.00030213068129018877,
            0.000327276131958914,
            0.00035242158262763923,
            0.0003775670332963644,
            0.00040271248396508963,
            0.00042785793463381486,
            0.0004530033853025401,
            0.0004781488359712653,
            0.0005032942866399905,
            0.0005284397373087157,
            0.000553585187977441,
            0.0005787306386461662,
            0.0006038760893148914,
            0.0006290215399836166,
            0.0006541669906523418,
            0.0006793124413210671,
            0.0007044578919897923,
            0.0007296033426585176,
            0.0007547487933272427,
            0.000779894243995968,
            0.0008050396946646932,
            0.0008301851453334185,
            0.0008553305960021436,
            0.0008804760466708689
        ],
        "_type": "histogram",
        "values": [
            2,
            0,
            1,
            2,
            1,
            2,
            4,
            2,
            6,
            5,
            18,
            11,
            33,
            28,
            29,
            56,
            68,
            69,
            102,
            181,
            200,
            243,
            318,
            382,
            492,
            641,
            734,
            820,
            831,
            835,
            762,
            684,
            549,
            488,
            329,
            304,
            260,
            195,
            140,
            96,
            78,
            60,
            42,
            39,
            26,
            20,
            14,
            12,
            4,
            8,
            5,
            1,
            2,
            1,
            2,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ]
    },
    "train_loss_mean": 13.277942695106804,
    "recon_loss_F_mean": -8.539136497522248,
    "recon_loss_E_mean": -4.372825865664752,
    "recon_loss_mean": -13.271035425220663,
    "val_permutation_mean": 0.6032784824007346,
    "train_loss_std": 0.02551522307792101,
    "train_permutation_std": 0.01044461147361696,
    "interpolations.between2.text": [
        [
            [
                "Evangeline Lilly",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "1932 Summer Olympics"
            ]
        ],
        [
            [
                "Governor-GB",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Kingdom of France"
            ]
        ],
        [
            [
                "Man of Steel",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "University of Denver"
            ]
        ],
        [
            [
                "France",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Kazoo"
            ]
        ],
        [
            [
                "Hilary Haag",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Dangerous Liaisons"
            ]
        ],
        [
            [
                "Austin Powers: The Spy Who Shagged Me",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Carlos Santana"
            ]
        ],
        [
            [
                "Cedric Gibbons",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Central European Time Zone-US"
            ]
        ],
        [
            [
                "Atlantic Ocean",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Sierra Leone"
            ]
        ],
        [
            [
                "Anne Hathaway",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Organist"
            ]
        ],
        [
            [
                "Herbie Hancock",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "The Expendables"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5727317716071435,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.571513913021085,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5704420320062334,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5699775720434631,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5704325178028643,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5704049800633231,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5703629257949995,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5700683593887749,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5684959179400713,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5666034697000097,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Jagdish Raj",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Production Designer"
            ]
        ],
        [
            [
                "My Name is Khan",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "DC Comics"
            ]
        ],
        [
            [
                "Sampler",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "The Sand Pebbles"
            ]
        ],
        [
            [
                "The Dark Knight",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "V for Vendetta"
            ]
        ],
        [
            [
                "Vermont",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "BAFTA Award for Best Film"
            ]
        ],
        [
            [
                "Harmonica",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Fran Walsh"
            ]
        ],
        [
            [
                "Jennifer Aniston",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Rhodes piano"
            ]
        ],
        [
            [
                "University of Edinburgh",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "10th Screen Actors Guild Awards"
            ]
        ],
        [
            [
                "Designer",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "United States of America"
            ]
        ],
        [
            [
                "Swimming Upstream",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Thriller"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Fear and Loathing in Las Vegas",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Breaking Away"
            ]
        ],
        [
            [
                "Steve Tisch",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Brussels"
            ]
        ],
        [
            [
                "Newark",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Tinker Bell: Secret of the Wings"
            ]
        ],
        [
            [
                "Bronze medal",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Mark Robson"
            ]
        ],
        [
            [
                "Anthony Edwards",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Focus Features"
            ]
        ],
        [
            [
                "Anatomy of a Murder",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "1954 Major League Baseball season"
            ]
        ],
        [
            [
                "Czechoslovakia",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Greg Daniels"
            ]
        ],
        [
            [
                "Tomato",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Prime minister-GB"
            ]
        ],
        [
            [
                "Sidney Sussex College, Cambridge",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "PEN/Faulkner Award for Fiction"
            ]
        ],
        [
            [
                "African American",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "John Noble"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "The Singing Detective",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Columbia University"
            ]
        ],
        [
            [
                "Cher",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Carl Cort"
            ]
        ],
        [
            [
                "Keyboard",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Cornet"
            ]
        ],
        [
            [
                "Academy Award for Best Actor",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Lorne Michaels"
            ]
        ],
        [
            [
                "Mandolin",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "English Language"
            ]
        ],
        [
            [
                "Maya Rudolph",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "BAFTA Award for Best Film"
            ]
        ],
        [
            [
                "1988 NCAA Men's Division I Basketball Tournament",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "To Kill a Mockingbird"
            ]
        ],
        [
            [
                "Avatar: The Last Airbender",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Female"
            ]
        ],
        [
            [
                "William Powell",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Shemp Howard"
            ]
        ],
        [
            [
                "BAFTA Award for Best Actor in a Supporting Role",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Grammy Award for Best Pop Collaboration with Vocals"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Ira Gershwin",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Timothy Spall"
            ]
        ],
        [
            [
                "Broadcast Film Critics Association Award for Best Actress",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Marriage"
            ]
        ],
        [
            [
                "Czech Republic",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Garry Shandling"
            ]
        ],
        [
            [
                "The Pianist",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "United States Department of Housing and Urban Development"
            ]
        ],
        [
            [
                "Hindi Language",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "1980 Summer Olympics"
            ]
        ],
        [
            [
                "Juris Doctor",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Guitarist-GB"
            ]
        ],
        [
            [
                "Kristen Wiig",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "The Today Show"
            ]
        ],
        [
            [
                "Twister",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Road cycling"
            ]
        ],
        [
            [
                "Justin Timberlake",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Harry Dean Stanton"
            ]
        ],
        [
            [
                "Sarah Michelle Gellar",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "United States of America"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "John Dingell",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Drama"
            ]
        ],
        [
            [
                "Cameron Diaz",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Midfielder"
            ]
        ],
        [
            [
                "Ned Kelly",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "The Motorcycle Diaries"
            ]
        ],
        [
            [
                "Damon Lindelof",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Catholicism"
            ]
        ],
        [
            [
                "Footloose",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "University of Utah"
            ]
        ],
        [
            [
                "Steven Spielberg",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Marriage"
            ]
        ],
        [
            [
                "Oscar Hammerstein II",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Billy Preston"
            ]
        ],
        [
            [
                "103rd United States Congress",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Marriage"
            ]
        ],
        [
            [
                "Modest Mouse",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "The Jackal"
            ]
        ],
        [
            [
                "Mariah Carey",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Thriller"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Academy Award for Best Picture",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Portsmouth"
            ]
        ],
        [
            [
                "Germany",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Golden Globe Cecil B. DeMille Award"
            ]
        ],
        [
            [
                "Conan O'Brien",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Kevin Kline"
            ]
        ],
        [
            [
                "Academy Award for Best Picture",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Eastern Time Zone"
            ]
        ],
        [
            [
                "Independence Day",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Academy Award for Best Sound Mixing"
            ]
        ],
        [
            [
                "Swizz Beatz",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Male"
            ]
        ],
        [
            [
                "University of New Mexico",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "94th United States Congress"
            ]
        ],
        [
            [
                "Argentina",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Forward"
            ]
        ],
        [
            [
                "An Alan Smithee Film: Burn Hollywood Burn",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Screenwriter"
            ]
        ],
        [
            [
                "Away from Her",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Tennessee Williams"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Seth MacFarlane",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Drama"
            ]
        ],
        [
            [
                "Managing Director-GB",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Alan Alda"
            ]
        ],
        [
            [
                "Broadcast Film Critics Association Award for Best Actor",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "DVD"
            ]
        ],
        [
            [
                "Harvey Weinstein",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Visual Effects"
            ]
        ],
        [
            [
                "PFC Levski Sofia",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Musical"
            ]
        ],
        [
            [
                "France",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Marriage"
            ]
        ],
        [
            [
                "Williams College",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "English Language"
            ]
        ],
        [
            [
                "Syria",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Kevin Pollak"
            ]
        ],
        [
            [
                "Mercer University",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Michael Keaton"
            ]
        ],
        [
            [
                "London",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "George C. Scott"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Italy",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Councillor"
            ]
        ],
        [
            [
                "Hannah and Her Sisters",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Mississippi River"
            ]
        ],
        [
            [
                "Midnight in the Garden of Good and Evil",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Screenwriter"
            ]
        ],
        [
            [
                "Richard Day",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Record producer-GB"
            ]
        ],
        [
            [
                "Mick Jagger",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Ve Neill"
            ]
        ],
        [
            [
                "North",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Wesley Snipes"
            ]
        ],
        [
            [
                "Lindsay Lohan",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Official Website"
            ]
        ],
        [
            [
                "Guitar",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Ithaca"
            ]
        ],
        [
            [
                "Zambia",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Trent Reznor"
            ]
        ],
        [
            [
                "Ruth Prawer Jhabvala",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Actor-GB"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Virginia",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Conrad Buff"
            ]
        ],
        [
            [
                "Memoirs of a Geisha",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Glutamic acid"
            ]
        ],
        [
            [
                "BAFTA Award for Best Film Music",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Bob Balaban"
            ]
        ],
        [
            [
                "Lindsay Lohan",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Drama"
            ]
        ],
        [
            [
                "Julie & Julia",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "1980 Summer Olympics"
            ]
        ],
        [
            [
                "Library of Congress Classification",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Akiva Goldsman"
            ]
        ],
        [
            [
                "FilmFlex",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Keir Dullea"
            ]
        ],
        [
            [
                "Academy Award for Best Actress in a Supporting Role",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Darren Star"
            ]
        ],
        [
            [
                "The Shawshank Redemption",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "DVD"
            ]
        ],
        [
            [
                "Clarinet",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Fritz Leiber"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Adam Goldberg",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Guitarist-GB"
            ]
        ],
        [
            [
                "Electronic keyboard",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "North African Campaign"
            ]
        ],
        [
            [
                "41st Annual Grammy Awards",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Ozzy Osbourne"
            ]
        ],
        [
            [
                "Bad Lieutenant: Port of Call New Orleans",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Grammy Award for Best Pop Collaboration with Vocals"
            ]
        ],
        [
            [
                "Brandenburg",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Romance Film"
            ]
        ],
        [
            [
                "The Godfather Part II",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Drama"
            ]
        ],
        [
            [
                "Infielder",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Stalag 17"
            ]
        ],
        [
            [
                "Awakenings",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Autoharp"
            ]
        ],
        [
            [
                "Dave Brubeck",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Life of Pi"
            ]
        ],
        [
            [
                "Steven Spielberg",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Stephen Dillane"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5740840140035316,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5749887648741198,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.575916592444524,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.577079852748011,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.578346296095879,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5791119392478711,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5797899390276565,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5803962198755689,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5805192108094543,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5811115023936138,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5822040708994083,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5819642559636673,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5827325066771776,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5839078883837089,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5850224767072568,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867445835430803,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5895995807817659,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5926256537184893,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5953855397150153,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5976769151007153,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5949516045066913,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5954994104679591,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5967386522417857,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5976407890713552,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.598630606740986,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.599185410262986,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5989871184079836,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5982190143074883,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5975440662173336,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5973971167924222,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6153241086344383,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6186139500723278,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6215728473693936,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6243821019671888,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6269573970543639,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6297910790270537,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6336519443377377,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6371536818503927,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6402248750397731,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6426175863481854,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6368338111760046,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6368389160078627,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6372767808343703,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6380853677734116,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6388540869980447,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6395770846540357,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6403650083894058,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6411785525579716,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6421799010293369,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6425034074194689,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6461094481493289,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6476024657583418,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6485614470934018,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6493522867381527,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6502267014107609,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6502766507067832,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6496761148850839,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6494543291897057,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6492495924511875,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6489629434332698,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6503192463884212,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6498711601167242,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.649888326555987,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6507274356829397,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6519291986455776,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6535503081906024,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6556571948032497,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6573880437891753,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6602079228790074,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6636357894898621,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6615951298896069,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6617734099233766,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6618329314893608,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6621167877924454,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6625846682337905,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6631987373359877,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6636266568767432,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6640835385550226,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6648183617211366,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6653466640235357,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6647544633509522,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6638480534335784,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6632964195754486,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6632716533436331,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6637413186716993,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6645584190909865,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6647672360052352,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6652864604490171,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6664678596227246,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6676230083564217,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6550914576649889,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.653585927033896,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.65210381191729,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6512898136980336,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6505958303335674,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6500055279411399,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.649677117126034,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6495101208228081,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6490223536090144,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6475874758302482,
                    0
                ]
            ]
        ]
    ],
    "recon_loss_F_std": 1.0022347163743377,
    "recon_loss_A_mean": -0.3590730620336646,
    "train_permutation_mean": 0.5795861425374622,
    "_runtime": 29621,
    "recon_loss_A_std": 0.2810679277518308,
    "graph_0": {
        "size": 1163,
        "_type": "graph-file",
        "sha256": "2906d616b22a7ad345e5edeb00044a8f992c7427d354f76b6f8ef770e340c830",
        "path": "media/graph/graph_0_summary_2906d616.graph.json"
    },
    "reg_loss_std": 0.0001435940835380306,
    "recon_loss_E_std": 1.369084862351934,
    "_timestamp": 1609977557,
    "val_loss_std": 0.025217842297607953,
    "_step": 9520,
    "val_loss_mean": 13.26912523975774,
    "reg_loss_mean": 0.000009606764549814818,
    "epoch": 79,
    "val_permutation_std": 0.005371509447181672
}

==> data/old/GCVAE_p1.txt <==
\texttt{[[Evangeline Lilly] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [1932 Summer Olympics]]}\\
\texttt{[[Governor-GB] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Kingdom of France]]}\\
\texttt{[[Man of Steel] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [University of Denver]]}\\
\texttt{[[France] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Kazoo]]}\\
\texttt{[[Hilary Haag] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Dangerous Liaisons]]}\\
\texttt{[[Austin Powers: The Spy Who Shagged Me] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Carlos Santana]]}\\
\texttt{[[Cedric Gibbons] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Central European Time Zone-US]]}\\
\texttt{[[Atlantic Ocean] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Sierra Leone]]}\\
\texttt{[[Anne Hathaway] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [Organist]]}\\
\texttt{[[Herbie Hancock] [/award/ranked_item/appears_in_ranked_lists./award/ranking/list] [The Expendables]]}\\


==> data/old/GCVAE_p1_delta.json <==
{
    "train_loss_mean": 13.22795558933158,
    "_step": 23803,
    "recon_loss_std": 1.9255592300435656,
    "gradients/encoder.gc2.weight": {
        "values": [
            1,
            1,
            2,
            1,
            3,
            3,
            2,
            5,
            8,
            6,
            9,
            7,
            5,
            19,
            17,
            21,
            19,
            41,
            55,
            68,
            89,
            114,
            137,
            172,
            237,
            382,
            583,
            817,
            1228,
            2205,
            3605,
            6374,
            13532,
            46376,
            12516,
            5782,
            3130,
            1677,
            1089,
            610,
            428,
            295,
            180,
            135,
            87,
            75,
            55,
            43,
            37,
            20,
            28,
            13,
            17,
            13,
            4,
            4,
            6,
            4,
            2,
            1,
            1,
            2,
            1,
            1
        ],
        "bins": [
            -0.000010490158617933544,
            -0.000010176849922587949,
            -0.000009863541227242353,
            -0.000009550232531896758,
            -0.000009236923836551161,
            -0.000008923615141205566,
            -0.00000861030644585997,
            -0.000008296997750514375,
            -0.00000798368905516878,
            -0.000007670380359823185,
            -0.000007357071664477589,
            -0.000007043762969131993,
            -0.000006730454273786398,
            -0.000006417145578440803,
            -0.0000061038368830952065,
            -0.000005790528187749611,
            -0.000005477219492404016,
            -0.000005163910797058421,
            -0.000004850602101712825,
            -0.000004537293406367229,
            -0.000004223984711021634,
            -0.000003910676015676039,
            -0.000003597367320330443,
            -0.000003284058624984847,
            -0.000002970749929639252,
            -0.0000026574412342936566,
            -0.000002344132538948061,
            -0.000002030823843602465,
            -0.00000171751514825687,
            -0.0000014042064529112744,
            -0.000001090897757565679,
            -7.775890622200834e-7,
            -4.642803668744896e-7,
            -1.509716715288941e-7,
            1.623370238167014e-7,
            4.756457191622969e-7,
            7.889544145078924e-7,
            0.000001102263109853488,
            0.0000014155718051990834,
            0.0000017288805005446789,
            0.0000020421891958902744,
            0.0000023554978912358697,
            0.0000026688065865814654,
            0.000002982115281927061,
            0.0000032954239772726564,
            0.0000036087326726182517,
            0.000003922041367963848,
            0.000004235350063309443,
            0.000004548658758655038,
            0.000004861967454000634,
            0.000005175276149346229,
            0.000005488584844691825,
            0.00000580189354003742,
            0.000006115202235383016,
            0.000006428510930728612,
            0.000006741819626074207,
            0.000007055128321419802,
            0.000007368437016765398,
            0.000007681745712110993,
            0.000007995054407456588,
            0.000008308363102802185,
            0.00000862167179814778,
            0.000008934980493493376,
            0.000009248289188838971,
            0.000009561597884184566
        ],
        "_type": "histogram"
    },
    "gradients/encoder.gc2.bias": {
        "_type": "histogram",
        "bins": [
            -0.0013880627866515358,
            -0.0013456408128341894,
            -0.0013032188390168433,
            -0.001260796865199497,
            -0.0012183748913821508,
            -0.0011759529175648044,
            -0.0011335309437474582,
            -0.0010911089699301118,
            -0.0010486869961127655,
            -0.001006265022295419,
            -0.0009638430484780729,
            -0.0009214210746607266,
            -0.0008789991008433804,
            -0.0008365771270260341,
            -0.0007941551532086879,
            -0.0007517331793913415,
            -0.0007093112055739952,
            -0.000666889231756649,
            -0.0006244672579393027,
            -0.0005820452841219564,
            -0.0005396233103046101,
            -0.0004972013364872638,
            -0.00045477936266991747,
            -0.0004123573888525712,
            -0.00036993541503522494,
            -0.00032751344121787867,
            -0.00028509146740053235,
            -0.00024266949358318609,
            -0.0002002475197658398,
            -0.0001578255459484935,
            -0.00011540357213114722,
            -0.00007298159831380094,
            -0.00003055962449645465,
            0.00001186234932089164,
            0.000054284323138237926,
            0.0000967062969555842,
            0.0001391282707729305,
            0.0001815502445902768,
            0.00022397221840762306,
            0.0002663941922249693,
            0.00030881616604231564,
            0.0003512381398596619,
            0.00039366011367700823,
            0.0004360820874943545,
            0.00047850406131170076,
            0.000520926035129047,
            0.0005633480089463933,
            0.0006057699827637397,
            0.0006481919565810859,
            0.0006906139303984322,
            0.0007330359042157785,
            0.0007754578780331247,
            0.0008178798518504711,
            0.0008603018256678174,
            0.0009027237994851636,
            0.00094514577330251,
            0.0009875677471198562,
            0.0010299897209372025,
            0.0010724116947545487,
            0.001114833668571895,
            0.0011572556423892415,
            0.0011996776162065878,
            0.001242099590023934,
            0.0012845215638412804,
            0.0013269435376586265
        ],
        "values": [
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            3,
            0,
            0,
            0,
            1,
            1,
            0,
            2,
            1,
            5,
            0,
            3,
            2,
            1,
            9,
            7,
            6,
            10,
            5,
            8,
            11,
            11,
            9,
            7,
            5,
            8,
            4,
            6,
            9,
            8,
            9,
            7,
            2,
            3,
            5,
            3,
            5,
            3,
            1,
            3,
            2,
            3,
            0,
            0,
            1,
            0,
            1,
            2,
            1,
            0,
            0,
            0,
            1,
            0,
            2
        ]
    },
    "reg_loss_std": 0.007884314866559878,
    "recon_loss_A_std": 0.27841216903580296,
    "epoch": 199,
    "recon_loss_E_std": 1.3757721159738447,
    "gradients/encoder.gc1.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            1,
            1,
            0,
            1,
            0,
            2,
            4,
            4,
            4,
            5,
            3,
            3,
            3,
            6,
            1,
            3,
            5,
            4,
            9,
            9,
            5,
            8,
            4,
            3,
            11,
            11,
            5,
            8,
            5,
            6,
            9,
            7,
            7,
            2,
            6,
            7,
            6,
            6,
            5,
            6,
            91,
            175,
            16,
            3,
            2,
            5,
            3,
            2,
            3,
            0,
            3,
            1,
            1,
            5,
            2,
            1,
            1,
            0,
            2
        ],
        "bins": [
            -0.000500669546543657,
            -0.0004897981121182636,
            -0.00047892667769287026,
            -0.00046805524326747685,
            -0.0004571838088420835,
            -0.00044631237441669007,
            -0.0004354409399912967,
            -0.0004245695055659033,
            -0.00041369807114050993,
            -0.0004028266367151165,
            -0.00039195520228972315,
            -0.00038108376786432973,
            -0.0003702123334389363,
            -0.0003593408990135429,
            -0.00034846946458814954,
            -0.0003375980301627561,
            -0.00032672659573736276,
            -0.00031585516131196935,
            -0.000304983726886576,
            -0.00029411229246118257,
            -0.0002832408580357892,
            -0.0002723694236103958,
            -0.00026149798918500243,
            -0.000250626554759609,
            -0.00023975512033421563,
            -0.00022888368590882224,
            -0.00021801225148342885,
            -0.00020714081705803546,
            -0.00019626938263264204,
            -0.00018539794820724865,
            -0.00017452651378185527,
            -0.00016365507935646185,
            -0.00015278364493106846,
            -0.00014191221050567507,
            -0.00013104077608028168,
            -0.00012016934165488828,
            -0.00010929790722949489,
            -0.0000984264728041015,
            -0.0000875550383787081,
            -0.00007668360395331471,
            -0.00006581216952792132,
            -0.000054940735102527934,
            -0.00004406930067713454,
            -0.00003319786625174114,
            -0.000022326431826347754,
            -0.000011454997400954362,
            -5.835629755609694e-7,
            0.000010287871449832426,
            0.000021159305875225815,
            0.000032030740300619204,
            0.0000429021747260126,
            0.000053773609151405995,
            0.00006464504357679938,
            0.00007551647800219277,
            0.00008638791242758618,
            0.00009725934685297956,
            0.00010813078127837295,
            0.00011900221570376634,
            0.00012987365012915973,
            0.00014074508455455315,
            0.0001516165189799465,
            0.0001624879534053399,
            0.00017335938783073329,
            0.0001842308222561267,
            0.0001951022566815201
        ]
    },
    "gradients/encoder.gc1.weight": {
        "values": [
            3,
            1,
            2,
            0,
            1,
            2,
            1,
            1,
            2,
            9,
            3,
            8,
            17,
            26,
            26,
            41,
            92,
            107,
            177,
            291,
            417,
            558,
            779,
            912,
            7680138,
            949,
            861,
            740,
            507,
            362,
            204,
            157,
            78,
            52,
            38,
            16,
            20,
            11,
            17,
            6,
            11,
            9,
            7,
            6,
            2,
            1,
            2,
            2,
            0,
            0,
            1,
            1,
            1,
            4,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ],
        "bins": [
            -0.000012070901078851547,
            -0.000011578555261606364,
            -0.000011086209444361184,
            -0.000010593863627116002,
            -0.000010101517809870821,
            -0.00000960917199262564,
            -0.000009116826175380459,
            -0.000008624480358135277,
            -0.000008132134540890094,
            -0.000007639788723644912,
            -0.000007147442906399732,
            -0.00000665509708915455,
            -0.000006162751271909368,
            -0.000005670405454664187,
            -0.000005178059637419005,
            -0.0000046857138201738235,
            -0.000004193368002928642,
            -0.000003701022185683461,
            -0.000003208676368438279,
            -0.0000027163305511930974,
            -0.000002223984733947916,
            -0.0000017316389167027345,
            -0.000001239293099457553,
            -7.469472822123715e-7,
            -2.5460146496718995e-7,
            2.3774435227799158e-7,
            7.300901695231731e-7,
            0.0000012224359867683546,
            0.0000017147818040135362,
            0.0000022071276212587175,
            0.000002699473438503899,
            0.000003191819255749081,
            0.000003684165072994259,
            0.00000417651089023944,
            0.0000046688567074846215,
            0.000005161202524729804,
            0.000005653548341974985,
            0.000006145894159220166,
            0.0000066382399764653485,
            0.00000713058579371053,
            0.000007622931610955711,
            0.000008115277428200893,
            0.000008607623245446074,
            0.000009099969062691256,
            0.000009592314879936438,
            0.00001008466069718162,
            0.0000105770065144268,
            0.000011069352331671983,
            0.000011561698148917163,
            0.000012054043966162345,
            0.000012546389783407526,
            0.000013038735600652708,
            0.000013531081417897889,
            0.00001402342723514307,
            0.000014515773052388251,
            0.000015008118869633433,
            0.000015500464686878614,
            0.000015992810504123796,
            0.000016485156321368978,
            0.000016977502138614157,
            0.000017469847955859342,
            0.000017962193773104525,
            0.000018454539590349707,
            0.000018946885407594886,
            0.000019439231224840068
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.3.weight": {
        "bins": [
            -0.000778038397832777,
            -0.0007565280151195431,
            -0.0007350176324063092,
            -0.0007135072496930754,
            -0.0006919968669798415,
            -0.0006704864842666076,
            -0.0006489761015533737,
            -0.0006274657188401398,
            -0.0006059553361269059,
            -0.000584444953413672,
            -0.000562934570700438,
            -0.0005414241879872041,
            -0.0005199138052739703,
            -0.0004984034225607364,
            -0.00047689303984750257,
            -0.00045538265713426866,
            -0.0004338722744210348,
            -0.0004123618917078009,
            -0.00039085150899456704,
            -0.00036934112628133313,
            -0.00034783074356809927,
            -0.00032632036085486536,
            -0.0003048099781416315,
            -0.0002832995954283976,
            -0.0002617892127151637,
            -0.0002402788300019298,
            -0.00021876844728869593,
            -0.00019725806457546202,
            -0.00017574768186222813,
            -0.00015423729914899425,
            -0.00013272691643576034,
            -0.00011121653372252646,
            -0.00008970615100929269,
            -0.0000681957682960588,
            -0.00004668538558282491,
            -0.000025175002869591014,
            -0.0000036646201563571323,
            0.000017845762556876757,
            0.000039356145270110645,
            0.00006086652798334454,
            0.00008237691069657842,
            0.0001038872934098123,
            0.0001253976761230462,
            0.0001469080588362801,
            0.00016841844154951398,
            0.00018992882426274786,
            0.00021143920697598177,
            0.00023294958968921565,
            0.00025445997240244953,
            0.00027597035511568344,
            0.0002974807378289173,
            0.0003189911205421512,
            0.00034050150325538506,
            0.00036201188596861897,
            0.0003835222686818528,
            0.00040503265139508674,
            0.00042654303410832065,
            0.00044805341682155455,
            0.0004695637995347884,
            0.0004910741822480223,
            0.0005125845649612562,
            0.0005340949476744901,
            0.000555605330387724,
            0.0005771157131009578,
            0.0005986260958141918
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            1,
            1,
            4,
            2,
            4,
            6,
            9,
            15,
            18,
            40,
            44,
            103,
            109,
            171,
            245,
            326,
            441,
            598,
            815,
            990,
            1341,
            1665,
            2191,
            2550,
            3086,
            3615,
            4370,
            5340,
            6903,
            9419,
            14196,
            21207,
            40839,
            334864,
            21885,
            13303,
            8409,
            5683,
            4223,
            3272,
            2719,
            2143,
            1789,
            1377,
            1082,
            833,
            626,
            437,
            312,
            208,
            156,
            102,
            74,
            35,
            38,
            17,
            13,
            16,
            3,
            2,
            2
        ]
    },
    "gradients/decoder.rmlp.3.bias": {
        "bins": [
            -0.0011101905896158711,
            -0.001082574320568415,
            -0.0010549580515209584,
            -0.0010273417824735022,
            -0.0009997255134260457,
            -0.0009721092443785894,
            -0.000944492975331133,
            -0.0009168767062836767,
            -0.0008892604372362204,
            -0.0008616441681887641,
            -0.0008340278991413077,
            -0.0008064116300938514,
            -0.000778795361046395,
            -0.0007511790919989387,
            -0.0007235628229514823,
            -0.000695946553904026,
            -0.0006683302848565697,
            -0.0006407140158091134,
            -0.000613097746761657,
            -0.0005854814777142007,
            -0.0005578652086667443,
            -0.000530248939619288,
            -0.0005026326705718316,
            -0.00047501640152437525,
            -0.0004474001324769189,
            -0.00041978386342946255,
            -0.0003921675943820062,
            -0.00036455132533454984,
            -0.00033693505628709354,
            -0.0003093187872396372,
            -0.00028170251819218084,
            -0.00025408624914472454,
            -0.00022646998009726819,
            -0.00019885371104981183,
            -0.0001712374420023555,
            -0.00014362117295489915,
            -0.00011600490390744281,
            -0.00008838863485998648,
            -0.00006077236581253013,
            -0.000033156096765073783,
            -0.000005539827717617444,
            0.0000220764413298389,
            0.00004969271037729524,
            0.00007730897942475159,
            0.00010492524847220793,
            0.00013254151751966427,
            0.00016015778656712062,
            0.00018777405561457694,
            0.0002153903246620333,
            0.00024300659370948965,
            0.000270622862756946,
            0.0002982391318044023,
            0.00032585540085185865,
            0.000353471669899315,
            0.00038108793894677136,
            0.0004087042079942277,
            0.00043632047704168407,
            0.0004639367460891404,
            0.0004915530151365968,
            0.0005191692841840531,
            0.0005467855532315094,
            0.0005744018222789657,
            0.0006020180913264221,
            0.0006296343603738784,
            0.0006572506294213348
        ],
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            0,
            1,
            0,
            0,
            2,
            4,
            4,
            6,
            4,
            5,
            6,
            8,
            6,
            7,
            12,
            9,
            11,
            17,
            16,
            17,
            23,
            20,
            17,
            11,
            17,
            20,
            20,
            67,
            577,
            24,
            18,
            13,
            7,
            7,
            8,
            6,
            7,
            4,
            4,
            5,
            4,
            1,
            1,
            0,
            0,
            0,
            1,
            0,
            1,
            0,
            1,
            1
        ]
    },
    "val_loss_step": 13.23497033550428,
    "gradients/encoder.dense.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            1,
            1,
            2,
            4,
            2,
            6,
            3,
            7,
            3,
            14,
            12,
            18,
            11,
            9,
            13,
            5,
            9,
            7,
            5,
            5,
            8,
            3,
            3,
            3,
            4,
            3,
            2,
            4,
            2,
            2,
            3,
            1,
            3,
            0,
            4,
            2,
            1,
            2,
            1,
            0,
            2,
            0,
            1,
            1,
            0,
            0,
            0,
            0,
            1,
            1,
            1,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2
        ],
        "bins": [
            -0.0012171352621965963,
            -0.0011717064626141891,
            -0.001126277663031782,
            -0.001080848863449375,
            -0.001035420063866968,
            -0.0009899912642845608,
            -0.0009445624647021537,
            -0.0008991336651197466,
            -0.0008537048655373396,
            -0.0008082760659549324,
            -0.0007628472663725254,
            -0.0007174184667901182,
            -0.0006719896672077111,
            -0.0006265608676253039,
            -0.0005811320680428969,
            -0.0005357032684604897,
            -0.0004902744688780827,
            -0.0004448456692956756,
            -0.0003994168697132685,
            -0.00035398807013086136,
            -0.0003085592705484543,
            -0.00026313047096604723,
            -0.00021770167138364014,
            -0.00017227287180123302,
            -0.0001268440722188259,
            -0.0000814152726364188,
            -0.0000359864730540117,
            0.00000944232652839541,
            0.0000548711261108025,
            0.0001002999256932096,
            0.00014572872527561672,
            0.0001911575248580238,
            0.0002365863244404309,
            0.000282015124022838,
            0.0003274439236052451,
            0.00037287272318765224,
            0.0004183015227700593,
            0.00046373032235246637,
            0.0005091591219348735,
            0.0005545879215172806,
            0.0006000167210996876,
            0.0006454455206820948,
            0.0006908743202645018,
            0.000736303119846909,
            0.0007817319194293161,
            0.0008271607190117233,
            0.0008725895185941303,
            0.0009180183181765375,
            0.0009634471177589445,
            0.0010088759173413515,
            0.0010543047169237587,
            0.0010997335165061658,
            0.001145162316088573,
            0.0011905911156709801,
            0.0012360199152533873,
            0.0012814487148357942,
            0.0013268775144182014,
            0.0013723063140006085,
            0.0014177351135830157,
            0.0014631639131654226,
            0.0015085927127478297,
            0.0015540215123302369,
            0.001599450311912644,
            0.001644879111495051,
            0.001690307911077458
        ]
    },
    "gradients/encoder.dense.weight": {
        "_type": "histogram",
        "values": [
            2,
            3,
            2,
            3,
            6,
            12,
            20,
            16,
            16,
            18,
            22,
            31,
            59,
            71,
            68,
            85,
            91,
            161,
            256,
            386,
            453,
            660,
            948,
            1416,
            1859,
            2125,
            2530,
            3054,
            3788,
            4693,
            5974,
            8656,
            11366,
            6940,
            5080,
            4124,
            3422,
            2649,
            2125,
            1717,
            1405,
            1041,
            667,
            485,
            367,
            277,
            178,
            131,
            97,
            89,
            83,
            54,
            57,
            36,
            31,
            15,
            26,
            11,
            22,
            7,
            7,
            4,
            1,
            2
        ],
        "bins": [
            -0.0001225161328222598,
            -0.00011871322307628436,
            -0.00011491031333030893,
            -0.0001111074035843335,
            -0.00010730449383835807,
            -0.00010350158409238264,
            -0.00009969867434640721,
            -0.00009589576460043177,
            -0.00009209285485445635,
            -0.00008828994510848092,
            -0.00008448703536250549,
            -0.00008068412561653007,
            -0.00007688121587055464,
            -0.00007307830612457921,
            -0.00006927539637860378,
            -0.00006547248663262836,
            -0.00006166957688665292,
            -0.00005786666714067749,
            -0.00005406375739470206,
            -0.00005026084764872663,
            -0.0000464579379027512,
            -0.00004265502815677577,
            -0.00003885211841080034,
            -0.00003504920866482491,
            -0.00003124629891884948,
            -0.000027443389172874053,
            -0.000023640479426898623,
            -0.000019837569680923196,
            -0.000016034659934947766,
            -0.000012231750188972336,
            -0.000008428840442996907,
            -0.000004625930697021479,
            -8.230209510460624e-7,
            0.000002979888794929367,
            0.000006782798540904796,
            0.000010585708286880225,
            0.000014388618032855655,
            0.000018191527778831085,
            0.000021994437524806512,
            0.000025797347270781942,
            0.000029600257016757372,
            0.0000334031667627328,
            0.00003720607650870823,
            0.00004100898625468366,
            0.000044811896000659086,
            0.00004861480574663451,
            0.000052417715492609946,
            0.00005622062523858537,
            0.000060023534984560806,
            0.00006382644473053623,
            0.00006762935447651166,
            0.00007143226422248709,
            0.00007523517396846253,
            0.00007903808371443795,
            0.00008284099346041338,
            0.00008664390320638882,
            0.00009044681295236425,
            0.00009424972269833967,
            0.0000980526324443151,
            0.00010185554219029053,
            0.00010565845193626595,
            0.00010946136168224138,
            0.00011326427142821681,
            0.00011706718117419224,
            0.00012087009092016768
        ]
    },
    "val_permutation_std": 0.00388273334772321,
    "_timestamp": 1610348173,
    "train_permutation_mean": 0.5907293477583961,
    "val_loss_mean": 13.220448347041566,
    "recon_loss_F_std": 1.0178546761206129,
    "recon_loss_F_mean": -8.536789970255315,
    "recon_loss_E_mean": -4.342687380480191,
    "gradients/decoder.rmlp.0.weight": {
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            2,
            1,
            2,
            3,
            4,
            7,
            14,
            20,
            20,
            41,
            72,
            83,
            115,
            200,
            248,
            330,
            482,
            619,
            749,
            1054,
            1383,
            1706,
            2203,
            2859,
            3309,
            3978,
            4473,
            4400,
            4361,
            3867,
            3324,
            2715,
            2171,
            1656,
            1292,
            932,
            697,
            530,
            376,
            297,
            200,
            140,
            96,
            59,
            37,
            19,
            18,
            17,
            10,
            1,
            4,
            2
        ],
        "_type": "histogram",
        "bins": [
            -0.0013311276625832932,
            -0.001297397348425386,
            -0.001263667034267479,
            -0.0012299367201095718,
            -0.0011962064059516647,
            -0.0011624760917937575,
            -0.0011287457776358503,
            -0.0010950154634779433,
            -0.001061285149320036,
            -0.0010275548351621289,
            -0.000993824521004222,
            -0.0009600942068463147,
            -0.0009263638926884075,
            -0.0008926335785305003,
            -0.0008589032643725932,
            -0.0008251729502146861,
            -0.0007914426360567789,
            -0.0007577123218988717,
            -0.0007239820077409646,
            -0.0006902516935830575,
            -0.0006565213794251503,
            -0.0006227910652672431,
            -0.000589060751109336,
            -0.000555330436951429,
            -0.0005216001227935218,
            -0.0004878698086356146,
            -0.0004541394944777075,
            -0.00042040918031980033,
            -0.0003866788661618932,
            -0.00035294855200398604,
            -0.0003192182378460789,
            -0.00028548792368817175,
            -0.0002517576095302648,
            -0.00021802729537235768,
            -0.00018429698121445054,
            -0.0001505666670565434,
            -0.00011683635289863625,
            -0.0000831060387407291,
            -0.00004937572458282196,
            -0.000015645410424914815,
            0.00001808490373299233,
            0.000051815217890899474,
            0.00008554553204880662,
            0.00011927584620671376,
            0.0001530061603646209,
            0.00018673647452252805,
            0.0002204667886804352,
            0.00025419710283834234,
            0.0002879274169962495,
            0.00032165773115415663,
            0.0003553880453120638,
            0.0003891183594699709,
            0.00042284867362787806,
            0.0004565789877857852,
            0.0004903093019436924,
            0.0005240396161015994,
            0.0005577699302595066,
            0.0005915002444174138,
            0.0006252305585753209,
            0.000658960872733228,
            0.0006926911868911352,
            0.0007264215010490424,
            0.0007601518152069495,
            0.0007938821293648566,
            0.0008276124435227638
        ]
    },
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "bins": [
            -0.0009242588070784902,
            -0.0009007018507340239,
            -0.0008771448943895576,
            -0.0008535879380450914,
            -0.0008300309817006251,
            -0.0008064740253561589,
            -0.0007829170690116926,
            -0.0007593601126672264,
            -0.0007358031563227601,
            -0.0007122461999782938,
            -0.0006886892436338276,
            -0.0006651322872893614,
            -0.0006415753309448951,
            -0.0006180183746004288,
            -0.0005944614182559625,
            -0.0005709044619114964,
            -0.00054734750556703,
            -0.0005237905492225637,
            -0.0005002335928780974,
            -0.0004766766365336312,
            -0.000453119680189165,
            -0.00042956272384469873,
            -0.0004060057675002325,
            -0.0003824488111557662,
            -0.00035889185481129994,
            -0.00033533489846683366,
            -0.00031177794212236743,
            -0.00028822098577790115,
            -0.0002646640294334349,
            -0.00024110707308896867,
            -0.00021755011674450241,
            -0.00019399316040003613,
            -0.0001704362040555699,
            -0.00014687924771110365,
            -0.0001233222913666374,
            -0.00009976533502217113,
            -0.00007620837867770487,
            -0.00005265142233323862,
            -0.00002909446598877236,
            -0.000005537509644306098,
            0.000018019446700160156,
            0.00004157640304462641,
            0.00006513335938909267,
            0.00008869031573355893,
            0.00011224727207802519,
            0.00013580422842249146,
            0.0001593611847669577,
            0.00018291814111142396,
            0.00020647509745589022,
            0.00023003205380035647,
            0.0002535890101448227,
            0.000277145966489289,
            0.00030070292283375524,
            0.0003242598791782215,
            0.00034781683552268774,
            0.000371373791867154,
            0.0003949307482116203,
            0.0004184877045560866,
            0.0004420446609005528,
            0.0004656016172450191,
            0.0004891585735894853,
            0.0005127155299339516,
            0.0005362724862784179,
            0.0005598294426228841,
            0.0005833863989673503
        ],
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            1,
            0,
            2,
            0,
            3,
            1,
            5,
            5,
            2,
            7,
            7,
            12,
            11,
            12,
            18,
            16,
            21,
            15,
            21,
            16,
            14,
            18,
            17,
            16,
            18,
            15,
            16,
            14,
            19,
            25,
            19,
            16,
            13,
            14,
            14,
            14,
            13,
            12,
            10,
            8,
            7,
            5,
            3,
            3,
            3,
            0,
            0,
            1,
            0,
            2,
            2,
            2,
            0,
            2
        ]
    },
    "train_permutation_std": 0.01181519925187318,
    "train_loss_std": 0.03330220552381134,
    "reg_loss_mean": 0.0005795291668073565,
    "recon_loss_mean": -13.234622618004195,
    "_runtime": 46229,
    "interpolations.between2.text": [
        [
            [
                "Somerset",
                "/film/film/costume_design_by",
                "Cold War"
            ]
        ],
        [
            [
                "Basic Instinct 2",
                "/film/film/costume_design_by",
                "United States of America"
            ]
        ],
        [
            [
                "Aaron Sorkin",
                "/film/film/costume_design_by",
                "Himachal Pradesh"
            ]
        ],
        [
            [
                "Canada",
                "/film/film/costume_design_by",
                "Jerry Belson"
            ]
        ],
        [
            [
                "Friz Freleng",
                "/film/film/costume_design_by",
                "Brno"
            ]
        ],
        [
            [
                "Track and field athletics",
                "/film/film/costume_design_by",
                "The Fifth Element"
            ]
        ],
        [
            [
                "Academy Award for Best Director",
                "/film/film/costume_design_by",
                "Solar System"
            ]
        ],
        [
            [
                "Australia",
                "/film/film/costume_design_by",
                "Ukulele"
            ]
        ],
        [
            [
                "George Lucas",
                "/film/film/costume_design_by",
                "Infernal Affairs II"
            ]
        ],
        [
            [
                "California State University",
                "/film/film/costume_design_by",
                "National Board of Review Award for Best Actress"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873011464095653,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5830596033437068,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5799675045175151,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5776104632189853,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.576601431692454,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5773123417655411,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.579193903443412,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5823088332948008,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5864762672034982,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.591367524106556,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Fritz Leiber",
                "/film/film/costume_design_by",
                "Los Angeles Film Critics Association Award for Best Director"
            ]
        ],
        [
            [
                "Irene Cara",
                "/film/film/costume_design_by",
                "2008 Major League Baseball season"
            ]
        ],
        [
            [
                "The Proposal",
                "/film/film/costume_design_by",
                "English Language"
            ]
        ],
        [
            [
                "January Jones",
                "/film/film/costume_design_by",
                "Official Website"
            ]
        ],
        [
            [
                "Russia",
                "/film/film/costume_design_by",
                "Forward"
            ]
        ],
        [
            [
                "Jennifer Celotta",
                "/film/film/costume_design_by",
                "The Talented Mr. Ripley"
            ]
        ],
        [
            [
                "Mary",
                "/film/film/costume_design_by",
                "Lyle R. Wheeler"
            ]
        ],
        [
            [
                "Adam Sandler",
                "/film/film/costume_design_by",
                "Amber Riley"
            ]
        ],
        [
            [
                "Guiding Light",
                "/film/film/costume_design_by",
                "Gaslight"
            ]
        ],
        [
            [
                "Michael Redgrave",
                "/film/film/costume_design_by",
                "The Song of Bernadette"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Ashton Kutcher",
                "/film/film/costume_design_by",
                "Seven Pounds"
            ]
        ],
        [
            [
                "Nancy Marchand",
                "/film/film/costume_design_by",
                "Chrysalis Records"
            ]
        ],
        [
            [
                "Infernal Affairs",
                "/film/film/costume_design_by",
                "Danzig"
            ]
        ],
        [
            [
                "FC Tom Tomsk",
                "/film/film/costume_design_by",
                "Model"
            ]
        ],
        [
            [
                "Ordinary People",
                "/film/film/costume_design_by",
                "The Lord of the Rings: The Two Towers"
            ]
        ],
        [
            [
                "18th United States Congress",
                "/film/film/costume_design_by",
                "City of Preston, Lancashire"
            ]
        ],
        [
            [
                "Argentina",
                "/film/film/costume_design_by",
                "Pisa"
            ]
        ],
        [
            [
                "Shine",
                "/film/film/costume_design_by",
                "Lyndon B. Johnson"
            ]
        ],
        [
            [
                "Shark Tale",
                "/film/film/costume_design_by",
                "Comedy-GB"
            ]
        ],
        [
            [
                "Iain Banks",
                "/film/film/costume_design_by",
                "Visual Effects Supervisor"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Academy Award for Best Original Music Score",
                "/film/film/costume_design_by",
                "Carlo Ponti"
            ]
        ],
        [
            [
                "Michael Minkler",
                "/film/film/costume_design_by",
                "Latin Grammy Award for Album of the Year"
            ]
        ],
        [
            [
                "Boxing",
                "/film/film/costume_design_by",
                "Midfielder"
            ]
        ],
        [
            [
                "Hogan Sheffer",
                "/film/film/costume_design_by",
                "United States Department of Housing and Urban Development"
            ]
        ],
        [
            [
                "Hope Davis",
                "/film/film/costume_design_by",
                "Kate Nelligan"
            ]
        ],
        [
            [
                "Eric Idle",
                "/film/film/costume_design_by",
                "I Love You Phillip Morris"
            ]
        ],
        [
            [
                "Peter Sellers",
                "/film/film/costume_design_by",
                "Rachel Bilson"
            ]
        ],
        [
            [
                "Jacob Vargas",
                "/film/film/costume_design_by",
                "Robert Carlyle"
            ]
        ],
        [
            [
                "Bill Cosby",
                "/film/film/costume_design_by",
                "Virginia Madsen"
            ]
        ],
        [
            [
                "Hampden County",
                "/film/film/costume_design_by",
                "English Language"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Arabic Language",
                "/film/film/costume_design_by",
                "Bill Berry"
            ]
        ],
        [
            [
                "GoldenEye",
                "/film/film/costume_design_by",
                "Tillamook County"
            ]
        ],
        [
            [
                "Tom Wilkinson",
                "/film/film/costume_design_by",
                "1992 Winter Olympics"
            ]
        ],
        [
            [
                "Iceland",
                "/film/film/costume_design_by",
                "Edward Zwick"
            ]
        ],
        [
            [
                "Jimmy Kimmel",
                "/film/film/costume_design_by",
                "Elite Squad: The Enemy Within"
            ]
        ],
        [
            [
                "The Office",
                "/film/film/costume_design_by",
                "Defenseman"
            ]
        ],
        [
            [
                "Singapore",
                "/film/film/costume_design_by",
                "Tim Allen"
            ]
        ],
        [
            [
                "Emmanuel College, Cambridge",
                "/film/film/costume_design_by",
                "Forward"
            ]
        ],
        [
            [
                "President",
                "/film/film/costume_design_by",
                "Official Website"
            ]
        ],
        [
            [
                "Jerry Belson",
                "/film/film/costume_design_by",
                "1968 Winter Olympics"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Christopher Eccleston",
                "/film/film/costume_design_by",
                "2000 Summer Olympics"
            ]
        ],
        [
            [
                "Jack & Jill",
                "/film/film/costume_design_by",
                "Razzie Award for Worst Supporting Actress"
            ]
        ],
        [
            [
                "Piano",
                "/film/film/costume_design_by",
                "Led Zeppelin"
            ]
        ],
        [
            [
                "United Kingdom",
                "/film/film/costume_design_by",
                "MTV Movie Award for Best Kiss"
            ]
        ],
        [
            [
                "Cruel Intentions",
                "/film/film/costume_design_by",
                "Space Cowboys"
            ]
        ],
        [
            [
                "1992 Summer Olympics",
                "/film/film/costume_design_by",
                "Texas Tech University"
            ]
        ],
        [
            [
                "Chris Menges",
                "/film/film/costume_design_by",
                "FX"
            ]
        ],
        [
            [
                "The Lord of the Rings: The Return of the King",
                "/film/film/costume_design_by",
                "Debra Winger"
            ]
        ],
        [
            [
                "Soviet Union",
                "/film/film/costume_design_by",
                "35th Academy Awards"
            ]
        ],
        [
            [
                "Star Trek: Deep Space Nine",
                "/film/film/costume_design_by",
                "Jason Flemyng"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Il Divo",
                "/film/film/costume_design_by",
                "Bill Conti"
            ]
        ],
        [
            [
                "Independent Spirit Award for Best Male Lead",
                "/film/film/costume_design_by",
                "David Wenham"
            ]
        ],
        [
            [
                "Megumi Hayashibara",
                "/film/film/costume_design_by",
                "Political drama"
            ]
        ],
        [
            [
                "Toni Morrison",
                "/film/film/costume_design_by",
                "Bharatiya Janata Party"
            ]
        ],
        [
            [
                "Immortals",
                "/film/film/costume_design_by",
                "Namibia"
            ]
        ],
        [
            [
                "George Clinton",
                "/film/film/costume_design_by",
                "Christian punk"
            ]
        ],
        [
            [
                "Michigan State University",
                "/film/film/costume_design_by",
                "Steven Culp"
            ]
        ],
        [
            [
                "Trumpet",
                "/film/film/costume_design_by",
                "Eric Roth"
            ]
        ],
        [
            [
                "Lara Croft: Tomb Raider",
                "/film/film/costume_design_by",
                "Robert Taylor"
            ]
        ],
        [
            [
                "The Madness of King George",
                "/film/film/costume_design_by",
                "Indie film"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Snow Falling on Cedars",
                "/film/film/costume_design_by",
                "MTV Video Music Award for Best Group Video"
            ]
        ],
        [
            [
                "Grammy Award for Best Rap Song",
                "/film/film/costume_design_by",
                "Ghana national football team"
            ]
        ],
        [
            [
                "David Watkin",
                "/film/film/costume_design_by",
                "Marriage"
            ]
        ],
        [
            [
                "Walk Hard: The Dewey Cox Story",
                "/film/film/costume_design_by",
                "Close Encounters of the Third Kind"
            ]
        ],
        [
            [
                "Grammy Award for Best Male Pop Vocal Performance",
                "/film/film/costume_design_by",
                "Donnie Yen"
            ]
        ],
        [
            [
                "Phyllis Logan",
                "/film/film/costume_design_by",
                "United States Dollar"
            ]
        ],
        [
            [
                "Forgetting Sarah Marshall",
                "/film/film/costume_design_by",
                "Guitar"
            ]
        ],
        [
            [
                "Gallipoli",
                "/film/film/costume_design_by",
                "Jerry Douglas"
            ]
        ],
        [
            [
                "Cher",
                "/film/film/costume_design_by",
                "Forward"
            ]
        ],
        [
            [
                "Goalkeeper",
                "/film/film/costume_design_by",
                "Robert Stack"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Reggae",
                "/film/film/costume_design_by",
                "58th Academy Awards"
            ]
        ],
        [
            [
                "Sampler",
                "/film/film/costume_design_by",
                "Paramount Pictures"
            ]
        ],
        [
            [
                "Algeria national football team",
                "/film/film/costume_design_by",
                "Wisner Washam"
            ]
        ],
        [
            [
                "Hong Kong",
                "/film/film/costume_design_by",
                "Eli Roth"
            ]
        ],
        [
            [
                "ER",
                "/film/film/costume_design_by",
                "Crime Fiction"
            ]
        ],
        [
            [
                "North America-US",
                "/film/film/costume_design_by",
                "Habsburg Monarchy"
            ]
        ],
        [
            [
                "Black Swan",
                "/film/film/costume_design_by",
                "Montclair State University"
            ]
        ],
        [
            [
                "Guiding Light",
                "/film/film/costume_design_by",
                "The Illusionist"
            ]
        ],
        [
            [
                "2000 Summer Olympics",
                "/film/film/costume_design_by",
                "Jennifer Lopez"
            ]
        ],
        [
            [
                "Brazil",
                "/film/film/costume_design_by",
                "Ethan Hawke"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Alexandre Desplat",
                "/film/film/costume_design_by",
                "Conrad Buff"
            ]
        ],
        [
            [
                "Philip Seymour Hoffman",
                "/film/film/costume_design_by",
                "Nebula Award for Best Novella"
            ]
        ],
        [
            [
                "John F. Seitz",
                "/film/film/costume_design_by",
                "February"
            ]
        ],
        [
            [
                "Broccoli",
                "/film/film/costume_design_by",
                "Brendan Coyle"
            ]
        ],
        [
            [
                "3 Idiots",
                "/film/film/costume_design_by",
                "Taye Diggs"
            ]
        ],
        [
            [
                "Damon Albarn",
                "/film/film/costume_design_by",
                "Jim Belushi"
            ]
        ],
        [
            [
                "Over the Top",
                "/film/film/costume_design_by",
                "Josh Sussman"
            ]
        ],
        [
            [
                "Batman & Robin",
                "/film/film/costume_design_by",
                "MTV Movie Award for Best Kiss"
            ]
        ],
        [
            [
                "Boogie Nights",
                "/film/film/costume_design_by",
                "Slumdog Millionaire"
            ]
        ],
        [
            [
                "An Early Frost",
                "/film/film/costume_design_by",
                "West Germany"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Academy Award for Best Director",
                "/film/film/costume_design_by",
                "The Road"
            ]
        ],
        [
            [
                "Groningen",
                "/film/film/costume_design_by",
                "Historical fiction"
            ]
        ],
        [
            [
                "Peter Riegert",
                "/film/film/costume_design_by",
                "Marriage"
            ]
        ],
        [
            [
                "Lafayette College",
                "/film/film/costume_design_by",
                "Manish Malhotra"
            ]
        ],
        [
            [
                "Broadcast Film Critics Association Award for Best Film",
                "/film/film/costume_design_by",
                "Drama"
            ]
        ],
        [
            [
                "Zach Braff",
                "/film/film/costume_design_by",
                "Harry Shum, Jr."
            ]
        ],
        [
            [
                "John Astin",
                "/film/film/costume_design_by",
                "Tony Award for Best Revival of a Musical"
            ]
        ],
        [
            [
                "Canada",
                "/film/film/costume_design_by",
                "2003 Major League Baseball Draft"
            ]
        ],
        [
            [
                "Ski jumping",
                "/film/film/costume_design_by",
                "South America"
            ]
        ],
        [
            [
                "Santa Barbara",
                "/film/film/costume_design_by",
                "Male"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5889433495535319,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5883976360828148,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879097628881097,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875694497148648,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873494811057501,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872213338275484,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872084527191673,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872777786647524,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874788844178759,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878901504897415,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5889224533266499,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5882942108266244,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878738525325702,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875911054953642,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587379510003525,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872615115324171,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873757562016207,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875319491709629,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878344427478578,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5881998779786287,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5883490833675529,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879293547446529,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876211506944748,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874399268362946,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872933234784141,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587263333679023,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872866195122175,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873971890847238,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587628637907633,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587943211502846,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867185453710152,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5866493842233572,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5866920357145811,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5868926403895696,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872346488067524,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5877988466723705,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5885366086949084,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.589351000485747,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5902181765438205,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5911135632015648,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587142394965075,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870408034013709,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870002025432989,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870030285993141,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.58705793421259,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871591527662489,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873661374137491,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876804810389766,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5881761646956241,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5888037587464952,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5886745837607006,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5882230548936932,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878938931591144,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876515952817724,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874536828321056,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587362232736536,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873137037075835,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873077720162755,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874667827458647,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5877594611562852,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876973062283732,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873710380949974,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870988938331548,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5868893595355655,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867995409801042,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867967669120163,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5869283368573439,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871375452296924,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587495346240963,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879411009082984,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5884083012114809,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879568249036301,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875789899674211,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872938905855118,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.58711550896309,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870693860621655,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871451718257116,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872901913563918,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875159500065269,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5877617227795403,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5892797322451515,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5887737137990723,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5883136342399558,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878996853963351,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875502289901097,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873387867963269,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587252814417752,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872660406713971,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873619851481935,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875045064989532,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.588789368156872,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.588164563665251,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5877864452058923,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874464794148145,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872428909245503,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872467855445356,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873679933906688,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875403602785741,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587797312246092,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5881703978002027,
                    0
                ]
            ]
        ]
    ],
    "gradients/decoder.rmlp.5.weight": {
        "_type": "histogram",
        "values": [
            4,
            1,
            12,
            7,
            16,
            28,
            52,
            74,
            91,
            100,
            113,
            148,
            150,
            160,
            146,
            159,
            189,
            201,
            294,
            421,
            545,
            702,
            842,
            1014,
            1207,
            1578,
            2362,
            3820,
            6118,
            11802,
            44323,
            481939,
            29569692,
            562502,
            32591,
            12137,
            5902,
            3575,
            2492,
            1814,
            1268,
            836,
            585,
            483,
            428,
            368,
            310,
            241,
            234,
            219,
            135,
            132,
            85,
            47,
            44,
            32,
            11,
            14,
            9,
            6,
            1,
            2,
            1,
            2
        ],
        "bins": [
            -0.004095011449453292,
            -0.003969428335249433,
            -0.003843845221045574,
            -0.003718262106841715,
            -0.003592678992637856,
            -0.003467095878433997,
            -0.0033415127642301375,
            -0.0032159296500262786,
            -0.0030903465358224193,
            -0.0029647634216185604,
            -0.002839180307414701,
            -0.002713597193210842,
            -0.0025880140790069833,
            -0.0024624309648031244,
            -0.002336847850599265,
            -0.002211264736395406,
            -0.002085681622191547,
            -0.001960098507987688,
            -0.0018345153937838286,
            -0.0017089322795799697,
            -0.0015833491653761103,
            -0.0014577660511722512,
            -0.001332182936968392,
            -0.0012065998227645332,
            -0.001081016708560674,
            -0.000955433594356815,
            -0.0008298504801529558,
            -0.0007042673659490968,
            -0.0005786842517452377,
            -0.0004531011375413786,
            -0.00032751802333751953,
            -0.00020193490913366047,
            -0.00007635179492980135,
            0.00004923131927405774,
            0.00017481443347791683,
            0.0003003975476817759,
            0.000425980661885635,
            0.0005515637760894941,
            0.0006771468902933531,
            0.0008027300044972123,
            0.0009283131187010714,
            0.0010538962329049305,
            0.0011794793471087896,
            0.0013050624613126487,
            0.0014306455755165076,
            0.0015562286897203668,
            0.0016818118039242259,
            0.0018073949181280848,
            0.001932978032331944,
            0.002058561146535803,
            0.0021841442607396623,
            0.0023097273749435212,
            0.0024353104891473806,
            0.0025608936033512395,
            0.002686476717555099,
            0.0028120598317589577,
            0.0029376429459628166,
            0.0030632260601666755,
            0.003188809174370535,
            0.0033143922885743938,
            0.003439975402778253,
            0.003565558516982112,
            0.0036911416311859713,
            0.0038167247453898302,
            0.0039423078595936896
        ]
    },
    "gradients/decoder.rmlp.5.bias": {
        "bins": [
            -0.0027333008938686034,
            -0.0026547783449386475,
            -0.0025762557960086916,
            -0.0024977332470787358,
            -0.00241921069814878,
            -0.002340688149218824,
            -0.002262165600288868,
            -0.0021836430513589122,
            -0.002105120502428956,
            -0.002026597953499,
            -0.0019480754045690441,
            -0.001869552855639088,
            -0.0017910303067091321,
            -0.0017125077577791763,
            -0.0016339852088492202,
            -0.0015554626599192643,
            -0.0014769401109893084,
            -0.0013984175620593525,
            -0.0013198950131293966,
            -0.0012413724641994405,
            -0.0011628499152694846,
            -0.0010843273663395288,
            -0.0010058048174095727,
            -0.0009272822684796168,
            -0.0008487597195496609,
            -0.000770237170619705,
            -0.000691714621689749,
            -0.000613192072759793,
            -0.0005346695238298371,
            -0.0004561469748998812,
            -0.00037762442596992526,
            -0.0002991018770399693,
            -0.00022057932811001338,
            -0.00014205677918005744,
            -0.0000635342302501015,
            0.000014988318679854437,
            0.00009351086760981038,
            0.0001720334165397663,
            0.00025055596546972225,
            0.0003290785143996782,
            0.00040760106332963413,
            0.00048612361225959007,
            0.000564646161189546,
            0.000643168710119502,
            0.0007216912590494579,
            0.0008002138079794138,
            0.0008787363569093698,
            0.0009572589058393258,
            0.0010357814547692816,
            0.0011143040036992375,
            0.0011928265526291934,
            0.0012713491015591495,
            0.0013498716504891054,
            0.0014283941994190613,
            0.0015069167483490174,
            0.0015854392972789733,
            0.0016639618462089291,
            0.001742484395138885,
            0.001821006944068841,
            0.001899529492998797,
            0.001978052041928753,
            0.002056574590858709,
            0.002135097139788665,
            0.0022136196887186208,
            0.0022921422376485766
        ],
        "_type": "histogram",
        "values": [
            3,
            1,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            5,
            1,
            3,
            0,
            3,
            4,
            1,
            2,
            5,
            7,
            7,
            14,
            17,
            23,
            82,
            287,
            1523,
            18700,
            8857,
            299,
            69,
            43,
            16,
            11,
            11,
            5,
            5,
            4,
            5,
            2,
            3,
            1,
            2,
            0,
            1,
            1,
            0,
            2,
            0,
            1,
            0,
            2,
            0,
            1,
            0,
            0,
            1
        ]
    },
    "graph_0": {
        "_type": "graph-file",
        "sha256": "83b332e7fbb8b7d67e2f58244d879e9867bc8e48d35d22da110ecc9c837bfae5",
        "path": "media/graph/graph_0_summary_83b332e7.graph.json",
        "size": 1165
    },
    "val_permutation_mean": 0.6203491726482753,
    "recon_loss_A_mean": -0.35514526726868983,
    "val_loss_std": 0.03156984641882175,
    "train_loss_step": 13.099896756412484
}

==> data/old/GCVAE_p1_delta.txt <==
\texttt{[[Somerset] [/film/film/costume\_design\_by] [Cold War]]}\\
\texttt{[[Basic Instinct 2] [/film/film/costume\_design\_by] [United States of America]]}\\
\texttt{[[Aaron Sorkin] [/film/film/costume\_design\_by] [Himachal Pradesh]]}\\
\texttt{[[Canada] [/film/film/costume\_design\_by] [Jerry Belson]]}\\
\texttt{[[Friz Freleng] [/film/film/costume\_design\_by] [Brno]]}\\
\texttt{[[Track and field athletics] [/film/film/costume\_design\_by] [The Fifth Element]]}\\
\texttt{[[Academy Award for Best Director] [/film/film/costume\_design\_by] [Solar System]]}\\
\texttt{[[Australia] [/film/film/costume\_design\_by] [Ukulele]]}\\
\texttt{[[George Lucas] [/film/film/costume\_design\_by] [Infernal Affairs II]]}\\
\texttt{[[California State University] [/film/film/costume\_design\_by] [National Board of Review Award for Best Actress]]}\\


==> data/old/GVAE_p0_delta.json <==
{
    "val_loss_step": 10.509367339159366,
    "gradients/decoder.rmlp.3.bias": {
        "_type": "histogram",
        "values": [
            192,
            121,
            43,
            10,
            2,
            3,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            589,
            0,
            0,
            63
        ],
        "bins": [
            -0.0066610071037241664,
            -0.006551694106298549,
            -0.006442381108872931,
            -0.006333068111447314,
            -0.006223755114021696,
            -0.006114442116596079,
            -0.0060051291191704605,
            -0.005895816121744843,
            -0.005786503124319226,
            -0.005677190126893609,
            -0.005567877129467991,
            -0.0054585641320423735,
            -0.005349251134616755,
            -0.005239938137191138,
            -0.00513062513976552,
            -0.005021312142339903,
            -0.004911999144914286,
            -0.0048026861474886684,
            -0.00469337315006305,
            -0.004584060152637433,
            -0.004474747155211815,
            -0.004365434157786198,
            -0.00425612116036058,
            -0.0041468081629349625,
            -0.004037495165509344,
            -0.003928182168083727,
            -0.003818869170658109,
            -0.003709556173232492,
            -0.003600243175806874,
            -0.0034909301783812565,
            -0.003381617180955639,
            -0.0032723041835300212,
            -0.003162991186104404,
            -0.0030536781886787863,
            -0.0029443651912531687,
            -0.0028350521938275515,
            -0.002725739196401934,
            -0.002616426198976316,
            -0.0025071132015506985,
            -0.002397800204125081,
            -0.0022884872066994636,
            -0.002179174209273846,
            -0.0020698612118482283,
            -0.001960548214422611,
            -0.001851235216996993,
            -0.0017419222195713753,
            -0.0016326092221457579,
            -0.0015232962247201402,
            -0.0014139832272945228,
            -0.0013046702298689051,
            -0.0011953572324432877,
            -0.00108604423501767,
            -0.0009767312375920526,
            -0.000867418240166435,
            -0.0007581052427408175,
            -0.0006487922453151998,
            -0.0005394792478895822,
            -0.0004301662504639646,
            -0.000320853253038347,
            -0.0002115402556127294,
            -0.00010222725818711186,
            0.000007085739238505713,
            0.00011639873666412329,
            0.0002257117340897409,
            0.00033502473151535844
        ]
    },
    "gradients/decoder.rmlp.3.weight": {
        "values": [
            475,
            929,
            632,
            838,
            757,
            1163,
            1613,
            1330,
            1389,
            1907,
            2037,
            1417,
            1165,
            1351,
            718,
            765,
            1563,
            2298,
            1132,
            1210,
            2274,
            586,
            1250,
            1518,
            842,
            1100,
            1282,
            1020,
            1876,
            1442,
            1170,
            1741,
            912,
            2737,
            2749,
            3472,
            3065,
            3104,
            3846,
            3612,
            2230,
            2649,
            394,
            4,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            65,
            2094,
            4717,
            439821,
            6098,
            1929
        ],
        "bins": [
            -0.0005906492629189901,
            -0.0005810721627102039,
            -0.0005714950625014177,
            -0.0005619179622926313,
            -0.0005523408620838451,
            -0.0005427637618750588,
            -0.0005331866616662726,
            -0.0005236095614574863,
            -0.0005140324612487,
            -0.0005044553610399138,
            -0.0004948782608311276,
            -0.00048530116062234127,
            -0.000475724060413555,
            -0.00046614696020476874,
            -0.00045656985999598245,
            -0.0004469927597871962,
            -0.00043741565957840993,
            -0.0004278385593696237,
            -0.0004182614591608374,
            -0.00040868435895205117,
            -0.00039910725874326493,
            -0.0003895301585344787,
            -0.0003799530583256924,
            -0.00037037595811690617,
            -0.0003607988579081199,
            -0.00035122175769933365,
            -0.00034164465749054736,
            -0.0003320675572817611,
            -0.00032249045707297483,
            -0.0003129133568641886,
            -0.0003033362566554023,
            -0.00029375915644661607,
            -0.00028418205623782983,
            -0.0002746049560290436,
            -0.0002650278558202573,
            -0.00025545075561147107,
            -0.0002458736554026848,
            -0.00023629655519389852,
            -0.00022671945498511226,
            -0.000217142354776326,
            -0.00020756525456753973,
            -0.00019798815435875347,
            -0.0001884110541499672,
            -0.00017883395394118094,
            -0.00016925685373239468,
            -0.00015967975352360842,
            -0.00015010265331482216,
            -0.0001405255531060359,
            -0.00013094845289724963,
            -0.00012137135268846337,
            -0.0001117942524796771,
            -0.00010221715227089084,
            -0.0000926400520621046,
            -0.00008306295185331833,
            -0.00007348585164453207,
            -0.00006390875143574582,
            -0.00005433165122695955,
            -0.00004475455101817329,
            -0.00003517745080938703,
            -0.00002560035060060077,
            -0.000016023250391814507,
            -0.000006446150183028246,
            0.0000031309500257580153,
            0.000012708050234544275,
            0.000022285150443330537
        ],
        "_type": "histogram"
    },
    "key_r": 25,
    "n_filtered": 10000,
    "gen_new": 0.9986772486772488,
    "new_triples": [
        [
            "Mark Mancina",
            "/people/person/religion",
            "Antilles"
        ],
        [
            "Frank Herbert",
            "/people/person/place_of_birth",
            "The Lion in Winter"
        ],
        [
            "Bobby Farrelly",
            "/people/person/place_of_birth",
            "Pittsfield"
        ],
        [
            "Kay Alden",
            "/people/person/languages",
            "Milwaukee"
        ],
        [
            "Lena Headey",
            "/people/person/place_of_birth",
            "Hillsboro"
        ],
        [
            "Clint Eastwood",
            "/people/person/profession",
            "Waterloo"
        ],
        [
            "Dennis Hopper",
            "/people/deceased_person/place_of_death",
            "Boise State University"
        ],
        [
            "Kelly Macdonald",
            "/people/person/religion",
            "Male"
        ],
        [
            "Patrick Dempsey",
            "/people/person/places_lived./people/place_lived/location",
            "St. Trinian's"
        ],
        [
            "Elisabeth Moss",
            "/people/person/languages",
            "Grace Jones"
        ],
        [
            "Alyson Hannigan",
            "/people/person/profession",
            "Small Soldiers"
        ],
        [
            "Alison Krauss",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "As the World Turns"
        ],
        [
            "John Turturro",
            "/people/person/profession",
            "The Lord of the Rings: The Return of the King"
        ],
        [
            "Jerry Wald",
            "/people/person/profession",
            "Old gold"
        ],
        [
            "Ryan Murphy",
            "/people/deceased_person/place_of_burial",
            "Independent Spirit Award for Best Supporting Female"
        ],
        [
            "Jorge Garcia",
            "/people/ethnicity/geographic_distribution",
            "Torku Konyaspor"
        ],
        [
            "Zach Galifianakis",
            "/people/person/religion",
            "National Board of Review Award for Best Actor"
        ],
        [
            "Larry Cohen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Nora Ephron"
        ],
        [
            "Indianapolis",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Roots: The Next Generations"
        ],
        [
            "Jeffrey Wright",
            "/medicine/disease/notable_people_with_this_condition",
            "37th Academy Awards"
        ],
        [
            "William A. Wellman",
            "/people/person/profession",
            "Political Science"
        ],
        [
            "John Mills",
            "/people/person/profession",
            "John Zorn"
        ],
        [
            "Robert Klein",
            "/medicine/disease/notable_people_with_this_condition",
            "BET"
        ],
        [
            "Wes Anderson",
            "/people/ethnicity/people",
            "Slovenia"
        ],
        [
            "Graz",
            "/people/person/gender",
            "Cookie's Fortune"
        ],
        [
            "Madeline Kahn",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dianne Wiest"
        ],
        [
            "Lisa Connor",
            "/people/person/languages",
            "Herkimer County"
        ],
        [
            "Vince McMahon",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Graham Yost"
        ],
        [
            "Kate Winslet",
            "/people/person/place_of_birth",
            "Comedy-GB"
        ],
        [
            "Henry Rollins",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pat Benatar"
        ],
        [
            "Amy Robach",
            "/people/deceased_person/place_of_burial",
            "Larry Cohen"
        ],
        [
            "Jeff Goldblum",
            "/people/ethnicity/languages_spoken",
            "Robbie Keane"
        ],
        [
            "Carol Kane",
            "/people/person/religion",
            "Octopussy"
        ],
        [
            "Raza Murad",
            "/people/person/place_of_birth",
            "Buddhism"
        ],
        [
            "Johnny Green",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "easyJet"
        ],
        [
            "Michel Legrand",
            "/people/person/employment_history./business/employment_tenure/company",
            "28th Golden Globe Awards"
        ],
        [
            "Ursula K. Le Guin",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Software"
        ],
        [
            "Laurence Fishburne",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Josh Hartnett"
        ],
        [
            "Rajpal Yadav",
            "/people/person/gender",
            "FC Rubin Kazan"
        ],
        [
            "Jimmy Buffett",
            "/people/person/nationality",
            "Perth and Kinross"
        ],
        [
            "Arthur Miller",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lalo Schifrin"
        ],
        [
            "Robert Elswit",
            "/people/person/profession",
            "Aidan Quinn"
        ],
        [
            "Frank Lloyd Wright",
            "/people/cause_of_death/people",
            "Electronic drum"
        ],
        [
            "Theofanis Gekas",
            "/people/person/places_lived./people/place_lived/location",
            "Bernadette Peters"
        ],
        [
            "Jane Wyman",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "University of Texas at Arlington"
        ],
        [
            "Irene Cara",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Accordion"
        ],
        [
            "Dean Devlin",
            "/people/person/gender",
            "Official Website"
        ],
        [
            "Bernardo Bertolucci",
            "/people/person/employment_history./business/employment_tenure/company",
            "Brunei"
        ],
        [
            "Sam Wood",
            "/people/person/nationality",
            "Switzerland national football team"
        ],
        [
            "Ram Gopal Varma",
            "/people/person/place_of_birth",
            "Niagara County"
        ],
        [
            "Gene Reynolds",
            "/people/deceased_person/place_of_death",
            "Scientist-GB"
        ],
        [
            "Etta James",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Independent Spirit Award for Best Documentary Feature"
        ],
        [
            "Anthony Stewart Head",
            "/people/ethnicity/people",
            "J Records"
        ],
        [
            "Brian May",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Battle of Britain"
        ],
        [
            "Faye Dunaway",
            "/people/person/profession",
            "Screenwriter"
        ],
        [
            "Peter Wentz",
            "/people/person/place_of_birth",
            "Calista Flockhart"
        ],
        [
            "Helena Bonham Carter",
            "/people/person/languages",
            "Raoul Walsh"
        ],
        [
            "Rickey Henderson",
            "/people/person/profession",
            "Furman University"
        ],
        [
            "Joel Grey",
            "/people/person/languages",
            "Academy Award for Best Makeup and Hairstyling"
        ],
        [
            "Hermann Hesse",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gary Summers"
        ],
        [
            "Stuart Duncan",
            "/people/person/places_lived./people/place_lived/location",
            "Philadelphia"
        ],
        [
            "Kevin Smith",
            "/people/person/profession",
            "Beau Bridges"
        ],
        [
            "Ann Roth",
            "/people/person/religion",
            "Video game"
        ],
        [
            "Kate Moss",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Film Producer-GB"
        ],
        [
            "Philippines",
            "/people/person/employment_history./business/employment_tenure/company",
            "Tom Scott"
        ],
        [
            "Jeremy Renner",
            "/people/deceased_person/place_of_death",
            "Oboe"
        ],
        [
            "Paisley",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lauren Tom"
        ],
        [
            "N. T. Rama Rao",
            "/people/person/gender",
            "Thomas Ian Nicholas"
        ],
        [
            "Fiji",
            "/people/person/places_lived./people/place_lived/location",
            "60th Golden Globe Awards"
        ],
        [
            "Raj Kapoor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Arabic Language"
        ],
        [
            "Paul Shaffer",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Luis Miguel"
        ],
        [
            "Mary Kay Place",
            "/people/person/place_of_birth",
            "Wellesley College"
        ],
        [
            "Robert Richardson",
            "/people/ethnicity/geographic_distribution",
            "Judaism-GB"
        ],
        [
            "Clint Howard",
            "/people/person/employment_history./business/employment_tenure/company",
            "Sean Connery"
        ],
        [
            "Keith Carradine",
            "/people/person/places_lived./people/place_lived/location",
            "Apocalypse Now"
        ],
        [
            "Bruce Campbell",
            "/people/person/place_of_birth",
            "Rivers Cuomo"
        ],
        [
            "Cameron Diaz",
            "/people/deceased_person/place_of_burial",
            "Dannii Minogue"
        ],
        [
            "Jeri Taylor",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "University of the Philippines, Diliman"
        ],
        [
            "Phil LaMarr",
            "/people/profession/specialization_of",
            "Tom Green"
        ],
        [
            "Visual Effects Art Director",
            "/people/person/religion",
            "Grammy Award for Best Instrumental Soloist(s) Performance (with orchestra)"
        ],
        [
            "Marylebone",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Stephen Baxter"
        ],
        [
            "Stephen Jackson",
            "/people/person/gender",
            "1920 Summer Olympics"
        ],
        [
            "Urban planner-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Turkmenistan"
        ],
        [
            "Trent Jones",
            "/people/ethnicity/people",
            "Trinity University"
        ],
        [
            "Dennis Miller",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Episcopal Church"
        ],
        [
            "Robert L. Surtees",
            "/people/person/nationality",
            "Antichrist"
        ],
        [
            "Kenya",
            "/people/person/profession",
            "Amanda Bynes"
        ],
        [
            "Mike Oldfield",
            "/people/person/religion",
            "Siobhan Finneran"
        ],
        [
            "Kevin Bacon",
            "/people/ethnicity/geographic_distribution",
            "Lost in Space"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/person/gender",
            "English Language"
        ],
        [
            "Adam Goldberg",
            "/people/person/profession",
            "Frankenstein"
        ],
        [
            "Eli Wallach",
            "/people/person/profession",
            "26th Academy Awards"
        ],
        [
            "David Fincher",
            "/people/person/nationality",
            "Baltimore-Towson, MD Metropolitan Statistical Area"
        ],
        [
            "Robin Gibb",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Horror"
        ],
        [
            "Goa",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Larry Gelbart"
        ],
        [
            "Lars von Trier",
            "/people/cause_of_death/people",
            "Hanover"
        ],
        [
            "Ninja",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Birmingham"
        ],
        [
            "Greg Bear",
            "/people/person/spouse_s./people/marriage/spouse",
            "Technical Support"
        ],
        [
            "Robert Evans",
            "/people/person/place_of_birth",
            "L.A. Law"
        ],
        [
            "Zoe Saldana",
            "/people/cause_of_death/people",
            "Days of Thunder"
        ],
        [
            "Murder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best Traditional Blues Album"
        ],
        [
            "Benicio del Toro",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "20th Century Fox"
        ],
        [
            "Tom Waits",
            "/people/person/languages",
            "Harvard Medical School"
        ],
        [
            "Patty Duke",
            "/people/person/profession",
            "Primal Fear"
        ],
        [
            "Rodney Jerkins",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "RWDM Brussels FC"
        ],
        [
            "Sarah Jessica Parker",
            "/people/person/places_lived./people/place_lived/location",
            "Designer"
        ],
        [
            "Maureen Stapleton",
            "/people/person/profession",
            "Big Love"
        ],
        [
            "Isabelle Huppert",
            "/people/person/profession",
            "Elijah Wood"
        ],
        [
            "United States Congress",
            "/people/person/nationality",
            "Pediatrics"
        ],
        [
            "Elliott Gould",
            "/people/person/profession",
            "Hong Kong"
        ],
        [
            "Cedric the Entertainer",
            "/people/ethnicity/geographic_distribution",
            "Kellie Martin"
        ],
        [
            "Jeffrey Jones",
            "/people/person/spouse_s./people/marriage/spouse",
            "Naruto the Movie: Legend of the Stone of Gelel"
        ],
        [
            "Joe Strummer",
            "/people/ethnicity/people",
            "Kirk Franklin"
        ],
        [
            "Ginger Rogers",
            "/people/person/religion",
            "Ned Kelly"
        ],
        [
            "Kansas City",
            "/people/person/profession",
            "George Lucas"
        ],
        [
            "Miguel Ferrer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Host"
        ],
        [
            "Visual Effects Art Director",
            "/people/cause_of_death/people",
            "China Time Zone-US"
        ],
        [
            "Ali Larter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pharrell Williams"
        ],
        [
            "Frank Spotnitz",
            "/people/person/places_lived./people/place_lived/location",
            "Brescia"
        ],
        [
            "Chris Thile",
            "/people/person/gender",
            "African American"
        ],
        [
            "Pete Postlethwaite",
            "/people/ethnicity/geographic_distribution",
            "Anderson"
        ],
        [
            "Russian",
            "/people/ethnicity/languages_spoken",
            "Scarborough"
        ],
        [
            "Ben Cross",
            "/people/person/employment_history./business/employment_tenure/company",
            "Electronic keyboard"
        ],
        [
            "Jaime Pressly",
            "/people/person/places_lived./people/place_lived/location",
            "Ateneo de Manila University"
        ],
        [
            "Ving Rhames",
            "/people/person/gender",
            "Hamas"
        ],
        [
            "Jeri Taylor",
            "/people/person/nationality",
            "Henry Fonda"
        ],
        [
            "Hilary Duff",
            "/people/person/nationality",
            "Rambo III"
        ],
        [
            "Giuseppe Verdi",
            "/people/profession/specialization_of",
            "3rd Rock from the Sun"
        ],
        [
            "Francis Ford Coppola",
            "/people/deceased_person/place_of_death",
            "Lisa Edelstein"
        ],
        [
            "Maurice Gibb",
            "/people/person/places_lived./people/place_lived/location",
            "Greg Bear"
        ],
        [
            "Tom Stoppard",
            "/people/person/gender",
            "All Boys"
        ],
        [
            "David Fury",
            "/people/deceased_person/place_of_burial",
            "Jane Lynch"
        ],
        [
            "Herbert Hoover",
            "/people/person/profession",
            "English Language"
        ],
        [
            "Stockard Channing",
            "/people/deceased_person/place_of_burial",
            "Province of Brescia"
        ],
        [
            "Elvis Costello",
            "/people/ethnicity/people",
            "2006 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "Frederik Pohl",
            "/people/person/profession",
            "Orix Buffaloes"
        ],
        [
            "Raakhee",
            "/people/person/nationality",
            "David Attenborough"
        ],
        [
            "Jerry O'Connell",
            "/people/person/religion",
            "Regina"
        ],
        [
            "Friedrich Schiller",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "St Helens"
        ],
        [
            "Guy Pearce",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ben Kingsley"
        ],
        [
            "Christine Langan",
            "/people/person/gender",
            "Minot"
        ],
        [
            "Comedian",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Richard Jenkins"
        ],
        [
            "Paul Walker",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "League of Nations"
        ],
        [
            "Edward James Olmos",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jessica Simpson"
        ],
        [
            "Harvey Fierstein",
            "/people/person/places_lived./people/place_lived/location",
            "50th Annual Grammy Awards-US"
        ],
        [
            "Ray McKinnon",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Grammy Award for Best Chamber Music/Small Ensemble Performance"
        ],
        [
            "Anjelica Huston",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Futurama"
        ],
        [
            "Andy Samberg",
            "/people/person/places_lived./people/place_lived/location",
            "Julia Stiles"
        ],
        [
            "David Alan Grier",
            "/people/person/profession",
            "Real Murcia"
        ],
        [
            "Zac Efron",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Keanu Reeves"
        ],
        [
            "Sean Connery",
            "/people/person/nationality",
            "Speed Racer"
        ],
        [
            "Dick Cheney",
            "/people/person/gender",
            "Recess: School's Out"
        ],
        [
            "Harold Perrineau Jr.",
            "/people/person/profession",
            "Sinhala Language"
        ],
        [
            "David Brown",
            "/people/person/profession",
            "Australian rules football"
        ],
        [
            "Steve Jordan",
            "/people/person/place_of_birth",
            "United States of America"
        ],
        [
            "Seal",
            "/people/ethnicity/geographic_distribution",
            "The Great Gatsby"
        ],
        [
            "Michael Gambon",
            "/people/deceased_person/place_of_death",
            "BAFTA Award for Best Makeup & Hair"
        ],
        [
            "Billy Preston",
            "/people/person/gender",
            "Vanessa Hudgens"
        ],
        [
            "Joan Bennett",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "David Bowie",
            "/people/ethnicity/geographic_distribution",
            "Life of Pi"
        ],
        [
            "David Sylvian",
            "/people/person/profession",
            "Landgraviate of Hesse-Kassel"
        ],
        [
            "Billie Joe Armstrong",
            "/people/person/nationality",
            "Greensburg"
        ],
        [
            "James Coburn",
            "/people/ethnicity/people",
            "Wisconsin"
        ],
        [
            "Harold Rosson",
            "/people/deceased_person/place_of_death",
            "Herkimer County"
        ],
        [
            "Richard Burton",
            "/people/person/places_lived./people/place_lived/location",
            "Psychotherapist-GB"
        ],
        [
            "Kate Moss",
            "/people/person/place_of_birth",
            "Richard Roxburgh"
        ],
        [
            "English people",
            "/people/person/place_of_birth",
            "Sherlock Holmes: A Game of Shadows"
        ],
        [
            "Billy Wilder",
            "/people/person/religion",
            "American Kennel Club"
        ],
        [
            "Michael Lantieri",
            "/people/person/employment_history./business/employment_tenure/company",
            "3D Realms"
        ],
        [
            "Richard Wright",
            "/people/person/spouse_s./people/marriage/spouse",
            "Nord-Pas-de-Calais"
        ],
        [
            "Billy West",
            "/people/person/nationality",
            "Armageddon"
        ],
        [
            "Diana Ross",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dauphin County"
        ],
        [
            "Anil Kapoor",
            "/people/person/gender",
            "Business Administration"
        ],
        [
            "Walter Benjamin",
            "/people/person/place_of_birth",
            "Central European Time Zone-US"
        ],
        [
            "Cheap Trick",
            "/people/ethnicity/people",
            "Drama"
        ],
        [
            "Meningitis",
            "/people/deceased_person/place_of_death",
            "San Diego State University"
        ],
        [
            "Gloria Stuart",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Terror in the Aisles"
        ],
        [
            "Brian De Palma",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "The Boondocks"
        ],
        [
            "Josh Griffith",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "505 Games"
        ],
        [
            "Kenya",
            "/people/person/spouse_s./people/marriage/spouse",
            "Intel Corporation"
        ],
        [
            "Chef",
            "/people/person/gender",
            "Steven Soderbergh"
        ],
        [
            "Clive Owen",
            "/people/person/gender",
            "Robert Cray"
        ],
        [
            "Jason Robards Jr.",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Goddard College"
        ],
        [
            "Todd Field",
            "/people/person/profession",
            "Bob Seger"
        ],
        [
            "Max Steiner",
            "/people/person/gender",
            "Karl Urban"
        ],
        [
            "Sarah Brightman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "MSV Duisburg"
        ],
        [
            "Musical",
            "/people/person/profession",
            "Pacific Time Zone"
        ],
        [
            "Stephen Graham",
            "/people/cause_of_death/people",
            "Lansing"
        ],
        [
            "Rachael Leigh Cook",
            "/people/deceased_person/place_of_death",
            "Chennai-GB"
        ],
        [
            "Jesse McCartney",
            "/people/person/places_lived./people/place_lived/location",
            "Defender"
        ],
        [
            "Bruce Hornsby",
            "/people/person/profession",
            "The Patriot"
        ],
        [
            "Equatorial Guinea",
            "/people/person/gender",
            "English Channel"
        ],
        [
            "Buzz Aldrin",
            "/people/person/gender",
            "Sound Editor-GB"
        ],
        [
            "Franz Schubert",
            "/people/person/places_lived./people/place_lived/location",
            "Republic"
        ],
        [
            "Alex Kurtzman",
            "/people/cause_of_death/people",
            "California College of the Arts"
        ],
        [
            "John Krasinski",
            "/people/person/places_lived./people/place_lived/location",
            "Tom Skerritt"
        ],
        [
            "Jessica Alba",
            "/people/person/religion",
            "Bongo drum"
        ],
        [
            "Samurai",
            "/people/person/nationality",
            "Nottingham"
        ],
        [
            "Walter Hill",
            "/people/person/gender",
            "The Tourist"
        ],
        [
            "Mark Hamill",
            "/people/person/gender",
            "The Man Who Knew Too Much"
        ],
        [
            "Akiva Schaffer",
            "/people/person/employment_history./business/employment_tenure/company",
            "The House of Mirth"
        ],
        [
            "Virginia Madsen",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Susannah York"
        ],
        [
            "Satish Kaushik",
            "/people/person/place_of_birth",
            "14th Satellite Awards"
        ],
        [
            "Dean Tavoularis",
            "/people/person/places_lived./people/place_lived/location",
            "Craig Armstrong"
        ],
        [
            "John Milius",
            "/people/person/employment_history./business/employment_tenure/company",
            "Oklahoma"
        ],
        [
            "David S. Goyer",
            "/people/person/profession",
            "Myanmar"
        ],
        [
            "Steve Guttenberg",
            "/people/person/gender",
            "Toei Company"
        ],
        [
            "Jerry Orbach",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Voice Actor"
        ],
        [
            "Vermont",
            "/people/cause_of_death/people",
            "Psychiatry"
        ],
        [
            "David Niven",
            "/people/person/gender",
            "Producers Guild of America Award for Best Theatrical Motion Picture"
        ],
        [
            "David Geffen",
            "/people/person/gender",
            "Chicago Bears"
        ],
        [
            "Cesar Romero",
            "/people/ethnicity/geographic_distribution",
            "Vadivelu"
        ],
        [
            "Brendan Coyle",
            "/people/person/place_of_birth",
            "Finland national football team"
        ],
        [
            "Pamela Anderson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Quiet American"
        ],
        [
            "Epilepsy",
            "/people/person/nationality",
            "Lucy Liu"
        ],
        [
            "Daniel Dae Kim",
            "/people/person/gender",
            "Joe Pantoliano"
        ],
        [
            "Robert Stack",
            "/people/person/profession",
            "Wolfgang Amadeus Mozart"
        ],
        [
            "Kurt Cobain",
            "/people/ethnicity/people",
            "Texas Christian University"
        ],
        [
            "Juan Mata",
            "/people/ethnicity/people",
            "Lonesome Dove"
        ],
        [
            "Lawrence Gordon",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Germany"
        ],
        [
            "Jean-Jacques Goldman",
            "/people/person/gender",
            "Invincible"
        ],
        [
            "Mario Van Peebles",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gary Tomlin"
        ],
        [
            "Alexander the Great",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The New World"
        ],
        [
            "Matthew Bellamy",
            "/people/person/place_of_birth",
            "Antwerp"
        ],
        [
            "Henry Grace",
            "/people/person/gender",
            "The Incredible Hulk"
        ],
        [
            "Golders Green Crematorium",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "September"
        ],
        [
            "Kevin Williamson",
            "/people/ethnicity/languages_spoken",
            "Meningitis"
        ],
        [
            "Bill Nelson",
            "/people/person/profession",
            "Ronald Bass"
        ],
        [
            "Reese Witherspoon",
            "/people/ethnicity/people",
            "In the Name of the Father"
        ],
        [
            "Michael Gambon",
            "/people/person/employment_history./business/employment_tenure/company",
            "Huntington"
        ],
        [
            "Mary-Louise Parker",
            "/people/person/nationality",
            "Venezuela"
        ],
        [
            "Coolio",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "UTV"
        ],
        [
            "Nobuo Uematsu",
            "/people/deceased_person/place_of_death",
            "Invercargill"
        ],
        [
            "Sridevi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Antioch College"
        ],
        [
            "Charo Santos-Concio",
            "/medicine/disease/notable_people_with_this_condition",
            "First National"
        ],
        [
            "John Powell",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Geraldine Chaplin"
        ],
        [
            "Eric Tsang",
            "/people/ethnicity/geographic_distribution",
            "Adam Horovitz"
        ],
        [
            "Sydney Pollack",
            "/people/person/languages",
            "Technical Support"
        ],
        [
            "Dean Cain",
            "/people/ethnicity/languages_spoken",
            "Rekha"
        ],
        [
            "Conan O'Brien",
            "/people/person/profession",
            "Hugh Jackman"
        ],
        [
            "Richard Dawkins",
            "/people/person/profession",
            "FC Rubin Kazan"
        ],
        [
            "Joss Ackland",
            "/people/ethnicity/geographic_distribution",
            "Egg"
        ],
        [
            "Kelly Clarkson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Rachael Leigh Cook",
            "/people/person/profession",
            "Ry Cooder"
        ],
        [
            "Warren Beatty",
            "/people/person/profession",
            "Rebecca Romijn"
        ],
        [
            "Ben Silverman",
            "/people/person/places_lived./people/place_lived/location",
            "Computer hardware"
        ],
        [
            "Canadian-American",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hard bop"
        ],
        [
            "Penelope Ann Miller",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Middletown"
        ],
        [
            "The Band",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Broadcast News"
        ],
        [
            "Pastor",
            "/people/ethnicity/people",
            "Mira Sorvino"
        ],
        [
            "Bruce McGill",
            "/people/person/languages",
            "The Royal Tenenbaums"
        ],
        [
            "Alan Rickman",
            "/people/deceased_person/place_of_death",
            "L.A. Confidential"
        ],
        [
            "Andrew Jackson",
            "/people/person/nationality",
            "Bridesmaids"
        ],
        [
            "T-Bone Burnett",
            "/people/ethnicity/people",
            "Latin Grammy Award for Best Male Pop Vocal Album"
        ],
        [
            "Freemasonry",
            "/people/person/places_lived./people/place_lived/location",
            "Raith Rovers F.C."
        ],
        [
            "Harry S. Truman",
            "/people/person/religion",
            "Sandra Bernhard"
        ],
        [
            "Cole Porter",
            "/people/cause_of_death/people",
            "Richard Price"
        ],
        [
            "Robert Fripp",
            "/medicine/disease/notable_people_with_this_condition",
            "C.F. Pachuca"
        ],
        [
            "Viggo Mortensen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Danish Language"
        ],
        [
            "Claudia Schiffer",
            "/people/person/gender",
            "Portishead"
        ],
        [
            "Mark Strong",
            "/people/person/employment_history./business/employment_tenure/company",
            "Scottish American"
        ],
        [
            "Jagdish Raj",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kenya national football team"
        ],
        [
            "Christopher Guest",
            "/people/person/nationality",
            "Albany County"
        ],
        [
            "Jennifer Jason Leigh",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Atonement"
        ],
        [
            "Rolfe Kent",
            "/people/person/place_of_birth",
            "United States Congress"
        ],
        [
            "Graham Gouldman",
            "/people/person/gender",
            "Kyrgyzstan"
        ],
        [
            "Charles Baudelaire",
            "/people/person/nationality",
            "Sitcom"
        ],
        [
            "Stephen King",
            "/people/person/religion",
            "Soviet Union"
        ],
        [
            "Eddie Murphy",
            "/people/person/place_of_birth",
            "Thailand"
        ],
        [
            "Matt Hubbard",
            "/people/person/employment_history./business/employment_tenure/company",
            "Live action"
        ],
        [
            "Dennis Hopper",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Good"
        ],
        [
            "Jessica Lange",
            "/people/person/gender",
            "Guangzhou Evergrande Football Club"
        ],
        [
            "Elvis Costello",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Himani Shivpuri"
        ],
        [
            "Myocardial infarction",
            "/people/person/places_lived./people/place_lived/location",
            "The Penguins of Madagascar"
        ],
        [
            "David Healy",
            "/people/person/gender",
            "The Life and Death of Peter Sellers"
        ],
        [
            "Amy Poehler",
            "/people/person/place_of_birth",
            "Pulitzer Prize for Biography or Autobiography"
        ],
        [
            "Scott Baio-GB",
            "/people/ethnicity/languages_spoken",
            "Arizona State Sun Devils football"
        ],
        [
            "Olivia de Havilland",
            "/people/person/gender",
            "Chet Atkins"
        ],
        [
            "Al Green",
            "/people/cause_of_death/people",
            "Nicole Sullivan"
        ],
        [
            "Helen Mirren",
            "/people/person/profession",
            "Il Postino: The Postman"
        ],
        [
            "Maurice Jarre",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Last Station"
        ],
        [
            "Michael Apted",
            "/people/person/places_lived./people/place_lived/location",
            "British Independent Film Award for Best British Independent Film"
        ],
        [
            "Richard Dawkins",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jimmy Carter"
        ],
        [
            "Ann-Margret",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Terminal"
        ],
        [
            "Charles Stross",
            "/people/person/profession",
            "Alyson Stoner"
        ],
        [
            "Andy Samberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Musical"
        ],
        [
            "Pyotr Ilyich Tchaikovsky",
            "/people/person/nationality",
            "David Mansfield"
        ],
        [
            "Rita Wilson",
            "/people/person/profession",
            "East Java"
        ],
        [
            "Asia Argento",
            "/people/person/places_lived./people/place_lived/location",
            "Literature"
        ],
        [
            "Steve Oedekerk",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "John Newbery Medal"
        ],
        [
            "Slash",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Carrie-Anne Moss"
        ],
        [
            "German American",
            "/people/person/places_lived./people/place_lived/location",
            "Meryl Streep"
        ],
        [
            "J. T. Walsh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sarah Brightman"
        ],
        [
            "Fort Wayne",
            "/medicine/disease/notable_people_with_this_condition",
            "Jon Lovitz"
        ],
        [
            "Tia Carrere",
            "/people/person/gender",
            "Patty Duke"
        ],
        [
            "Mario Van Peebles",
            "/people/person/gender",
            "Official Website"
        ],
        [
            "Radio personality-GB",
            "/people/person/religion",
            "King Arthur"
        ],
        [
            "David O. Russell",
            "/people/person/profession",
            "Halfback"
        ],
        [
            "Steve Jordan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Bipasha Basu"
        ],
        [
            "Michael Curtiz",
            "/people/person/places_lived./people/place_lived/location",
            "Barry Lyndon"
        ],
        [
            "Benicio del Toro",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Male"
        ],
        [
            "Altoona",
            "/medicine/disease/notable_people_with_this_condition",
            "Harry Andrews"
        ],
        [
            "Christoph Waltz",
            "/people/ethnicity/geographic_distribution",
            "Margaret Atwood"
        ],
        [
            "Adam Goldberg",
            "/people/person/gender",
            "Riot grrrl"
        ],
        [
            "Marriage",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Sixth Sense"
        ],
        [
            "Professor-GB",
            "/people/person/profession",
            "Skip Lievsay"
        ],
        [
            "Kathryn Bigelow",
            "/people/person/gender",
            "Deborah Kerr"
        ],
        [
            "Jack Thompson",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Carl Davis"
        ],
        [
            "Adrian Belew",
            "/people/person/places_lived./people/place_lived/location",
            "Bristol City F.C."
        ],
        [
            "Wolfgang Amadeus Mozart",
            "/people/person/employment_history./business/employment_tenure/company",
            "David Fury"
        ],
        [
            "Dmitri Shostakovich",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FK Austria Wien"
        ],
        [
            "Chris Thile",
            "/people/ethnicity/people",
            "Mike Nichols"
        ],
        [
            "Billie Joe Armstrong",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pueblo"
        ],
        [
            "John Lasseter",
            "/people/ethnicity/people",
            "Ethics"
        ],
        [
            "Donald Sutherland",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Academy Award for Best Original Musical"
        ],
        [
            "D'Angelo",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Australian rules football"
        ],
        [
            "Jorge Garcia",
            "/people/ethnicity/people",
            "2011 Sundance Film Festival"
        ],
        [
            "David Lynch",
            "/people/cause_of_death/people",
            "Pinocchio"
        ],
        [
            "Isabella Rossellini",
            "/people/ethnicity/people",
            "Honduras national football team"
        ],
        [
            "Pandro S. Berman",
            "/people/person/places_lived./people/place_lived/location",
            "La Crosse"
        ],
        [
            "Frank Herbert",
            "/people/deceased_person/place_of_death",
            "Milk"
        ],
        [
            "Matt Lauer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Seinfeld"
        ],
        [
            "Leslie Nielsen",
            "/people/person/nationality",
            "Robert Bolt"
        ],
        [
            "Andy Richter",
            "/people/person/languages",
            "The Constant Gardener"
        ],
        [
            "Timothy Hutton",
            "/people/person/languages",
            "MTV Movie Award for Best On-Screen Duo"
        ],
        [
            "Joe Pasternak",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Shohei Imamura"
        ],
        [
            "Renal failure",
            "/medicine/disease/notable_people_with_this_condition",
            "2012 Summer Olympics"
        ],
        [
            "Aruna Irani",
            "/people/ethnicity/people",
            "Little Miss Sunshine"
        ],
        [
            "Gary Cooper",
            "/people/person/religion",
            "Sandra Bernhard"
        ],
        [
            "Jack Warner",
            "/people/person/gender",
            "Luxembourg"
        ],
        [
            "Pierce Brosnan",
            "/people/person/profession",
            "Percussion"
        ],
        [
            "Delroy Lindo",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Heiress"
        ],
        [
            "Paul Giamatti",
            "/people/person/profession",
            "Marmaduke"
        ],
        [
            "Bruce Beresford",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Resident Evil: Apocalypse"
        ],
        [
            "Restaurateur",
            "/people/person/religion",
            "Skin cancer"
        ],
        [
            "Sigmund Freud",
            "/people/person/religion",
            "Sri Lanka"
        ],
        [
            "Matt Stone",
            "/people/person/gender",
            "Anthony Edwards"
        ],
        [
            "John Locke",
            "/people/ethnicity/people",
            "David Niven"
        ],
        [
            "Paul Newman",
            "/medicine/disease/notable_people_with_this_condition",
            "Genie Award for Best Achievement in Art Direction/Production Design"
        ],
        [
            "Melvin Van Peebles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ascoli Calcio 1898"
        ],
        [
            "Dan Castellaneta",
            "/people/person/profession",
            "Alexandria"
        ],
        [
            "Madeline Kahn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Fleetwood Town F.C."
        ],
        [
            "Kenny Loggins",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "James Marsters"
        ],
        [
            "Guitarist-GB",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Wakefield"
        ],
        [
            "Stephen Jackson",
            "/people/person/places_lived./people/place_lived/location",
            "How I Met Your Mother"
        ],
        [
            "Waheeda Rehman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Monster"
        ],
        [
            "Dwyane Wade",
            "/people/person/nationality",
            "James Gandolfini"
        ],
        [
            "Geologist",
            "/people/person/gender",
            "Grammy Award for Best Mexican/Mexican-American Album"
        ],
        [
            "Martin Scorsese",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Shark Tale"
        ],
        [
            "Brad Grey",
            "/people/person/spouse_s./people/marriage/spouse",
            "Harvey Keitel"
        ],
        [
            "Bob Odenkirk",
            "/people/deceased_person/place_of_burial",
            "Alfie"
        ],
        [
            "Sam Trammell",
            "/people/person/gender",
            "Extreme sport"
        ],
        [
            "Michael Ironside",
            "/people/person/languages",
            "University of Glasgow"
        ],
        [
            "Fatigue",
            "/people/profession/specialization_of",
            "Louisville"
        ],
        [
            "Joss Whedon",
            "/people/person/places_lived./people/place_lived/location",
            "Malaysia"
        ],
        [
            "Aaliyah",
            "/people/person/places_lived./people/place_lived/location",
            "Chicken Run"
        ],
        [
            "Ayako Kawasumi",
            "/people/person/place_of_birth",
            "Oxford"
        ],
        [
            "Swindon",
            "/people/person/places_lived./people/place_lived/location",
            "James Coburn"
        ],
        [
            "Dan Schneider",
            "/people/person/profession",
            "Dance-GB"
        ],
        [
            "Fiji",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "East India Company"
        ],
        [
            "Kathryn Joosten",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "United 93"
        ],
        [
            "Judi Dench",
            "/people/deceased_person/place_of_death",
            "The A-Team"
        ],
        [
            "Liam Neeson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "AJ Auxerre"
        ],
        [
            "Cher",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Melodica"
        ],
        [
            "Mark Hamill",
            "/people/deceased_person/place_of_burial",
            "Museo Nacional Del Prado"
        ],
        [
            "Daddy Yankee",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Humour"
        ],
        [
            "Neil Patrick Harris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "CITV"
        ],
        [
            "Stroke",
            "/people/person/religion",
            "Atlanta Braves"
        ],
        [
            "Patti LaBelle",
            "/people/person/nationality",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Edward Herrmann",
            "/people/cause_of_death/people",
            "George Gershwin"
        ],
        [
            "David Bowie",
            "/people/person/profession",
            "Forward"
        ],
        [
            "Rick Simpson",
            "/people/person/nationality",
            "Hartlepool United F.C."
        ],
        [
            "Gabriel Yared",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The X-Files"
        ],
        [
            "Bryan Adams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Victoria University of Wellington"
        ],
        [
            "Connie Willis",
            "/people/person/places_lived./people/place_lived/location",
            "ABS-CBN"
        ],
        [
            "Ed McMahon",
            "/people/person/profession",
            "The Dark Knight Rises"
        ],
        [
            "Michael J. Fox",
            "/people/person/profession",
            "Pat Hingle"
        ],
        [
            "Sam O'Steen",
            "/people/person/nationality",
            "American Book Awards"
        ],
        [
            "Pier Paolo Pasolini",
            "/people/cause_of_death/people",
            "North Korea"
        ],
        [
            "Melissa Etheridge",
            "/people/deceased_person/place_of_burial",
            "Rosario"
        ],
        [
            "Nelson Mandela",
            "/people/person/profession",
            "Makeup Artist-GB"
        ],
        [
            "Liv Ullmann",
            "/people/person/profession",
            "The Artist"
        ],
        [
            "Jack White",
            "/people/profession/specialization_of",
            "San Rafael"
        ],
        [
            "Dabney Coleman",
            "/people/person/profession",
            "World Fantasy Award for Best Anthology"
        ],
        [
            "Paquito D'Rivera",
            "/people/deceased_person/place_of_death",
            "Merlin"
        ],
        [
            "James Arness",
            "/people/cause_of_death/people",
            "Nelson Mandela"
        ],
        [
            "Papua New Guinea",
            "/people/cause_of_death/people",
            "Sioux City"
        ],
        [
            "Natalie Portman",
            "/people/person/gender",
            "Ajith Kumar"
        ],
        [
            "Talia Shire",
            "/people/deceased_person/place_of_death",
            "Akon"
        ],
        [
            "Orlando Bloom",
            "/people/person/profession",
            "Adolph Deutsch"
        ],
        [
            "Danny Huston",
            "/people/person/place_of_birth",
            "Thirtysomething"
        ],
        [
            "Jimmy Kimmel",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Pink Floyd"
        ],
        [
            "Sydney Pollack",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jeanne Moreau"
        ],
        [
            "John Davis",
            "/people/person/gender",
            "Alan Tudyk"
        ],
        [
            "Edward VII",
            "/people/person/places_lived./people/place_lived/location",
            "Apocalypto"
        ],
        [
            "Bobby McFerrin",
            "/people/person/gender",
            "Epistemology"
        ],
        [
            "Italian American",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sydney Olympic FC"
        ],
        [
            "Marcia Gay Harden",
            "/people/ethnicity/geographic_distribution",
            "Gene Stupnitsky"
        ],
        [
            "Michael Chapman",
            "/people/ethnicity/people",
            "Madurai"
        ],
        [
            "Mathematics",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States of America"
        ],
        [
            "Brad Garrett",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Video game"
        ],
        [
            "Alec Baldwin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kazakhstan"
        ],
        [
            "Hope Davis",
            "/people/cause_of_death/people",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Bruce Campbell",
            "/people/person/nationality",
            "Rachel Getting Married"
        ],
        [
            "John Romita, Jr.",
            "/people/person/place_of_birth",
            "Mindy Kaling"
        ],
        [
            "Kate Nelligan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Commonwealth of Nations"
        ],
        [
            "Lalo Schifrin",
            "/people/person/places_lived./people/place_lived/location",
            "Alpha-Tocopherol"
        ],
        [
            "Ben Foster",
            "/people/person/profession",
            "Medical drama"
        ],
        [
            "The Bronx",
            "/people/person/gender",
            "Dionne Warwick"
        ],
        [
            "Music executive-GB",
            "/medicine/disease/notable_people_with_this_condition",
            "Inyo County"
        ],
        [
            "Stephen McHattie",
            "/people/deceased_person/place_of_burial",
            "Academy Award for Best Original Music Score"
        ],
        [
            "Charles Bukowski",
            "/people/person/profession",
            "Sherri Shepherd"
        ],
        [
            "Heart failure",
            "/people/person/profession",
            "Trenton"
        ],
        [
            "Texas A&M University",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Barnet"
        ],
        [
            "Ryan Gosling",
            "/people/person/places_lived./people/place_lived/location",
            "Singin' in the Rain"
        ],
        [
            "Sean Astin",
            "/people/person/places_lived./people/place_lived/location",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Babyface",
            "/people/person/profession",
            "The Incredibles"
        ],
        [
            "Holland Taylor",
            "/people/person/nationality",
            "Andre Braugher"
        ],
        [
            "Stephen Fry",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Golden Globe Award for Best Screenplay - Motion Picture"
        ],
        [
            "Elizabeth Sarnoff",
            "/people/person/gender",
            "Paul Epworth"
        ],
        [
            "Frank Loesser",
            "/people/person/profession",
            "Visual Effects"
        ],
        [
            "Merian C. Cooper",
            "/people/person/gender",
            "Bradley Bell"
        ],
        [
            "Maura Tierney",
            "/people/person/nationality",
            "United States Secretary of State"
        ],
        [
            "Glen Morgan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jerry Maguire"
        ],
        [
            "Walter Pidgeon",
            "/people/person/gender",
            "Cyprus"
        ],
        [
            "Elliott Smith",
            "/medicine/disease/notable_people_with_this_condition",
            "Amy Smart"
        ],
        [
            "Sufjan Stevens",
            "/people/person/religion",
            "Cleveland Institute of Music"
        ],
        [
            "David Morse",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Midnight Express"
        ],
        [
            "Ed O'Neill",
            "/people/ethnicity/people",
            "Pacific Time Zone"
        ],
        [
            "Andrew Lincoln",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Queens' College, Cambridge"
        ],
        [
            "James G. Robinson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Blues Brothers 2000"
        ],
        [
            "Johnstown",
            "/people/person/nationality",
            "Breda"
        ],
        [
            "Dutch-American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kelly Macdonald"
        ],
        [
            "Thomas Pynchon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Middlesex University"
        ],
        [
            "Rich Little",
            "/people/person/gender",
            "FC Schalke 04"
        ],
        [
            "Martin Heidegger",
            "/people/deceased_person/place_of_death",
            "Iron Sky"
        ],
        [
            "Arnold Schwarzenegger",
            "/people/person/spouse_s./people/marriage/spouse",
            "Santa Ana"
        ],
        [
            "Arthur Rankin, Jr.",
            "/people/person/profession",
            "Israel"
        ],
        [
            "Dustin Hoffman",
            "/people/person/profession",
            "The Deer Hunter"
        ],
        [
            "Mark Goodson",
            "/people/person/gender",
            "The Byrds"
        ],
        [
            "United States Secretary of the Treasury",
            "/people/profession/specialization_of",
            "Park County"
        ],
        [
            "Priest-GB",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Viborg FF"
        ],
        [
            "Mark Isham",
            "/people/person/gender",
            "Academy Award for Best Makeup and Hairstyling"
        ],
        [
            "Ryan Phillippe",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sienna Miller"
        ],
        [
            "Marylebone",
            "/people/person/profession",
            "Blair County"
        ],
        [
            "Robert Zemeckis",
            "/people/person/profession",
            "Mainz"
        ],
        [
            "Alex Borstein",
            "/people/person/nationality",
            "Columbia River"
        ],
        [
            "Winston Churchill",
            "/people/person/nationality",
            "Slavery"
        ],
        [
            "Joel Schumacher",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Best Instrumental Soloist Performance (without orchestra)"
        ],
        [
            "Chris Seefried",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Santa Cruz County"
        ],
        [
            "Douglas Fairbanks",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kathy Bates"
        ],
        [
            "Terrence Howard",
            "/people/cause_of_death/people",
            "Sheila E."
        ],
        [
            "R. Lee Ermey",
            "/people/ethnicity/people",
            "Jimi Hendrix"
        ],
        [
            "Michael Jackson",
            "/people/person/profession",
            "Sunil Dutt"
        ],
        [
            "Kevin James",
            "/people/deceased_person/place_of_burial",
            "Atom Egoyan"
        ],
        [
            "Pete Postlethwaite",
            "/medicine/disease/notable_people_with_this_condition",
            "Giovani dos Santos"
        ],
        [
            "Don Scardino",
            "/people/person/gender",
            "Gloucester County"
        ],
        [
            "L. Sprague de Camp",
            "/people/person/place_of_birth",
            "Grammy Award for Best Rap/Sung Collaboration"
        ],
        [
            "Steven Soderbergh",
            "/people/person/religion",
            "Chet Atkins"
        ],
        [
            "Marcel Proust",
            "/people/person/profession",
            "Times Higher Education World University Rankings"
        ],
        [
            "Harry Shum, Jr.",
            "/people/person/place_of_birth",
            "Nazi Party"
        ],
        [
            "Samuel L. Jackson",
            "/people/ethnicity/languages_spoken",
            "Monroe"
        ],
        [
            "Victoria Beckham",
            "/people/person/nationality",
            "Vince Gill"
        ],
        [
            "Bill Hader",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Saxony"
        ],
        [
            "Stephen Goosson",
            "/people/ethnicity/geographic_distribution",
            "William Sanderson"
        ],
        [
            "Peter Buck",
            "/people/deceased_person/place_of_death",
            "Showtime"
        ],
        [
            "Steve Martin",
            "/people/person/languages",
            "Philip K. Dick"
        ],
        [
            "Mary Shelley",
            "/people/person/places_lived./people/place_lived/location",
            "Charlie Parker"
        ],
        [
            "Flo Rida",
            "/people/person/profession",
            "Greenwich"
        ],
        [
            "Justin Timberlake",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Larry Crowne"
        ],
        [
            "Adam Horowitz",
            "/people/deceased_person/place_of_death",
            "Zoology"
        ],
        [
            "Jeri Taylor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Radiohead"
        ],
        [
            "Hollywood Forever Cemetery",
            "/people/person/spouse_s./people/marriage/spouse",
            "Indian River County"
        ],
        [
            "Jeff Goldblum",
            "/people/person/places_lived./people/place_lived/location",
            "Stunt performer-GB"
        ],
        [
            "Scott Baio-GB",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Mick Harvey"
        ],
        [
            "Gillian Spencer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Uruguay"
        ],
        [
            "Bryan Forbes",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Green"
        ],
        [
            "Corinne Bailey Rae",
            "/people/person/nationality",
            "VH1"
        ],
        [
            "Wayne Shorter",
            "/people/ethnicity/languages_spoken",
            "Pulitzer Prize for Fiction"
        ],
        [
            "Billy Dee Williams",
            "/people/ethnicity/people",
            "Tootsie"
        ],
        [
            "Emma Thompson",
            "/people/cause_of_death/people",
            "Peterborough"
        ],
        [
            "Melora Hardin",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Official Website"
        ],
        [
            "Richard Thompson",
            "/people/person/gender",
            "AFI"
        ],
        [
            "Michelle Forbes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Medical fiction"
        ],
        [
            "Elisha Cuthbert",
            "/people/person/gender",
            "The Practice"
        ],
        [
            "Friz Freleng",
            "/people/ethnicity/languages_spoken",
            "Coconino County"
        ],
        [
            "Commentator",
            "/people/person/languages",
            "Craig Barron"
        ],
        [
            "Terry O'Quinn",
            "/people/person/religion",
            "Defensive end"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/places_lived./people/place_lived/location",
            "Swan Hunter"
        ],
        [
            "Allan Holdsworth",
            "/people/person/gender",
            "Adult album alternative"
        ],
        [
            "Steven Van Zandt",
            "/people/person/languages",
            "Johnstown"
        ],
        [
            "Joseph Fiennes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Donnie Yen"
        ],
        [
            "Anupam Kher",
            "/people/person/gender",
            "Laura Linney"
        ],
        [
            "Marcus Miller",
            "/people/cause_of_death/people",
            "Sun Microsystems"
        ],
        [
            "Ed Helms",
            "/people/person/spouse_s./people/marriage/spouse",
            "Billy West"
        ],
        [
            "New York",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Big band"
        ],
        [
            "Martin Mull",
            "/people/person/employment_history./business/employment_tenure/company",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Colin Firth",
            "/people/profession/specialization_of",
            "United Arab Emirates"
        ],
        [
            "Caucasian race",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bahrain"
        ],
        [
            "Rani Mukerji",
            "/people/ethnicity/people",
            "For Your Consideration"
        ],
        [
            "Michael Brauer",
            "/people/person/gender",
            "RCA Records"
        ],
        [
            "Glen Morgan",
            "/people/person/place_of_birth",
            "Frank Lloyd Wright"
        ],
        [
            "David Sylvian",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Two and a Half Men"
        ],
        [
            "Abigail Breslin",
            "/people/person/place_of_birth",
            "Crossover thrash"
        ],
        [
            "Paul Newman",
            "/people/person/gender",
            "In the Loop"
        ],
        [
            "Demi Lovato",
            "/people/ethnicity/people",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Robert L. Surtees",
            "/medicine/disease/notable_people_with_this_condition",
            "UK £"
        ],
        [
            "Jade North",
            "/people/person/places_lived./people/place_lived/location",
            "Friday Night Lights"
        ],
        [
            "Raghuvaran",
            "/people/person/place_of_birth",
            "Atromitos F.C."
        ],
        [
            "Garin Wolf",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Friedrich Hollaender"
        ],
        [
            "Iain Banks",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Takoma Park"
        ],
        [
            "Mark Berger",
            "/people/cause_of_death/people",
            "Tom Stoppard"
        ],
        [
            "Mark Robson",
            "/people/deceased_person/place_of_death",
            "Club Universitario de Deportes"
        ],
        [
            "Michael Semanick",
            "/people/person/nationality",
            "Samantha Mathis"
        ],
        [
            "Alan Arkin",
            "/people/person/gender",
            "Forest Green Rovers F.C."
        ],
        [
            "James Levine",
            "/people/person/places_lived./people/place_lived/location",
            "Milton Friedman"
        ],
        [
            "Golders Green Crematorium",
            "/people/deceased_person/place_of_death",
            "Infernal Affairs"
        ],
        [
            "Dawn French",
            "/people/person/place_of_birth",
            "Shopgirl"
        ],
        [
            "Franco Zeffirelli",
            "/people/person/gender",
            "The French Lieutenant's Woman"
        ],
        [
            "Peter Falk",
            "/people/person/gender",
            "Qantas"
        ],
        [
            "Nat King Cole",
            "/people/cause_of_death/people",
            "Michael Swanwick"
        ],
        [
            "Illustrator-GB",
            "/people/person/spouse_s./people/marriage/spouse",
            "Uzbekistan"
        ],
        [
            "Tia Carrere",
            "/people/person/place_of_birth",
            "Graz"
        ],
        [
            "Jennifer Aniston",
            "/people/ethnicity/people",
            "Instrumental rock"
        ],
        [
            "Dalip Tahil",
            "/people/person/gender",
            "Public administration"
        ],
        [
            "Ballet Dancer-GB",
            "/people/ethnicity/languages_spoken",
            "Barry White"
        ],
        [
            "Leon Trotsky",
            "/people/person/spouse_s./people/marriage/spouse",
            "Al Gore"
        ],
        [
            "Malta",
            "/people/person/places_lived./people/place_lived/location",
            "Respiratory disease"
        ],
        [
            "Thora Birch",
            "/medicine/disease/notable_people_with_this_condition",
            "Hammersmith"
        ],
        [
            "Bill Hader",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Saxony"
        ],
        [
            "Silvio Horta",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Merced"
        ],
        [
            "David Carradine",
            "/people/person/place_of_birth",
            "Ohio State University"
        ],
        [
            "Pneumonia",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Melancholia"
        ],
        [
            "Ryan Gosling",
            "/people/deceased_person/place_of_death",
            "Mohnish Behl"
        ],
        [
            "Ron W. Miller",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Michigan"
        ],
        [
            "Quentin Tarantino",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jason Sudeikis"
        ],
        [
            "Mike Henry",
            "/people/person/nationality",
            "Brian Helgeland"
        ],
        [
            "Chick Corea",
            "/people/ethnicity/people",
            "Grammy Award for Best R&B Performance by a Duo or Group with Vocals"
        ],
        [
            "Naomi Watts",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Richard Feynman"
        ],
        [
            "Physicist",
            "/people/person/profession",
            "Edmond O'Brien"
        ],
        [
            "Harry Connick, Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Salt"
        ],
        [
            "Mandy Moore",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Battlestar Galactica-GB"
        ],
        [
            "Jimmy Kimmel",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Baruch Spinoza"
        ],
        [
            "Ron Silver",
            "/people/cause_of_death/people",
            "2009 Sundance Film Festival"
        ],
        [
            "Abbas Kiarostami",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "White"
        ],
        [
            "David Grisman",
            "/people/person/nationality",
            "66th Golden Globe Awards"
        ],
        [
            "Gary Summers",
            "/people/profession/specialization_of",
            "TCU Horned Frogs football"
        ],
        [
            "Paul Oakenfold",
            "/people/cause_of_death/people",
            "Ken Adam"
        ],
        [
            "Yusuf Islam",
            "/people/person/places_lived./people/place_lived/location",
            "Gulzar"
        ],
        [
            "Timothy Dalton",
            "/people/person/profession",
            "David Silverman"
        ],
        [
            "Sarah McLachlan",
            "/people/ethnicity/people",
            "Peterborough United F.C."
        ],
        [
            "Rip Torn",
            "/people/person/gender",
            "Some Like It Hot"
        ],
        [
            "Christine Lahti",
            "/people/ethnicity/languages_spoken",
            "Schuylkill County"
        ],
        [
            "James Cameron",
            "/people/person/places_lived./people/place_lived/location",
            "American Psycho"
        ],
        [
            "Penn Dayton Badgley",
            "/people/person/places_lived./people/place_lived/location",
            "The Young and the Restless"
        ],
        [
            "Joan Allen",
            "/people/person/place_of_birth",
            "I.R.S. Records"
        ],
        [
            "Helen Hayes",
            "/people/deceased_person/place_of_death",
            "handclaps"
        ],
        [
            "Alan Bates",
            "/people/person/place_of_birth",
            "Liechtenstein national football team"
        ],
        [
            "John Cale",
            "/people/deceased_person/place_of_burial",
            "Brooklyn"
        ],
        [
            "Ryan Reynolds",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jesse Eisenberg"
        ],
        [
            "Tyler Perry",
            "/people/person/languages",
            "First baseman"
        ],
        [
            "Samuel Goldwyn",
            "/people/person/gender",
            "Spanish Empire"
        ],
        [
            "Milton R. Krasner",
            "/people/deceased_person/place_of_death",
            "Thomas Pynchon"
        ],
        [
            "Mary Tyler Moore",
            "/people/cause_of_death/people",
            "Wake Forest Demon Deacons men's basketball"
        ],
        [
            "Nancy Marchand",
            "/people/ethnicity/languages_spoken",
            "Ben Foster"
        ],
        [
            "Remax-US",
            "/people/person/places_lived./people/place_lived/location",
            "Chile"
        ],
        [
            "Joe Morton",
            "/people/person/nationality",
            "Baraka"
        ],
        [
            "Anthony Quayle",
            "/people/cause_of_death/people",
            "Province of Milan"
        ],
        [
            "Edward Shearmur",
            "/people/person/places_lived./people/place_lived/location",
            "Cate Blanchett"
        ],
        [
            "Phil Ramone",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Modern history"
        ],
        [
            "Zooey Deschanel",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Standard Mandarin"
        ],
        [
            "Al Schmitt",
            "/people/person/place_of_birth",
            "Independent Spirit Award for Best Female Lead"
        ],
        [
            "Paul Schrader",
            "/people/person/profession",
            "Razzie Award for Worst Picture"
        ],
        [
            "John Turturro",
            "/people/person/profession",
            "1960 Summer Olympics"
        ],
        [
            "Richard Pryor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FK Vojvodina"
        ],
        [
            "Tina Fey",
            "/people/person/spouse_s./people/marriage/spouse",
            "United Kingdom"
        ],
        [
            "Jack Giarraputo",
            "/people/person/gender",
            "Dallas"
        ],
        [
            "Freddie Francis",
            "/people/person/gender",
            "Annabeth Gish"
        ],
        [
            "Toshiyuki Morikawa",
            "/people/person/profession",
            "Tambourine"
        ],
        [
            "Ronald Reagan",
            "/people/person/profession",
            "Stephen Harper"
        ],
        [
            "Hume Cronyn",
            "/people/person/languages",
            "Charles S. Dutton"
        ],
        [
            "Robert Shaw",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Amistad"
        ],
        [
            "Croatian American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Glee: The 3D Concert Movie"
        ],
        [
            "Mena Suvari",
            "/people/person/profession",
            "Set decorator-GB"
        ],
        [
            "Mark Goodson",
            "/people/ethnicity/languages_spoken",
            "SK Rapid Wien"
        ],
        [
            "Staten Island",
            "/people/person/gender",
            "Beggars Banquet Records"
        ],
        [
            "Evangeline Lilly",
            "/people/person/places_lived./people/place_lived/location",
            "Danny Aiello"
        ],
        [
            "Sean Combs",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lust, Caution"
        ],
        [
            "Takeshi Kitano",
            "/people/person/place_of_birth",
            "Dogma"
        ],
        [
            "Marriage",
            "/people/person/profession",
            "Gold medal"
        ],
        [
            "Sam Shepard",
            "/people/cause_of_death/people",
            "Manchester"
        ],
        [
            "Roddy McDowall",
            "/people/person/place_of_birth",
            "Chapel Hill"
        ],
        [
            "Xander Berkeley",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Saboteur"
        ],
        [
            "Dylan McDermott",
            "/people/ethnicity/geographic_distribution",
            "The Color Purple"
        ],
        [
            "Gina McKee",
            "/people/person/gender",
            "Fairuza Balk"
        ],
        [
            "Indianapolis",
            "/people/person/places_lived./people/place_lived/location",
            "Baptists"
        ],
        [
            "Don Messick",
            "/people/person/languages",
            "Ted Levine"
        ],
        [
            "Steve Howe",
            "/people/deceased_person/place_of_death",
            "Xander Berkeley"
        ],
        [
            "Military",
            "/people/person/profession",
            "Roosevelt University"
        ],
        [
            "John Ratzenberger",
            "/people/person/gender",
            "Tony Award for Best Actor in a Musical"
        ],
        [
            "Phil Ramone",
            "/people/ethnicity/people",
            "Nickelback"
        ],
        [
            "Ezra Pound",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Newton Howard"
        ],
        [
            "Richard Kind",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Power metal"
        ],
        [
            "Stephen Rea",
            "/people/ethnicity/people",
            "Ukulele"
        ],
        [
            "Charles Band",
            "/people/person/profession",
            "Edie McClurg"
        ],
        [
            "Joanna Page",
            "/people/person/profession",
            "Toulouse"
        ],
        [
            "Peter Weller",
            "/people/deceased_person/place_of_death",
            "Nickelodeon"
        ],
        [
            "Harvey Keitel",
            "/people/person/place_of_birth",
            "J. Michael Straczynski"
        ],
        [
            "Brian Eno",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tennessee Williams"
        ],
        [
            "Keyboard player-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Alan Bennett"
        ],
        [
            "William J. Bell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Warren County"
        ],
        [
            "Brian Grazer",
            "/people/cause_of_death/people",
            "Aladdin"
        ],
        [
            "Geoff Johns",
            "/people/person/religion",
            "Cumulus Media"
        ],
        [
            "Andrew Schneider",
            "/people/ethnicity/languages_spoken",
            "Lindsay Crouse"
        ],
        [
            "Tony Geiss",
            "/people/deceased_person/place_of_death",
            "Breakfast on Pluto"
        ],
        [
            "Jenna Ushkowitz",
            "/people/person/places_lived./people/place_lived/location",
            "Table tennis"
        ],
        [
            "Lauryn Hill",
            "/people/person/religion",
            "Suffolk"
        ],
        [
            "Frances Conroy",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tom Werner"
        ],
        [
            "Mark Salling",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Designer",
            "/people/person/gender",
            "Randy Thom"
        ],
        [
            "Ann Curry",
            "/people/person/nationality",
            "Edward Lachman"
        ],
        [
            "Akira Ishida",
            "/people/ethnicity/people",
            "Orkney Islands"
        ],
        [
            "Burt Bacharach",
            "/people/deceased_person/place_of_death",
            "The Late Shift"
        ],
        [
            "Greenwich",
            "/people/person/profession",
            "Thilakan"
        ],
        [
            "Nick Lachey",
            "/people/person/languages",
            "Malcolm X"
        ],
        [
            "Heart failure",
            "/people/person/religion",
            "The Lord of the Rings: The Fellowship of the Ring"
        ],
        [
            "Ray Winstone",
            "/people/deceased_person/place_of_burial",
            "Susan Hayward"
        ],
        [
            "Alcoholism",
            "/people/person/religion",
            "Carol Leifer"
        ],
        [
            "Avicenna",
            "/people/person/gender",
            "Paris Hilton"
        ],
        [
            "Josh Holloway",
            "/people/person/profession",
            "Georgy Zhukov"
        ],
        [
            "England",
            "/people/person/nationality",
            "Barbra Streisand"
        ],
        [
            "Jude Law",
            "/people/person/gender",
            "University of Michigan"
        ],
        [
            "Henry Fonda",
            "/people/person/profession",
            "Electorate of Saxony"
        ],
        [
            "T. R. Knight",
            "/people/person/employment_history./business/employment_tenure/company",
            "Melissa Leo"
        ],
        [
            "William S. Darling",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Alexander Payne"
        ],
        [
            "Business Administration",
            "/people/person/gender",
            "Millwall F.C."
        ],
        [
            "Martin McDonagh",
            "/people/person/nationality",
            "A.S. Roma"
        ],
        [
            "Henderson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Geraldine Chaplin"
        ],
        [
            "Joss Whedon",
            "/people/deceased_person/place_of_burial",
            "Biloxi"
        ],
        [
            "Dane Cook",
            "/people/person/employment_history./business/employment_tenure/company",
            "FC Unirea Urziceni"
        ],
        [
            "Karan Johar",
            "/people/person/profession",
            "Madrid"
        ],
        [
            "Michael Gough",
            "/people/cause_of_death/people",
            "Monster's Ball"
        ],
        [
            "Chris Isaak",
            "/people/cause_of_death/people",
            "Film and Television Institute of India"
        ],
        [
            "Gene Hackman",
            "/people/person/profession",
            "Timor-Leste"
        ],
        [
            "Glenn Close",
            "/people/person/gender",
            "Feroz Khan"
        ],
        [
            "Stunt performer-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Venezuela"
        ],
        [
            "Ashton Kutcher",
            "/people/person/profession",
            "Cleopatra Records"
        ],
        [
            "Al Gore",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "36th Annual Grammy Awards"
        ],
        [
            "Conrad L. Hall",
            "/people/ethnicity/people",
            "Twelve string guitar"
        ],
        [
            "Pediatrics",
            "/people/person/religion",
            "Darmstadt"
        ],
        [
            "Renal failure",
            "/people/person/gender",
            "Johnny Mercer"
        ],
        [
            "Jennifer Esposito",
            "/people/person/profession",
            "Charles Band"
        ],
        [
            "George V",
            "/people/person/place_of_birth",
            "Lubbock"
        ],
        [
            "Sylvester Stallone",
            "/people/person/profession",
            "Uruguay"
        ],
        [
            "Carlos Alazraqui",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tom Morello"
        ],
        [
            "Ken Loach",
            "/medicine/disease/notable_people_with_this_condition",
            "Wellington Phoenix FC"
        ],
        [
            "Carl Jung",
            "/people/person/gender",
            "Alyson Stoner"
        ],
        [
            "Lionel Messi",
            "/people/person/profession",
            "Liam Neeson"
        ],
        [
            "Doug Savant",
            "/people/deceased_person/place_of_burial",
            "Douala"
        ],
        [
            "Massachusetts",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Date Night"
        ],
        [
            "William A. Fraker",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ginger Rogers"
        ],
        [
            "David Kreizman",
            "/people/person/nationality",
            "Classical guitar"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Singapore national football team"
        ],
        [
            "Emeric Pressburger",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Burnett Guffey"
        ],
        [
            "Cree Summer",
            "/people/person/employment_history./business/employment_tenure/company",
            "Foreign Correspondent"
        ],
        [
            "Jodie Foster",
            "/people/person/profession",
            "AFI"
        ],
        [
            "John Ottman",
            "/people/deceased_person/place_of_death",
            "Writers Guild of America Award for Best Original Screenplay"
        ],
        [
            "Marc Cherry",
            "/people/person/gender",
            "Anton Chekhov"
        ],
        [
            "Terry O'Quinn",
            "/people/person/gender",
            "Hanoi"
        ],
        [
            "Julieta Venegas",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Alfre Woodard"
        ],
        [
            "Zooey Deschanel",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Fred Durst"
        ],
        [
            "Jason Lee",
            "/people/person/place_of_birth",
            "Justin Long"
        ],
        [
            "N. Gail Lawrence",
            "/people/person/nationality",
            "Signs"
        ],
        [
            "Harlan Ellison",
            "/people/ethnicity/people",
            "Betty White"
        ],
        [
            "Rouen",
            "/people/person/places_lived./people/place_lived/location",
            "Lucasfilm"
        ],
        [
            "The Bronx",
            "/people/person/place_of_birth",
            "San Rafael"
        ],
        [
            "Ty Burrell",
            "/people/deceased_person/place_of_death",
            "Brian Baumgartner"
        ],
        [
            "Georges Delerue",
            "/people/deceased_person/place_of_death",
            "National Board of Review Award for Best Cast"
        ],
        [
            "Sid James",
            "/people/person/religion",
            "Columbus Crew"
        ],
        [
            "Kathryn Bigelow",
            "/people/ethnicity/geographic_distribution",
            "Football"
        ],
        [
            "Macaulay Culkin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kris Kristofferson"
        ],
        [
            "Leukemia",
            "/people/person/places_lived./people/place_lived/location",
            "Florida Gators football"
        ],
        [
            "Chris Botti",
            "/people/person/places_lived./people/place_lived/location",
            "Robert Duvall"
        ],
        [
            "Boaz Myhill",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Basic Instinct 2"
        ],
        [
            "Edward G. Boyle",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Anthony Mackie"
        ],
        [
            "Tress MacNeille",
            "/people/ethnicity/people",
            "Ray Walston"
        ],
        [
            "Daniel Wu",
            "/people/deceased_person/place_of_death",
            "Stearic acid"
        ],
        [
            "Pete Docter",
            "/people/person/nationality",
            "Real Steel"
        ],
        [
            "Bonnie Hunt",
            "/people/person/place_of_birth",
            "Family"
        ],
        [
            "Syphilis",
            "/people/person/profession",
            "Moscow Conservatory"
        ],
        [
            "Mindy Kaling",
            "/people/person/place_of_birth",
            "1. FSV Mainz 05"
        ],
        [
            "Pandro S. Berman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Cannes Best Actress Award"
        ],
        [
            "Patrick McGoohan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Zimbabwe national football team"
        ],
        [
            "Mecca",
            "/people/person/gender",
            "Songwriter-GB"
        ],
        [
            "Lena Headey",
            "/people/person/profession",
            "Downing College, Cambridge"
        ],
        [
            "Freddie Young",
            "/people/person/profession",
            "New York Rangers"
        ],
        [
            "Agra",
            "/people/person/nationality",
            "ThinkFilm"
        ],
        [
            "Michael Jackson",
            "/people/person/place_of_birth",
            "Tony Award for Best Original Score"
        ],
        [
            "August Strindberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bernie Mac"
        ],
        [
            "Rakesh Roshan",
            "/people/ethnicity/people",
            "Euro"
        ],
        [
            "Kinji Fukasaku",
            "/people/person/employment_history./business/employment_tenure/company",
            "Creed Bratton"
        ],
        [
            "Brian Cox",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States of America"
        ],
        [
            "Avi Lerner",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ghost"
        ],
        [
            "Melora Hardin",
            "/people/person/place_of_birth",
            "Terminator 3: Rise of the Machines"
        ],
        [
            "Danny Kaye",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Poland"
        ],
        [
            "Stockton",
            "/medicine/disease/notable_people_with_this_condition",
            "The Grapes of Wrath"
        ],
        [
            "Harry S. Truman",
            "/people/person/gender",
            "Geoffrey Rush"
        ],
        [
            "Gioacchino Rossini",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sideways"
        ],
        [
            "Craig T. Nelson",
            "/people/person/place_of_birth",
            "Grammy Award for Best World Music Album"
        ],
        [
            "Laurence Fishburne",
            "/people/person/gender",
            "BAFTA Award for Best Original Screenplay"
        ],
        [
            "Barbara Hershey",
            "/people/person/gender",
            "Tyne and Wear"
        ],
        [
            "Timbaland",
            "/people/person/languages",
            "Saint Vincent and the Grenadines"
        ],
        [
            "Business Administration",
            "/people/person/profession",
            "The Silence of the Lambs"
        ],
        [
            "Fatigue",
            "/people/person/nationality",
            "MADtv"
        ],
        [
            "Josh Sussman",
            "/people/ethnicity/people",
            "Sioux"
        ],
        [
            "Jimmy Page",
            "/people/deceased_person/place_of_death",
            "City College of New York"
        ],
        [
            "Raghu Babu",
            "/people/person/places_lived./people/place_lived/location",
            "Zagreb"
        ],
        [
            "Jennifer Celotta",
            "/people/person/religion",
            "Writer-GB"
        ],
        [
            "Ted Levine",
            "/people/person/places_lived./people/place_lived/location",
            "Peter Casey"
        ],
        [
            "Richard Portman",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Alyson Hannigan"
        ],
        [
            "Bill Hader",
            "/people/person/profession",
            "Javier Grillo-Marxuach"
        ],
        [
            "Jay Leno",
            "/people/ethnicity/languages_spoken",
            "Lounge music"
        ],
        [
            "Ashanti",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "George Takei"
        ],
        [
            "Austrians",
            "/people/profession/specialization_of",
            "Billie Holiday"
        ],
        [
            "Caucasian race",
            "/people/person/gender",
            "Waukesha County"
        ],
        [
            "Jenna Bush Hager",
            "/people/person/spouse_s./people/marriage/spouse",
            "1988 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "Michael Brauer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Norbit"
        ],
        [
            "Peter Stone",
            "/people/person/profession",
            "Fran Walsh"
        ],
        [
            "Bruce McGill",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chris Newman"
        ],
        [
            "Thomas Pynchon",
            "/people/person/gender",
            "University of California, Santa Barbara"
        ],
        [
            "Carl Davis",
            "/people/person/profession",
            "Aspyr"
        ],
        [
            "Ruth Gordon",
            "/people/ethnicity/geographic_distribution",
            "Jeremy Irons"
        ],
        [
            "Bladder cancer",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "World Golf Hall of Fame"
        ],
        [
            "Kyle Chandler",
            "/people/person/profession",
            "FC Lokomotiv Moscow"
        ],
        [
            "Amy Poehler",
            "/people/ethnicity/people",
            "David Strathairn"
        ],
        [
            "Edward Norton",
            "/people/person/gender",
            "Global warming"
        ],
        [
            "Martie Maguire",
            "/people/ethnicity/people",
            "Quarterback"
        ],
        [
            "Patty Loveless",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Guinea"
        ],
        [
            "Salim Kumar",
            "/people/deceased_person/place_of_death",
            "Henry King"
        ],
        [
            "Minnie Driver",
            "/people/person/gender",
            "Rapcore"
        ],
        [
            "Meryl Streep",
            "/people/ethnicity/people",
            "Serbia"
        ],
        [
            "Anthony Mackie",
            "/people/person/profession",
            "Allison Janney"
        ],
        [
            "Lena Headey",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Rocky Horror Picture Show"
        ],
        [
            "Sioux",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Beach volleyball"
        ],
        [
            "Pete Docter",
            "/people/person/places_lived./people/place_lived/location",
            "Sales"
        ],
        [
            "Joshua Logan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "David Newman"
        ],
        [
            "Malcolm David Kelley",
            "/people/person/employment_history./business/employment_tenure/company",
            "All About Eve"
        ],
        [
            "Marriage",
            "/people/person/profession",
            "Robert Towne"
        ],
        [
            "Suriname",
            "/people/person/languages",
            "Portia de Rossi"
        ],
        [
            "Vienna",
            "/people/ethnicity/people",
            "United States Secretary of the Treasury"
        ],
        [
            "John Byrne",
            "/people/ethnicity/languages_spoken",
            "Hugo Weaving"
        ],
        [
            "Jenna Bush Hager",
            "/people/person/profession",
            "Minot"
        ],
        [
            "Sarah Michelle Gellar",
            "/people/cause_of_death/people",
            "Ice-T"
        ],
        [
            "Mark Irwin",
            "/people/person/place_of_birth",
            "Rocky V"
        ],
        [
            "Dudley Moore",
            "/people/person/profession",
            "Razzie Award for Worst Picture"
        ],
        [
            "Bruce McGill",
            "/people/person/gender",
            "Winnipeg"
        ],
        [
            "Peter Lamont",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Leslie Dilley"
        ],
        [
            "Eddie Marsan",
            "/people/person/profession",
            "BBC Films"
        ],
        [
            "Miley Cyrus",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "109th United States Congress"
        ],
        [
            "David Koechner",
            "/people/profession/specialization_of",
            "NBCUniversal"
        ],
        [
            "Billie Holiday",
            "/people/person/nationality",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Drama Series"
        ],
        [
            "Beverly D'Angelo",
            "/people/person/profession",
            "Monsoon Wedding"
        ],
        [
            "William Howard Taft",
            "/people/person/profession",
            "Juanes"
        ],
        [
            "Gene Hackman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bohemia"
        ],
        [
            "Poet",
            "/people/person/place_of_birth",
            "Jean-Luc Godard"
        ],
        [
            "Chet Atkins",
            "/people/ethnicity/languages_spoken",
            "Hammered dulcimer"
        ],
        [
            "Ben Affleck",
            "/people/person/nationality",
            "Asheville"
        ],
        [
            "Nobuo Uematsu",
            "/people/cause_of_death/people",
            "Jonathan Demme"
        ],
        [
            "Agnes Nixon",
            "/people/person/spouse_s./people/marriage/spouse",
            "111th United States Congress"
        ],
        [
            "Vincent Piazza",
            "/people/person/profession",
            "Hypothyroidism"
        ],
        [
            "Taj Mahal",
            "/people/person/nationality",
            "The Incredible String Band"
        ],
        [
            "Armando Iannucci",
            "/people/person/place_of_birth",
            "Terminator 3: Rise of the Machines"
        ],
        [
            "Penelope Wilton",
            "/people/person/places_lived./people/place_lived/location",
            "Oberlin Conservatory of Music"
        ],
        [
            "Fairuza Balk",
            "/people/ethnicity/people",
            "Joel David Moore"
        ],
        [
            "Mike Leigh",
            "/people/person/religion",
            "New Zealand"
        ],
        [
            "Mike Mogis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Electrical engineering"
        ],
        [
            "Tom Hollander",
            "/people/ethnicity/people",
            "Andrew Stevens"
        ],
        [
            "Tommy Lee Jones",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lima"
        ],
        [
            "David O. Russell",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Guest Actor - Comedy Series"
        ],
        [
            "Anne Hathaway",
            "/people/person/place_of_birth",
            "High Wycombe"
        ],
        [
            "Dileep",
            "/people/person/profession",
            "A Man for All Seasons"
        ],
        [
            "Brett Favre",
            "/people/person/place_of_birth",
            "Stuart Craig"
        ],
        [
            "Tyler Perry",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Village Roadshow Pictures"
        ],
        [
            "Mo'Nique Imes-Jackson",
            "/people/person/place_of_birth",
            "Burkina Faso"
        ],
        [
            "Nick Park",
            "/people/person/profession",
            "Shackleton"
        ],
        [
            "Terence Stamp",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lead vocalist-GB"
        ],
        [
            "Ringo Sheena",
            "/people/person/gender",
            "Bill Murray"
        ],
        [
            "Zsa Zsa Gábor",
            "/people/deceased_person/place_of_burial",
            "Dave Fleischer"
        ],
        [
            "Jason Isaacs",
            "/people/ethnicity/people",
            "Sound Mixer"
        ],
        [
            "Joanne Froggatt",
            "/people/person/religion",
            "Robbie Keane"
        ],
        [
            "Ida Lupino",
            "/people/person/place_of_birth",
            "The Girl with the Dragon Tattoo"
        ],
        [
            "Colombo",
            "/people/person/spouse_s./people/marriage/spouse",
            "Sault Ste. Marie"
        ],
        [
            "Graham Chapman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Shonda Rhimes"
        ],
        [
            "Fred Ward",
            "/people/person/religion",
            "Aida Turturro"
        ],
        [
            "Type 2 diabetes",
            "/people/person/gender",
            "Joan Crawford"
        ],
        [
            "John Patrick Shanley",
            "/people/person/place_of_birth",
            "Archery"
        ],
        [
            "Constantinople",
            "/people/person/languages",
            "Shawn Wayans"
        ],
        [
            "Thomas Dekker",
            "/people/person/languages",
            "Medicine"
        ],
        [
            "Master of Ceremonies-GB",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Australian Broadcasting Corporation"
        ],
        [
            "Sol Polito",
            "/people/ethnicity/geographic_distribution",
            "Bologna"
        ],
        [
            "Brian Grazer",
            "/people/person/profession",
            "University College Cork - National University of Ireland, Cork"
        ],
        [
            "Anthony Hopkins",
            "/people/person/nationality",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Eileen Atkins",
            "/people/person/places_lived./people/place_lived/location",
            "Opera"
        ],
        [
            "Brendan Gleeson",
            "/people/ethnicity/languages_spoken",
            "Merseyside"
        ],
        [
            "Tom Berenger",
            "/people/person/nationality",
            "Grammy Award for Best Historical Album"
        ],
        [
            "Irene Sharaff",
            "/people/person/nationality",
            "PopCap Games"
        ],
        [
            "Jenny Agutter",
            "/people/person/spouse_s./people/marriage/spouse",
            "Toy Story"
        ],
        [
            "Bernie Brillstein",
            "/people/cause_of_death/people",
            "Electronic keyboard"
        ],
        [
            "Benny Andersson",
            "/people/ethnicity/people",
            "Jane Eyre"
        ],
        [
            "Sharat Saxena",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Detroit"
        ],
        [
            "Giovanni Ribisi",
            "/people/person/profession",
            "Manchester United F.C."
        ],
        [
            "Danny Boyle",
            "/people/person/languages",
            "2004 NBA draft"
        ],
        [
            "Loretta Lynn",
            "/people/person/gender",
            "Imagine That"
        ],
        [
            "Erykah Badu",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Writer-GB"
        ],
        [
            "Richard Chamberlain",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Romeo and Juliet"
        ],
        [
            "Henry King",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Caribbean"
        ],
        [
            "Leslie Caron",
            "/people/person/profession",
            "Forest Green Rovers F.C."
        ],
        [
            "Priyadarshan",
            "/people/person/places_lived./people/place_lived/location",
            "John Madden"
        ],
        [
            "Rick Nowels",
            "/people/ethnicity/people",
            "Gustave Flaubert"
        ],
        [
            "Raghuvaran",
            "/people/person/places_lived./people/place_lived/location",
            "Indiana Jones and the Kingdom of the Crystal Skull"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Table sugar"
        ],
        [
            "Jesse Metcalfe",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Hammered dulcimer"
        ],
        [
            "Naomi Watts",
            "/people/ethnicity/people",
            "Fort Collins"
        ],
        [
            "Barbra Streisand",
            "/people/person/places_lived./people/place_lived/location",
            "United States Senate"
        ],
        [
            "Master P",
            "/people/person/nationality",
            "Steven Seagal"
        ],
        [
            "Jeremy Northam",
            "/people/person/profession",
            "Marion Cotillard"
        ],
        [
            "Glen Charles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Crime Fiction"
        ],
        [
            "Kappei Yamaguchi",
            "/people/ethnicity/people",
            "Frances McDormand"
        ],
        [
            "Eugene O'Neill",
            "/people/deceased_person/place_of_death",
            "Grays Athletic F.C."
        ],
        [
            "Georges Delerue",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Argentina"
        ],
        [
            "Wesley Snipes",
            "/people/person/religion",
            "Maui"
        ],
        [
            "Cancer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sal Buscema"
        ],
        [
            "Ashley Tisdale",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Harrisburg"
        ],
        [
            "Regis Philbin",
            "/people/person/places_lived./people/place_lived/location",
            "Anorthosis Famagusta FC"
        ],
        [
            "Hrithik Roshan",
            "/people/person/places_lived./people/place_lived/location",
            "Vladimir Horowitz"
        ],
        [
            "50 Cent",
            "/people/deceased_person/place_of_death",
            "Ludwig Wittgenstein"
        ],
        [
            "Kellie Martin",
            "/people/person/profession",
            "Cookie's Fortune"
        ],
        [
            "Melora Hardin",
            "/people/person/profession",
            "Joan Blondell"
        ],
        [
            "Gary Summers",
            "/people/person/profession",
            "2000 Summer Olympics"
        ],
        [
            "Gottfried Wilhelm von Leibniz",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sabah"
        ],
        [
            "Steven Spielberg",
            "/people/person/profession",
            "Justice League"
        ],
        [
            "Andrew Gold",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Guy Pearce"
        ],
        [
            "Mary Tyler Moore",
            "/people/person/nationality",
            "Video game industry"
        ],
        [
            "Kevin Corrigan",
            "/people/person/gender",
            "It's a Mad, Mad, Mad, Mad World"
        ],
        [
            "Courtney Love",
            "/people/person/places_lived./people/place_lived/location",
            "United States Virgin Islands"
        ],
        [
            "Rock Hudson",
            "/people/deceased_person/place_of_death",
            "Ragtime"
        ],
        [
            "Joshua Malina",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Goddard College"
        ],
        [
            "Forest Lawn Memorial Park",
            "/people/person/places_lived./people/place_lived/location",
            "John Ritter"
        ],
        [
            "Billy Crudup",
            "/people/person/languages",
            "Greater Sudbury"
        ],
        [
            "James Baldwin",
            "/people/person/profession",
            "Karan Johar"
        ],
        [
            "Michael K. Williams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bulldog"
        ],
        [
            "Stevie Wonder",
            "/people/person/profession",
            "Primetime Emmy Award"
        ],
        [
            "Jeremy Thomas",
            "/people/person/profession",
            "Intel Corporation"
        ],
        [
            "Dan Castellaneta",
            "/people/person/nationality",
            "Flash Gordon"
        ],
        [
            "Karisma Kapoor",
            "/people/ethnicity/people",
            "6th United States Congress"
        ],
        [
            "Olivia Wilde",
            "/people/person/languages",
            "Star Trek: First Contact"
        ],
        [
            "Nikolai Gogol",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Eve Myles"
        ],
        [
            "Amanda Seyfried",
            "/people/cause_of_death/people",
            "Chasing Amy"
        ],
        [
            "Law",
            "/people/person/nationality",
            "Hume Cronyn"
        ],
        [
            "Marco Beltrami",
            "/people/profession/specialization_of",
            "Accra"
        ],
        [
            "Gerard Butler",
            "/people/ethnicity/geographic_distribution",
            "Harvard Medical School"
        ],
        [
            "Diane Kruger",
            "/people/person/gender",
            "Cynthia Nixon"
        ],
        [
            "Anurag Kashyap",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Larry David"
        ],
        [
            "Don DeLillo",
            "/people/deceased_person/place_of_death",
            "Gene Callahan"
        ],
        [
            "Sanjay Dutt",
            "/people/person/religion",
            "Hal Holbrook"
        ],
        [
            "Hannah Arendt",
            "/people/cause_of_death/people",
            "2012 Summer Olympics"
        ],
        [
            "Sherri Shepherd",
            "/people/profession/specialization_of",
            "Eve Myles"
        ],
        [
            "J. G. Ballard",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Albert Jarrett"
        ],
        [
            "Robert Louis Stevenson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Alberto Iglesias"
        ],
        [
            "Simon Baker",
            "/people/person/employment_history./business/employment_tenure/company",
            "Confessions of a Dangerous Mind"
        ],
        [
            "Dan O'Shannon",
            "/people/person/employment_history./business/employment_tenure/company",
            "War on Terrorism"
        ],
        [
            "Sreenivasan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Montana State University - Bozeman"
        ],
        [
            "Australians",
            "/people/person/gender",
            "Farida Jalal"
        ],
        [
            "Henry James",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Prophet-GB"
        ],
        [
            "Russi Taylor",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Brian Posehn"
        ],
        [
            "Al Jourgensen",
            "/people/person/places_lived./people/place_lived/location",
            "Vladimir Vladimirovich Nabokov"
        ],
        [
            "Cary Elwes",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Jim Dale"
        ],
        [
            "Bob Gunton",
            "/people/person/profession",
            "UTV"
        ],
        [
            "German American",
            "/people/person/profession",
            "Pennsylvania State University"
        ],
        [
            "Marilyn Monroe",
            "/people/person/profession",
            "CeCe Winans"
        ],
        [
            "Dante Spinotti",
            "/people/person/nationality",
            "Club Universidad Nacional"
        ],
        [
            "Dutch-American",
            "/people/ethnicity/people",
            "Palm Springs"
        ],
        [
            "Charles Boyer",
            "/people/person/place_of_birth",
            "University of Houston"
        ],
        [
            "Laura Linney",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "J. Edgar"
        ],
        [
            "Kiribati",
            "/people/person/gender",
            "Primetime Emmy Award for Outstanding Comedy Series"
        ],
        [
            "Michel Colombier",
            "/people/person/profession",
            "Trenton"
        ],
        [
            "Paul Frees",
            "/people/cause_of_death/people",
            "Melancholia"
        ],
        [
            "Gale Anne Hurd",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Peter Falk"
        ],
        [
            "Vijay",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Anu Malik"
        ],
        [
            "Glenn Close",
            "/people/person/nationality",
            "Universal Studios"
        ],
        [
            "Rod Serling",
            "/people/cause_of_death/people",
            "Raj Babbar"
        ],
        [
            "Aaron Shure",
            "/people/ethnicity/people",
            "Youth in Revolt"
        ],
        [
            "Montmartre Cemetery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Grammy Award for Best Instrumental Composition"
        ],
        [
            "Patricia Clarkson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gangsta rap"
        ],
        [
            "Vallejo",
            "/people/ethnicity/people",
            "New Plymouth"
        ],
        [
            "Russell Crowe",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jean-Jacques Goldman"
        ],
        [
            "Computer Scientist",
            "/people/person/profession",
            "Streaming media"
        ],
        [
            "Alcoholism",
            "/people/person/spouse_s./people/marriage/spouse",
            "Marcia Gay Harden"
        ],
        [
            "Vincent Gallo",
            "/people/person/gender",
            "Rosario Dawson"
        ],
        [
            "Madeline Kahn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Visual Effects Art Director"
        ],
        [
            "Carmelo Anthony",
            "/people/person/gender",
            "Los Angeles"
        ],
        [
            "Gethin Creagh",
            "/people/ethnicity/people",
            "Air travel"
        ],
        [
            "Jon Avnet",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Danny DeVito"
        ],
        [
            "Winchester",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ben Stiller"
        ],
        [
            "Don Knotts",
            "/people/person/profession",
            "November"
        ],
        [
            "Laurence Fishburne",
            "/people/person/nationality",
            "Markham"
        ],
        [
            "Tom Hanks",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Hong Kong"
        ],
        [
            "Michael Phelps",
            "/people/person/place_of_birth",
            "Anime"
        ],
        [
            "Douglas Fairbanks",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Wrexham F.C."
        ],
        [
            "Stephen Root",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of Westminster"
        ],
        [
            "Venus Williams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Carole King"
        ],
        [
            "Pete Postlethwaite",
            "/people/deceased_person/place_of_death",
            "R. Lee Ermey"
        ],
        [
            "Kathryn Bigelow",
            "/people/person/places_lived./people/place_lived/location",
            "Friedrich Hollaender"
        ],
        [
            "Laurence Fishburne",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Champaign County"
        ],
        [
            "Eli Roth",
            "/people/deceased_person/place_of_burial",
            "Jefferson City"
        ],
        [
            "Kate Winslet",
            "/people/person/places_lived./people/place_lived/location",
            "Shrek the Third"
        ],
        [
            "L. Frank Baum",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lou Grant"
        ],
        [
            "Simon Fuller",
            "/people/person/nationality",
            "Film Director"
        ],
        [
            "Henderson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Casablanca"
        ],
        [
            "June Foray",
            "/medicine/disease/notable_people_with_this_condition",
            "The Cable Guy"
        ],
        [
            "Graphic Designer-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Stratford-upon-Avon"
        ],
        [
            "Announcer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Telemundo"
        ],
        [
            "Christopher Lloyd",
            "/people/person/nationality",
            "Aldous Huxley"
        ],
        [
            "Ukrainians",
            "/people/person/place_of_birth",
            "Verizon Communications"
        ],
        [
            "Steven Soderbergh",
            "/people/person/spouse_s./people/marriage/spouse",
            "January"
        ],
        [
            "Brian Baumgartner",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "Mike Mills",
            "/people/person/places_lived./people/place_lived/location",
            "War of the Spanish Succession"
        ],
        [
            "Barry Pepper",
            "/people/person/gender",
            "David A. Goodman"
        ],
        [
            "Quetta",
            "/people/person/profession",
            "Bewitched"
        ],
        [
            "Seol Ki-Hyeon",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Royal Medal"
        ],
        [
            "Danny Kaye",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cynthia Watros"
        ],
        [
            "Robert Patrick",
            "/people/person/religion",
            "Collingwood Football Club"
        ],
        [
            "Jim Cummings",
            "/people/person/gender",
            "Naples"
        ],
        [
            "Charlotte",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hardcore hip hop"
        ],
        [
            "Winona Ryder",
            "/people/person/places_lived./people/place_lived/location",
            "Cynthia Nixon"
        ],
        [
            "Preacher",
            "/people/ethnicity/people",
            "Keyboard player-GB"
        ],
        [
            "Sam Bush",
            "/people/person/nationality",
            "Carolina RailHawks"
        ],
        [
            "Janet Leigh",
            "/people/cause_of_death/people",
            "Julius J. Epstein"
        ],
        [
            "Charlie Parker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Indiana State University"
        ],
        [
            "Lymphoma",
            "/people/person/profession",
            "Football player"
        ],
        [
            "Bono",
            "/people/person/places_lived./people/place_lived/location",
            "Sterling Holloway"
        ],
        [
            "Def Leppard",
            "/people/person/employment_history./business/employment_tenure/company",
            "Wilmer Valderrama"
        ],
        [
            "Kevin Dunn",
            "/people/person/place_of_birth",
            "Stephen Merchant"
        ],
        [
            "Kanye West",
            "/people/person/religion",
            "Inyo County"
        ],
        [
            "Jason Schwartzman",
            "/people/deceased_person/place_of_death",
            "Primetime Emmy Award for Outstanding Writing - Variety Series"
        ],
        [
            "Civil union",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Primetime Emmy Award for Outstanding Writing - Variety Series"
        ],
        [
            "James Levine",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "A.C. Chievo Verona"
        ],
        [
            "Barry Corbin",
            "/people/person/gender",
            "Performing arts"
        ],
        [
            "Ethiopia",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Graham Gouldman"
        ],
        [
            "Larry the Cable Guy",
            "/people/profession/specialization_of",
            "Blue Velvet"
        ],
        [
            "Babyface",
            "/people/person/languages",
            "Konami"
        ],
        [
            "Marriage",
            "/people/person/employment_history./business/employment_tenure/company",
            "Queens of the Stone Age"
        ],
        [
            "Alan Hume",
            "/people/person/profession",
            "Waffen-SS"
        ],
        [
            "Himani Shivpuri",
            "/people/person/nationality",
            "Raphael"
        ],
        [
            "Mia Farrow",
            "/people/person/profession",
            "The Human Stain"
        ],
        [
            "Liver failure",
            "/people/person/profession",
            "Constitutional monarchy"
        ],
        [
            "John Patrick Shanley",
            "/people/ethnicity/people",
            "To Rome with Love"
        ],
        [
            "Joseph Conrad",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "49th Annual Grammy Awards"
        ],
        [
            "Nick Park",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Angels in America"
        ],
        [
            "Elvis Costello",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Conan O'Brien"
        ],
        [
            "Robert Fripp",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Paris"
        ],
        [
            "Marg Helgenberger",
            "/people/person/profession",
            "Grammy Award for Best Traditional Blues Album"
        ],
        [
            "Charlize Theron",
            "/people/person/gender",
            "Transformers"
        ],
        [
            "Brian Baumgartner",
            "/people/person/gender",
            "Argentina"
        ],
        [
            "Elizabeth Taylor",
            "/people/cause_of_death/people",
            "Chiang Kai-shek"
        ],
        [
            "John Fiedler",
            "/people/person/gender",
            "Onion"
        ],
        [
            "Carol Leifer",
            "/people/person/profession",
            "D.W. Moffett"
        ],
        [
            "Janet Jackson",
            "/people/person/profession",
            "Children of Men"
        ],
        [
            "Mel Brooks",
            "/people/person/religion",
            "Galveston"
        ],
        [
            "Child actor-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Radio"
        ],
        [
            "Alan Ball",
            "/people/cause_of_death/people",
            "Paul Mazursky"
        ],
        [
            "Jean-Jacques Rousseau",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Speed"
        ],
        [
            "Garret Dillahunt",
            "/people/deceased_person/place_of_death",
            "Little Miss Sunshine"
        ],
        [
            "Humberto Gatica",
            "/people/ethnicity/people",
            "Spinal Tap"
        ],
        [
            "Lorraine Broderick",
            "/people/person/profession",
            "Warren County"
        ],
        [
            "Frank Herbert",
            "/people/person/nationality",
            "Steely Dan"
        ],
        [
            "Bruce Hornsby",
            "/people/person/places_lived./people/place_lived/location",
            "Adam Sandler"
        ],
        [
            "Philip Seymour Hoffman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grays Harbor County"
        ],
        [
            "Quincy Jones",
            "/people/person/gender",
            "New York State Senate"
        ],
        [
            "Chile",
            "/people/cause_of_death/people",
            "Naveen Andrews"
        ],
        [
            "Tim Burton",
            "/people/person/gender",
            "Relativity Media"
        ],
        [
            "Mary McDonnell",
            "/people/person/religion",
            "Little Nicky"
        ],
        [
            "Timor-Leste",
            "/people/person/languages",
            "Cinema Paradiso"
        ],
        [
            "Anaheim",
            "/people/person/profession",
            "Bird"
        ],
        [
            "Elliott Smith",
            "/people/person/places_lived./people/place_lived/location",
            "Drum"
        ],
        [
            "John Frankenheimer",
            "/people/person/gender",
            "Ken Keeler"
        ],
        [
            "Denzel Washington",
            "/people/person/profession",
            "Jane Eyre"
        ],
        [
            "Harold Faltermeyer",
            "/people/person/gender",
            "Geography"
        ],
        [
            "Maria Jacquemetton",
            "/people/person/place_of_birth",
            "Picket Fences"
        ],
        [
            "Stan Lee",
            "/people/person/places_lived./people/place_lived/location",
            "Technical Support"
        ],
        [
            "Freddie Young",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "B. J. Novak"
        ],
        [
            "Friedrich Hayek",
            "/people/cause_of_death/people",
            "Hungarian people"
        ],
        [
            "Quincy Jones",
            "/people/person/profession",
            "Kristen Bell"
        ],
        [
            "Shinichiro Miki",
            "/people/person/nationality",
            "Religion"
        ],
        [
            "Lewis Black",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Eastleigh F.C."
        ],
        [
            "Flo Rida",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Mercury Records"
        ],
        [
            "Alan Rickman",
            "/people/person/gender",
            "Arab people"
        ],
        [
            "Woody Harrelson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "1960 Summer Olympics"
        ],
        [
            "Galileo Galilei",
            "/people/person/spouse_s./people/marriage/spouse",
            "Shining Through"
        ],
        [
            "Richard Edlund",
            "/people/person/nationality",
            "Chicken Run"
        ],
        [
            "Norm Prescott",
            "/people/cause_of_death/people",
            "Mark Bresciano"
        ],
        [
            "Gene Wilder",
            "/people/person/gender",
            "Emmanuel College, Cambridge"
        ],
        [
            "Robert L. Surtees",
            "/people/deceased_person/place_of_death",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Drama Series"
        ],
        [
            "Chris Noth",
            "/people/cause_of_death/people",
            "Mia Farrow"
        ],
        [
            "Nicole Kidman",
            "/people/person/places_lived./people/place_lived/location",
            "Lon Chaney, Jr."
        ],
        [
            "Fred Frith",
            "/people/person/nationality",
            "Primetime Emmy Award for Outstanding Lead Actor - Drama Series"
        ],
        [
            "Alcoholism",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Korea"
        ],
        [
            "William Powell",
            "/people/person/spouse_s./people/marriage/spouse",
            "United States Air Force-GB"
        ],
        [
            "Jane Seymour",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Black Dahlia"
        ],
        [
            "John Swartzwelder",
            "/people/person/nationality",
            "hurdy gurdy"
        ],
        [
            "Isaac Asimov",
            "/people/person/profession",
            "Leo Strauss"
        ],
        [
            "Poliomyelitis",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Latin Language"
        ],
        [
            "Gary Summers",
            "/people/person/nationality",
            "Tuskegee University"
        ],
        [
            "Arlington National Cemetery",
            "/people/person/profession",
            "James D. Parriott"
        ],
        [
            "Shaquille O'Neal",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Quentin Tarantino"
        ],
        [
            "Howard Shore",
            "/people/person/gender",
            "The Bridge on the River Kwai"
        ],
        [
            "Arthur Freed",
            "/people/person/gender",
            "Marcia Gay Harden"
        ],
        [
            "Josh Hutcherson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Suffolk"
        ],
        [
            "Branford Marsalis",
            "/people/person/gender",
            "Michael Palin"
        ],
        [
            "Katrina Bowden",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Southampton F.C."
        ],
        [
            "Holland Taylor",
            "/people/person/religion",
            "Nicole Scherzinger"
        ],
        [
            "Ian Holm",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Top Chef"
        ],
        [
            "Boaz Myhill",
            "/people/cause_of_death/people",
            "Programming"
        ],
        [
            "Garret Dillahunt",
            "/people/person/profession",
            "Province of Como"
        ],
        [
            "Myocardial infarction",
            "/people/person/places_lived./people/place_lived/location",
            "Alexandre Desplat"
        ],
        [
            "David Silverman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Pattinson"
        ],
        [
            "Heidi Klum",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chile"
        ],
        [
            "Mali",
            "/people/person/languages",
            "Satellite Award for Best Animated or Mixed Media Feature"
        ],
        [
            "John F. Kennedy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ole Miss Rebels football"
        ],
        [
            "Franchot Tone",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Transformers: Dark of the Moon"
        ],
        [
            "Josh Weinstein",
            "/people/cause_of_death/people",
            "Colbie Caillat"
        ],
        [
            "Britney Spears",
            "/people/person/profession",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Tobey Maguire",
            "/people/ethnicity/languages_spoken",
            "Boman Irani"
        ],
        [
            "French American",
            "/people/ethnicity/people",
            "DVD"
        ],
        [
            "Science",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Royal Academy"
        ],
        [
            "Bill Hader",
            "/people/person/religion",
            "Russia"
        ],
        [
            "Gary Numan",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Atheism"
        ],
        [
            "Michael Cimino",
            "/people/person/languages",
            "Band Aid"
        ],
        [
            "Jim Sheridan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Richard Rorty"
        ],
        [
            "Paul Mazursky",
            "/people/ethnicity/geographic_distribution",
            "The Grapes of Wrath"
        ],
        [
            "Hal B. Wallis",
            "/people/person/place_of_birth",
            "Bernalillo County"
        ],
        [
            "Walter Model",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Owensboro"
        ],
        [
            "John Cassavetes",
            "/people/person/religion",
            "Lafayette"
        ],
        [
            "Sven Nykvist",
            "/people/cause_of_death/people",
            "Sid James"
        ],
        [
            "Terry Gilliam",
            "/people/person/profession",
            "Monty Python and the Holy Grail"
        ],
        [
            "Alan Bates",
            "/people/deceased_person/place_of_burial",
            "Handball"
        ],
        [
            "Erich Wolfgang Korngold",
            "/people/person/gender",
            "Zoe Saldana"
        ],
        [
            "Janel Moloney",
            "/people/profession/specialization_of",
            "Physician"
        ],
        [
            "Geraldine Somerville",
            "/people/person/place_of_birth",
            "Romania"
        ],
        [
            "Mahesh Bhatt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kevin Nealon"
        ],
        [
            "Stewart Copeland",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Don Cheadle"
        ],
        [
            "Iggy Pop",
            "/people/person/religion",
            "2010 Toronto International Film Festival"
        ],
        [
            "Joaquin Phoenix",
            "/people/cause_of_death/people",
            "Sitar"
        ],
        [
            "Ernest Haller",
            "/people/person/profession",
            "FC Twente"
        ],
        [
            "Orson Scott Card",
            "/people/person/places_lived./people/place_lived/location",
            "Gaumont Film Company"
        ],
        [
            "Taliban insurgency",
            "/medicine/disease/notable_people_with_this_condition",
            "Country pop"
        ],
        [
            "Hairdresser-GB",
            "/people/person/spouse_s./people/marriage/spouse",
            "Linda Perry"
        ],
        [
            "David O. Russell",
            "/people/person/profession",
            "Melville Shavelson"
        ],
        [
            "Dysentery",
            "/people/person/places_lived./people/place_lived/location",
            "Vangelis"
        ],
        [
            "David Shire",
            "/people/person/profession",
            "Superhero movie"
        ],
        [
            "Frank Loesser",
            "/people/person/places_lived./people/place_lived/location",
            "Silver Star"
        ],
        [
            "Stephen Schwartz",
            "/people/deceased_person/place_of_burial",
            "Licence to Kill"
        ],
        [
            "Reading",
            "/people/person/nationality",
            "Guitar"
        ],
        [
            "Jerry Goldsmith",
            "/people/person/profession",
            "Tobey Maguire"
        ],
        [
            "Marty Stuart",
            "/people/ethnicity/people",
            "The Girl with the Dragon Tattoo"
        ],
        [
            "Mos Def",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Nixon"
        ],
        [
            "Om Prakash",
            "/people/person/profession",
            "Vampire"
        ],
        [
            "Tuvalu",
            "/people/person/place_of_birth",
            "BAFTA Award for Best Actor in a Leading Role"
        ],
        [
            "Brendan Coyle",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hungary"
        ],
        [
            "Paris",
            "/people/person/nationality",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Sean Connery",
            "/people/person/religion",
            "Brian Baumgartner"
        ],
        [
            "Judah Friedlander",
            "/people/person/place_of_birth",
            "Holyoke"
        ],
        [
            "Kuk Harrell",
            "/people/deceased_person/place_of_death",
            "Legends of the Fall"
        ],
        [
            "Military",
            "/medicine/disease/notable_people_with_this_condition",
            "Attorney general"
        ],
        [
            "Jennifer Love Hewitt",
            "/people/person/place_of_birth",
            "Master of Science"
        ],
        [
            "Anthony Burgess",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Atlantic Ocean"
        ],
        [
            "Thomas Haden Church",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Ghost Rider: Spirit of Vengeance"
        ],
        [
            "Willie D. Burton",
            "/people/person/place_of_birth",
            "Joseph Campbell"
        ],
        [
            "Pinto Colvig",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Hong Kong"
        ],
        [
            "Aldous Huxley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Konami"
        ],
        [
            "Adam Smith",
            "/people/person/places_lived./people/place_lived/location",
            "Luke Wilson"
        ],
        [
            "Frank Zappa",
            "/people/person/places_lived./people/place_lived/location",
            "Richard Rodney Bennett"
        ],
        [
            "Peter Fonda",
            "/people/cause_of_death/people",
            "Joe Walsh"
        ],
        [
            "Linda Perry",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Phil Collinson"
        ],
        [
            "Mario Van Peebles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "6th United States Congress"
        ],
        [
            "Erich Ludendorff",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "MicroProse"
        ],
        [
            "Jay Mohr",
            "/people/person/places_lived./people/place_lived/location",
            "Anthropology"
        ],
        [
            "Jonathan Lethem",
            "/people/ethnicity/people",
            "Allahabad University"
        ],
        [
            "Casey Affleck",
            "/people/person/nationality",
            "Lasker-DeBakey Clinical Medical Research Award"
        ],
        [
            "Steven Dean Moore",
            "/people/person/places_lived./people/place_lived/location",
            "Superbad"
        ],
        [
            "Michael Caine",
            "/people/person/religion",
            "Ed Helms"
        ],
        [
            "Warren Beatty",
            "/people/person/nationality",
            "Kankakee"
        ],
        [
            "Jewish people",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Island"
        ],
        [
            "Jeanne Moreau",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Queens"
        ],
        [
            "William Friedkin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lucca"
        ],
        [
            "Leon Shamroy",
            "/people/person/gender",
            "Italy"
        ],
        [
            "Simon Fuller",
            "/people/ethnicity/people",
            "Legend"
        ],
        [
            "Ziggy Marley",
            "/people/person/gender",
            "Garry Shandling"
        ],
        [
            "Sheila E.",
            "/people/person/nationality",
            "BAFTA Award for Best Actress in a Supporting Role"
        ],
        [
            "Bruce Willis",
            "/people/cause_of_death/people",
            "Ranjeet"
        ],
        [
            "Albert Jarrett",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Randy Jackson"
        ],
        [
            "Bobby Darin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Port-au-Prince"
        ],
        [
            "Billy Bragg",
            "/people/deceased_person/place_of_burial",
            "Roanoke"
        ],
        [
            "Zambia",
            "/people/person/profession",
            "Ben Affleck"
        ],
        [
            "John Rawls",
            "/people/person/places_lived./people/place_lived/location",
            "Coronation Street"
        ],
        [
            "Columnist",
            "/people/person/place_of_birth",
            "Tom Werner"
        ],
        [
            "Klaas-Jan Huntelaar",
            "/people/person/religion",
            "Vangelis"
        ],
        [
            "Shelley Winters",
            "/people/person/profession",
            "Orange"
        ],
        [
            "Record producer-GB",
            "/people/deceased_person/place_of_death",
            "County Waterford"
        ],
        [
            "Winston Churchill",
            "/people/person/place_of_birth",
            "Columbus"
        ],
        [
            "Mena Suvari",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Actor-GB"
        ],
        [
            "Christopher McDonald",
            "/people/person/gender",
            "Common"
        ],
        [
            "Montreal",
            "/medicine/disease/notable_people_with_this_condition",
            "Jimmy Page"
        ],
        [
            "Keith Carradine",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Law"
        ],
        [
            "George Cukor",
            "/medicine/disease/notable_people_with_this_condition",
            "2004 Summer Olympics"
        ],
        [
            "John Carpenter",
            "/people/person/languages",
            "Funny Girl"
        ],
        [
            "Nicollette Sheridan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gene Hackman"
        ],
        [
            "Teri Hatcher",
            "/people/person/profession",
            "Chris Nurse"
        ],
        [
            "Library science",
            "/people/person/place_of_birth",
            "Epic Records"
        ],
        [
            "James Cayne",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "MTV Movie Award for Most Desirable Female"
        ],
        [
            "Republic of Ireland",
            "/people/person/nationality",
            "Jennifer Love Hewitt"
        ],
        [
            "Claire Forlani",
            "/people/person/nationality",
            "Carly Simon"
        ],
        [
            "Indian American",
            "/people/person/places_lived./people/place_lived/location",
            "Academy Award for Best Actor"
        ],
        [
            "Zach Galifianakis",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fairfield University"
        ],
        [
            "College Station",
            "/people/person/gender",
            "Xerox"
        ],
        [
            "Ciara",
            "/people/person/nationality",
            "John Krasinski"
        ],
        [
            "Nicole Richie",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mutiny on the Bounty"
        ],
        [
            "Ashlee Simpson-Wentz",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Salman Rushdie"
        ],
        [
            "Kelly Macdonald",
            "/people/person/profession",
            "SC Cambuur"
        ],
        [
            "R. Madhavan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bruce Berman"
        ],
        [
            "Merian C. Cooper",
            "/people/deceased_person/place_of_death",
            "BAFTA Award for Best Sound"
        ],
        [
            "G. K. Chesterton",
            "/people/person/nationality",
            "Jeju United FC"
        ],
        [
            "Shirley MacLaine",
            "/people/person/place_of_birth",
            "Michael Redgrave"
        ],
        [
            "Innocent",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Action Film"
        ],
        [
            "James Wilby",
            "/people/person/profession",
            "75th Academy Awards"
        ],
        [
            "Travis Tritt",
            "/people/ethnicity/people",
            "Brasenose College, Oxford"
        ],
        [
            "Shonda Rhimes",
            "/people/person/places_lived./people/place_lived/location",
            "Steve Earle"
        ],
        [
            "Inverness",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jane Alexander"
        ],
        [
            "Taliban insurgency",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Willow"
        ],
        [
            "Michel Foucault",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lyngby Boldklub"
        ],
        [
            "James Hetfield",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Little Women"
        ],
        [
            "Stephen King",
            "/people/person/spouse_s./people/marriage/spouse",
            "Atari Games"
        ],
        [
            "Denis Leary",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Yo-Yo Ma"
        ],
        [
            "David Greenwalt",
            "/people/person/nationality",
            "Rosenborg BK"
        ],
        [
            "Jane Alexander",
            "/people/person/nationality",
            "Ninotchka"
        ],
        [
            "Maria Bello",
            "/people/person/place_of_birth",
            "Dominic Monaghan"
        ],
        [
            "David A. Stewart",
            "/people/person/place_of_birth",
            "Mr. Nobody"
        ],
        [
            "Gulshan Grover",
            "/people/person/profession",
            "New London County"
        ],
        [
            "Robert L. Surtees",
            "/people/person/places_lived./people/place_lived/location",
            "Province of Brescia"
        ],
        [
            "Winona Ryder",
            "/people/person/gender",
            "United States presidential election, 2008"
        ],
        [
            "Aaron Spelling",
            "/people/person/nationality",
            "Swindon"
        ],
        [
            "Geneva",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tonino Guerra"
        ],
        [
            "Hans Zimmer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Philadelphia Flyers"
        ],
        [
            "New Hampshire",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Dominic West"
        ],
        [
            "Nancy Marchand",
            "/people/person/profession",
            "United Arab Emirates"
        ],
        [
            "James Caan",
            "/people/ethnicity/languages_spoken",
            "Marcia Gay Harden"
        ],
        [
            "Jule Styne",
            "/people/person/profession",
            "Scott Rudin"
        ],
        [
            "Rudyard Kipling",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "David Robb"
        ],
        [
            "Jeremy Renner",
            "/people/person/gender",
            "Frosinone Calcio"
        ],
        [
            "United States of America",
            "/people/person/gender",
            "ABC Afterschool Special"
        ],
        [
            "Visual Effects Supervisor",
            "/people/cause_of_death/people",
            "Crawley"
        ],
        [
            "Michael Dobson",
            "/medicine/disease/notable_people_with_this_condition",
            "Holes"
        ],
        [
            "Typhoid fever",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Color of Night"
        ],
        [
            "Robert Towne",
            "/people/ethnicity/people",
            "Dido"
        ],
        [
            "Damon Wayans",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "106th United States Congress"
        ],
        [
            "Larry Mullen, Jr.",
            "/people/deceased_person/place_of_death",
            "Stanley Tucci"
        ],
        [
            "Leonhard Euler",
            "/people/ethnicity/people",
            "Soviet Air Forces"
        ],
        [
            "Berlin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ann-Margret"
        ],
        [
            "Esophageal cancer",
            "/people/person/employment_history./business/employment_tenure/company",
            "Bremerton"
        ],
        [
            "George Bernard Shaw",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Alice in Wonderland"
        ],
        [
            "George C. Scott",
            "/people/person/place_of_birth",
            "University at Albany, The State University of New York"
        ],
        [
            "Annie Lennox",
            "/people/person/profession",
            "Lombardy"
        ],
        [
            "Rowan Atkinson",
            "/people/person/gender",
            "Grammy Award for Best Rock Album"
        ],
        [
            "Gottfried Wilhelm von Leibniz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Grammy Award for Album of the Year"
        ],
        [
            "Sheryl Crow",
            "/people/person/languages",
            "United States of America"
        ],
        [
            "Tim Burton",
            "/people/person/profession",
            "Ernest Borgnine"
        ],
        [
            "Victor Miller",
            "/people/person/places_lived./people/place_lived/location",
            "William H. Macy"
        ],
        [
            "Bryan Forbes",
            "/people/person/gender",
            "Bath City F.C."
        ],
        [
            "The B-52's",
            "/people/person/employment_history./business/employment_tenure/company",
            "Guernsey"
        ],
        [
            "Garry Marshall",
            "/people/person/profession",
            "Bill Condon"
        ],
        [
            "Elliot Goldenthal",
            "/people/ethnicity/people",
            "Psychology"
        ],
        [
            "Claudia Cardinale",
            "/people/person/places_lived./people/place_lived/location",
            "Brian Keith"
        ],
        [
            "Carmine Infantino",
            "/people/person/nationality",
            "Sarnia"
        ],
        [
            "Ricky Jay",
            "/people/ethnicity/people",
            "Victor Hugo"
        ],
        [
            "David Newman",
            "/people/person/spouse_s./people/marriage/spouse",
            "Artist-GB"
        ],
        [
            "Ashton Kutcher",
            "/people/cause_of_death/people",
            "National Women's Hall of Fame"
        ],
        [
            "James L. Brooks",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Guildhall School of Music and Drama"
        ],
        [
            "Pinto Colvig",
            "/people/person/nationality",
            "The Coca-Cola Company"
        ],
        [
            "Jay Chou",
            "/people/person/profession",
            "Equal Vision Records"
        ],
        [
            "Pyotr Ilyich Tchaikovsky",
            "/people/person/religion",
            "Cartoon"
        ],
        [
            "Ashton Kutcher",
            "/people/ethnicity/languages_spoken",
            "University of Hull"
        ],
        [
            "Jerry Douglas",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "David Lynch"
        ],
        [
            "Tate Donovan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Glasgow"
        ],
        [
            "Dakota Fanning",
            "/people/deceased_person/place_of_death",
            "Peoria County"
        ],
        [
            "Pretoria",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Phil Tan"
        ],
        [
            "Colorado Springs",
            "/people/cause_of_death/people",
            "Samuel L. Jackson"
        ],
        [
            "Kevin Williamson",
            "/people/person/places_lived./people/place_lived/location",
            "Gillian Welch"
        ],
        [
            "Shea Whigham",
            "/people/cause_of_death/people",
            "Baghdad"
        ],
        [
            "Michael Murphy",
            "/people/ethnicity/geographic_distribution",
            "Greater Houston"
        ],
        [
            "Michael Moorcock",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Joel Silver"
        ],
        [
            "Len Wein",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bruce Timm"
        ],
        [
            "Clarence Brown",
            "/people/person/languages",
            "Pat Benatar"
        ],
        [
            "Investor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bachelor of Science"
        ],
        [
            "George Clinton",
            "/people/person/places_lived./people/place_lived/location",
            "CBC Television"
        ],
        [
            "Robert Guillaume",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Green Day"
        ],
        [
            "Wyatt Cenac",
            "/people/person/places_lived./people/place_lived/location",
            "Allen County"
        ],
        [
            "Pete Seeger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "My Big Fat Greek Wedding"
        ],
        [
            "Kasper Schmeichel",
            "/people/person/religion",
            "Rector"
        ],
        [
            "Sean Astin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Charles Bukowski"
        ],
        [
            "Karl Malden",
            "/people/person/place_of_birth",
            "Hayley Williams"
        ],
        [
            "Jim O'Rourke",
            "/people/person/profession",
            "Ferris Bueller's Day Off"
        ],
        [
            "Thandie Newton",
            "/people/ethnicity/people",
            "Côte d’Ivoire"
        ],
        [
            "Michael Kamen",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Timothy Dalton"
        ],
        [
            "Cy Coleman",
            "/people/cause_of_death/people",
            "The Simpsons"
        ],
        [
            "Peter Wentz",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Republican Party"
        ],
        [
            "Gene Roddenberry",
            "/people/person/profession",
            "Egypt"
        ],
        [
            "Sarah Jessica Parker",
            "/people/person/profession",
            "Teri Hatcher"
        ],
        [
            "Stephen Chow",
            "/people/person/languages",
            "Morgan Spurlock"
        ],
        [
            "England",
            "/people/person/employment_history./business/employment_tenure/company",
            "Udo Kier"
        ],
        [
            "Kanye West",
            "/people/person/gender",
            "FC Khimki"
        ],
        [
            "James Stewart",
            "/people/person/profession",
            "Jagdeep"
        ],
        [
            "Frank Zappa",
            "/people/deceased_person/place_of_burial",
            "Fabolous"
        ],
        [
            "Comedian",
            "/people/person/gender",
            "Crazy Heart"
        ],
        [
            "Justin Bieber",
            "/people/person/profession",
            "Academy Award for Best Picture"
        ],
        [
            "Yui Horie",
            "/people/person/gender",
            "Pawtucket"
        ],
        [
            "Patrick McGoohan",
            "/people/person/profession",
            "White"
        ],
        [
            "Catherine Tate",
            "/people/person/gender",
            "SPV GmbH"
        ],
        [
            "Haskell Wexler",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Twelve string guitar"
        ],
        [
            "Tyrese Gibson",
            "/people/person/nationality",
            "Boulder"
        ],
        [
            "John Woo",
            "/people/cause_of_death/people",
            "The Yards"
        ],
        [
            "Francis Ford Coppola",
            "/people/person/profession",
            "Regency Enterprises"
        ],
        [
            "Chris Menges",
            "/people/person/profession",
            "Lenny Kravitz"
        ],
        [
            "Ben Foster",
            "/people/person/profession",
            "Miami"
        ],
        [
            "John Cage",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Funkadelic"
        ],
        [
            "Alyson Hannigan",
            "/people/person/nationality",
            "Clifton Collins, Jr."
        ],
        [
            "Trent Reznor",
            "/people/person/places_lived./people/place_lived/location",
            "Exodus"
        ],
        [
            "Dominic Monaghan",
            "/people/person/religion",
            "Michael Nesmith"
        ],
        [
            "Adam Sandler",
            "/people/deceased_person/place_of_burial",
            "Cedric the Entertainer"
        ],
        [
            "Vangelis",
            "/people/person/profession",
            "Black Sabbath"
        ],
        [
            "Amy Nuttall",
            "/people/person/places_lived./people/place_lived/location",
            "Chrono Crusade"
        ],
        [
            "Colin Wilson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Keyboard"
        ],
        [
            "South Africa",
            "/people/person/nationality",
            "Seth Rogen"
        ],
        [
            "Jamie Kennedy",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Costume drama"
        ],
        [
            "Hoda Kotb",
            "/people/deceased_person/place_of_death",
            "Theatrical producer"
        ],
        [
            "Urmila Matondkar",
            "/people/ethnicity/people",
            "RCD Espanyol"
        ],
        [
            "California",
            "/people/person/profession",
            "Crossover thrash"
        ],
        [
            "Jon Peters",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Rare Ltd"
        ],
        [
            "Bernard Hill",
            "/people/person/profession",
            "Emily Osment"
        ],
        [
            "Elvis Presley",
            "/people/person/profession",
            "Army officer-GB"
        ],
        [
            "Michael Stuhlbarg",
            "/people/ethnicity/languages_spoken",
            "Ben Karlin"
        ],
        [
            "Ryuichi Sakamoto",
            "/people/person/languages",
            "Maura Tierney"
        ],
        [
            "Lionel Messi",
            "/people/person/profession",
            "Cheryl Hines"
        ],
        [
            "Pete Townshend",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "FC Twente"
        ],
        [
            "Kobe Bryant",
            "/people/person/nationality",
            "Chris Colfer"
        ],
        [
            "Alexander Korda",
            "/people/person/profession",
            "Palmitoleic acid"
        ],
        [
            "Lorraine Broderick",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dance music"
        ],
        [
            "Steven Blum",
            "/people/ethnicity/languages_spoken",
            "Bradford Park Avenue A.F.C."
        ],
        [
            "Zachary Quinto",
            "/people/ethnicity/people",
            "Washington County"
        ],
        [
            "Andrew G. Vajna",
            "/people/person/nationality",
            "Anorthosis Famagusta FC"
        ],
        [
            "Graphic Designer-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mecklenburg County"
        ],
        [
            "Paul Lieberstein",
            "/people/person/profession",
            "WCW WorldWide"
        ],
        [
            "Trevor Howard",
            "/people/person/gender",
            "Guam"
        ],
        [
            "Timothy Leary",
            "/people/deceased_person/place_of_burial",
            "The Beatles"
        ],
        [
            "David Beckham",
            "/people/profession/specialization_of",
            "Terence Stamp"
        ],
        [
            "Classical music",
            "/medicine/disease/notable_people_with_this_condition",
            "Spain"
        ],
        [
            "Neil Ross",
            "/people/person/place_of_birth",
            "Tom Jones"
        ],
        [
            "Anthony Burgess",
            "/people/person/religion",
            "Londonderry"
        ],
        [
            "Mandy Moore",
            "/people/person/religion",
            "Jive Records"
        ],
        [
            "Woodrow Wilson",
            "/people/person/places_lived./people/place_lived/location",
            "Special Effects Supervisor"
        ],
        [
            "Vladimir Lenin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Jay Mohr"
        ],
        [
            "Ron Paul",
            "/people/person/profession",
            "64th Academy Awards"
        ],
        [
            "Kellie Martin",
            "/people/person/places_lived./people/place_lived/location",
            "Structural engineer"
        ],
        [
            "Craig Bellamy",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "St John's College, Cambridge"
        ],
        [
            "Sun Ra",
            "/people/person/religion",
            "Rick Rubin"
        ],
        [
            "Ronnie Screwvala",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "New York Film Critics Circle Award for Best Film"
        ],
        [
            "Plato",
            "/people/person/places_lived./people/place_lived/location",
            "Actor-GB"
        ],
        [
            "Jello Biafra",
            "/people/deceased_person/place_of_death",
            "Hook"
        ],
        [
            "Tori Amos",
            "/people/person/gender",
            "Art Director"
        ],
        [
            "Jerry 'Wonder' Duplessis",
            "/people/ethnicity/geographic_distribution",
            "Bill Melendez"
        ],
        [
            "John Houseman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Rockabilly"
        ],
        [
            "Julie Benz",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bonnie Hunt"
        ],
        [
            "David Schwimmer",
            "/people/ethnicity/languages_spoken",
            "New Haven County"
        ],
        [
            "Jermaine Dupri",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Austria national football team"
        ],
        [
            "Civil Engineering",
            "/people/person/profession",
            "Library of Congress Classification"
        ],
        [
            "Liam O'Brien",
            "/people/ethnicity/people",
            "County Kildare"
        ],
        [
            "New York City",
            "/people/ethnicity/languages_spoken",
            "Kelly Clarkson"
        ],
        [
            "Sarah Jessica Parker",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Gottfried Wilhelm von Leibniz"
        ],
        [
            "Trent Jones",
            "/people/person/gender",
            "Colorado Avalanche"
        ],
        [
            "Walter Hill",
            "/people/person/languages",
            "Errol Flynn"
        ],
        [
            "Frances McDormand",
            "/people/person/religion",
            "Elias Koteas"
        ],
        [
            "Dutch people",
            "/people/person/places_lived./people/place_lived/location",
            "12th Screen Actors Guild Awards"
        ],
        [
            "Mao Zedong",
            "/people/person/profession",
            "Jeff Richmond"
        ],
        [
            "Ethan Coen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ugly Betty"
        ],
        [
            "Art Carney",
            "/people/person/gender",
            "Pacific Palisades"
        ],
        [
            "Amanda Peet",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Eminem"
        ],
        [
            "Eli Wallach",
            "/people/person/nationality",
            "Museum of Modern Art"
        ],
        [
            "J. M. Coetzee",
            "/people/person/religion",
            "Bury"
        ],
        [
            "Forest Whitaker",
            "/people/person/place_of_birth",
            "Nana Mizuki"
        ],
        [
            "Justina Machado",
            "/people/person/place_of_birth",
            "German Language"
        ],
        [
            "Kirk Thornton",
            "/people/person/places_lived./people/place_lived/location",
            "Chicago Film Critics Association Award for Best Actor"
        ],
        [
            "Nicollette Sheridan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Carl Reiner"
        ],
        [
            "Bobby McFerrin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ankara"
        ],
        [
            "Tom Hollander",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Razzie Award for Worst Supporting Actress"
        ],
        [
            "Ravi Shankar",
            "/people/ethnicity/people",
            "Pensacola"
        ],
        [
            "Garin Wolf",
            "/people/deceased_person/place_of_burial",
            "Bill Finger"
        ],
        [
            "Norah Jones",
            "/people/cause_of_death/people",
            "Donny Osmond"
        ],
        [
            "New Hampshire",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Pharmaceutical industry"
        ],
        [
            "John Frankenheimer",
            "/people/person/spouse_s./people/marriage/spouse",
            "To Kill a Mockingbird"
        ],
        [
            "Stephen Tobolowsky",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chungking Express"
        ],
        [
            "Bruce Willis",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Penn Dayton Badgley"
        ],
        [
            "Lauren Graham",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Husbands and Wives"
        ],
        [
            "Timothy Busfield",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FC Aarau"
        ],
        [
            "Mel Brooks",
            "/people/person/profession",
            "PFC Beroe Stara Zagora"
        ],
        [
            "Lesley Ann Warren",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Gary Sheffield"
        ],
        [
            "John Rawls",
            "/people/person/places_lived./people/place_lived/location",
            "Franklin"
        ],
        [
            "Martin Balsam",
            "/people/deceased_person/place_of_burial",
            "1. FC Nürnberg"
        ],
        [
            "Toby Jones",
            "/people/person/places_lived./people/place_lived/location",
            "David Kreizman"
        ],
        [
            "Herb Alpert",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Brunei"
        ],
        [
            "Lauren Ambrose",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "41st Annual Grammy Awards"
        ],
        [
            "James Cameron",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Vijay Anand"
        ],
        [
            "Ryan Reynolds",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Metro-Goldwyn-Mayer"
        ],
        [
            "Jamie Lynn Sigler",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Westchester County"
        ],
        [
            "Courtney Love",
            "/people/person/spouse_s./people/marriage/spouse",
            "Croatia"
        ],
        [
            "Graphic Designer-GB",
            "/people/cause_of_death/people",
            "The Twilight Zone"
        ],
        [
            "Gina Gershon",
            "/people/person/profession",
            "The Producers"
        ],
        [
            "Eddie Vedder",
            "/people/person/place_of_birth",
            "Hayden Christensen"
        ],
        [
            "Brandy Norwood",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Greater Sudbury"
        ],
        [
            "Martin Luther King, Jr.",
            "/people/person/spouse_s./people/marriage/spouse",
            "Teri Garr"
        ],
        [
            "Sailor",
            "/people/deceased_person/place_of_death",
            "Harry Connick, Jr."
        ],
        [
            "Shriya Saran",
            "/people/person/gender",
            "Gujarat"
        ],
        [
            "Brett Ratner",
            "/people/person/gender",
            "Virginia Beach"
        ],
        [
            "Terence Blanchard",
            "/people/ethnicity/people",
            "Cape Fear"
        ],
        [
            "Paul Giamatti",
            "/people/person/nationality",
            "Electric guitar"
        ],
        [
            "Wendy Melvoin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Folk punk"
        ],
        [
            "William Morris",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Togo"
        ],
        [
            "Megan Mullally",
            "/people/person/religion",
            "Alyson Hannigan"
        ],
        [
            "Imelda Staunton",
            "/people/ethnicity/people",
            "Derbyshire"
        ],
        [
            "Asha Parekh",
            "/people/cause_of_death/people",
            "Carrie Fisher"
        ],
        [
            "Julie Bowen",
            "/people/person/religion",
            "Tom Fontana"
        ],
        [
            "Allen Iverson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Author-GB"
        ],
        [
            "Adele",
            "/people/person/languages",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Billy Connolly",
            "/people/person/gender",
            "North America-US"
        ],
        [
            "Harold Lloyd",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Alou Diarra"
        ],
        [
            "Chillicothe",
            "/people/person/places_lived./people/place_lived/location",
            "9th United States Congress"
        ],
        [
            "Priest-GB",
            "/people/person/profession",
            "Louisiana"
        ],
        [
            "United States of America",
            "/people/person/nationality",
            "BAFTA Award for Best Actor in a Leading Role"
        ],
        [
            "Michelle Branch",
            "/people/person/spouse_s./people/marriage/spouse",
            "Hertford College, Oxford"
        ],
        [
            "Mike Judge",
            "/people/person/languages",
            "Public Broadcasting Service"
        ],
        [
            "Mare Winningham",
            "/people/ethnicity/people",
            "Martin Scorsese"
        ],
        [
            "Prakash Raj",
            "/people/person/spouse_s./people/marriage/spouse",
            "English Language"
        ],
        [
            "Justin Spitzer",
            "/people/person/nationality",
            "Friedrich Schiller University of Jena"
        ],
        [
            "Patrick Warburton",
            "/people/ethnicity/people",
            "Epic Games"
        ],
        [
            "Roy Bittan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Girls"
        ],
        [
            "Kal Penn",
            "/people/person/nationality",
            "Colby College"
        ],
        [
            "Zac Efron",
            "/people/person/profession",
            "Ukraine"
        ],
        [
            "Dore Schary",
            "/people/cause_of_death/people",
            "Johnson County"
        ],
        [
            "Taylor Hackford",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Mira Sorvino"
        ],
        [
            "James Blunt",
            "/people/person/gender",
            "Stephen Hawking"
        ],
        [
            "Thomas Jefferson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "UTV"
        ],
        [
            "Dire Straits",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jay Baruchel"
        ],
        [
            "Stockton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Flight of the Conchords"
        ],
        [
            "Jacob Vargas",
            "/people/ethnicity/people",
            "Screenwriter"
        ],
        [
            "Mick Jagger",
            "/people/person/places_lived./people/place_lived/location",
            "Robin Wright"
        ],
        [
            "Aretha Franklin",
            "/people/person/profession",
            "Uwe Boll"
        ],
        [
            "Natalie Portman",
            "/people/person/places_lived./people/place_lived/location",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Tim Minear",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kinshasa"
        ],
        [
            "Miranda Otto",
            "/people/person/spouse_s./people/marriage/spouse",
            "Grambling State University"
        ],
        [
            "Dick Clement",
            "/people/person/nationality",
            "United States Dollar"
        ],
        [
            "Colin Firth",
            "/people/ethnicity/people",
            "From the Earth to the Moon"
        ],
        [
            "Rivers Cuomo",
            "/people/person/profession",
            "Nassar"
        ],
        [
            "Jonathan Winters",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Rolling Stones"
        ],
        [
            "Lee Marvin",
            "/people/person/places_lived./people/place_lived/location",
            "The Monkees"
        ],
        [
            "Lynn Redgrave",
            "/people/deceased_person/place_of_death",
            "Oscar and Lucinda"
        ],
        [
            "Cirrhosis",
            "/people/person/nationality",
            "Trabzonspor"
        ],
        [
            "Aretha Franklin",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Male"
        ],
        [
            "Charles Dance",
            "/people/person/nationality",
            "Queens of the Stone Age"
        ],
        [
            "Tony Curtis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mark Addy"
        ],
        [
            "Master P",
            "/people/person/place_of_birth",
            "Varanasi"
        ],
        [
            "Mikael Salomon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "British Columbia"
        ],
        [
            "50 Cent",
            "/people/ethnicity/geographic_distribution",
            "Rosario Dawson"
        ],
        [
            "Leon Russell",
            "/people/person/employment_history./business/employment_tenure/company",
            "Civil Engineering"
        ],
        [
            "Alan Tudyk",
            "/people/person/profession",
            "Cochin Haneefa"
        ],
        [
            "Hank Williams, Jr.",
            "/people/person/nationality",
            "Wild Wild West"
        ],
        [
            "Trey Parker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "English Language"
        ],
        [
            "James Cameron",
            "/people/ethnicity/people",
            "Great Expectations"
        ],
        [
            "Michael Bell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "History"
        ],
        [
            "Gary Tomlin",
            "/people/person/nationality",
            "California State University, Fullerton"
        ],
        [
            "Aaron Shure",
            "/people/person/nationality",
            "Hampshire"
        ],
        [
            "Michael Stipe",
            "/people/person/languages",
            "Uzbekistan"
        ],
        [
            "BeBe Winans",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Nova Scotia"
        ],
        [
            "Diplomat",
            "/people/ethnicity/people",
            "Jumper"
        ],
        [
            "Michael Winterbottom",
            "/people/person/nationality",
            "Cate Blanchett"
        ],
        [
            "Lauren Bacall",
            "/people/person/profession",
            "Game Change"
        ],
        [
            "Diplomat",
            "/people/ethnicity/people",
            "Swan Hunter"
        ],
        [
            "Aditya Chopra",
            "/people/person/place_of_birth",
            "Caroline Records"
        ],
        [
            "Franchot Tone",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Eddie Vedder"
        ],
        [
            "Lou Diamond Phillips",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Guinea"
        ],
        [
            "Astrologer-GB",
            "/people/person/place_of_birth",
            "Denver"
        ],
        [
            "Joan Chen",
            "/people/person/places_lived./people/place_lived/location",
            "Bulgaria"
        ],
        [
            "Sunil Dutt",
            "/people/person/gender",
            "Andrew Lau"
        ],
        [
            "Mark Gordon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Albert Jarrett"
        ],
        [
            "Allen Ginsberg",
            "/people/person/places_lived./people/place_lived/location",
            "Computer Scientist"
        ],
        [
            "Don DeLillo",
            "/people/person/profession",
            "Amjad Khan"
        ],
        [
            "Norman Blake",
            "/people/person/gender",
            "Sex, Lies, and Videotape"
        ],
        [
            "Puerto Rican people",
            "/people/ethnicity/people",
            "Trinidad and Tobago"
        ],
        [
            "Kareem Abdul-Jabbar",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bury"
        ],
        [
            "Innocent",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Canton of Vaud"
        ],
        [
            "South Africa",
            "/people/person/nationality",
            "Superman"
        ],
        [
            "Jon Voight",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Michael Sembello"
        ],
        [
            "Tabitha St. Germain",
            "/people/person/profession",
            "Roots"
        ],
        [
            "Choreography",
            "/people/person/profession",
            "Eastbourne"
        ],
        [
            "Milla Jovovich",
            "/people/ethnicity/geographic_distribution",
            "Schutzstaffel"
        ],
        [
            "Michael Lantieri",
            "/people/person/gender",
            "Bloemfontein"
        ],
        [
            "Ben Stein",
            "/people/deceased_person/place_of_death",
            "Lesser Antilles"
        ],
        [
            "Freddie Young",
            "/medicine/disease/notable_people_with_this_condition",
            "Johann Wolfgang Goethe University of Frankfurt am Main"
        ],
        [
            "Keenen Ivory Wayans",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "St. John's IceCaps"
        ],
        [
            "D. H. Lawrence",
            "/people/person/nationality",
            "Peter Horton"
        ],
        [
            "Fred Thompson",
            "/people/person/employment_history./business/employment_tenure/company",
            "35 mm film"
        ],
        [
            "Bob Bryan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Ralph Bellamy"
        ],
        [
            "Lara Flynn Boyle",
            "/people/person/profession",
            "Busta Rhymes"
        ],
        [
            "Richard Wright",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Merced County"
        ],
        [
            "Howard Morris",
            "/people/ethnicity/languages_spoken",
            "Patti LaBelle"
        ],
        [
            "Miyuki Sawashiro",
            "/people/ethnicity/people",
            "Dead Man"
        ],
        [
            "Richard Thorpe",
            "/people/person/languages",
            "Georg Solti"
        ],
        [
            "Robert Carlyle",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Aerospace Engineering-GB"
        ],
        [
            "Samuel R. Delany",
            "/people/person/religion",
            "Jenna Fischer"
        ],
        [
            "Lyricist",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Classical music"
        ],
        [
            "Anthony Quayle",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Fontana Records"
        ],
        [
            "Richard Portman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Columbia River"
        ],
        [
            "Graham Gouldman",
            "/people/person/profession",
            "Goalkeeper"
        ],
        [
            "House of Plantagenet",
            "/people/person/religion",
            "Jack Nitzsche"
        ],
        [
            "Ivan Reitman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tyler"
        ],
        [
            "Michael Chabon",
            "/people/person/gender",
            "Leonardo DiCaprio"
        ],
        [
            "Ingrid Bergman",
            "/people/person/places_lived./people/place_lived/location",
            "Ghost Rider"
        ],
        [
            "Naomi Campbell",
            "/people/person/languages",
            "Broadcast Film Critics Association Award for Best Actress"
        ],
        [
            "H. P. Lovecraft",
            "/people/person/nationality",
            "Germany"
        ],
        [
            "Tyra Banks",
            "/people/deceased_person/place_of_burial",
            "Jennifer Lopez"
        ],
        [
            "John Lasseter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Forward"
        ],
        [
            "Dean Semler",
            "/people/person/gender",
            "2007 NBA draft"
        ],
        [
            "Eritrea",
            "/people/cause_of_death/people",
            "Bill Wyman"
        ],
        [
            "John Krasinski",
            "/people/ethnicity/languages_spoken",
            "Maxis"
        ],
        [
            "Melora Hardin",
            "/people/person/languages",
            "University of Georgia"
        ],
        [
            "New York",
            "/people/person/gender",
            "Ellen Page"
        ],
        [
            "Albert Camus",
            "/people/person/nationality",
            "Ken Adam"
        ],
        [
            "Dr. Seuss",
            "/people/person/spouse_s./people/marriage/spouse",
            "Spain"
        ],
        [
            "Damian Lewis",
            "/people/person/languages",
            "Schulich School of Law"
        ],
        [
            "Cardiac arrhythmia",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Stade de Reims"
        ],
        [
            "Kiribati",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Keyboard"
        ],
        [
            "Edie Falco",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of the Philippines"
        ],
        [
            "Darrell Silvera",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "University of Southern California"
        ],
        [
            "Fred Tatasciore",
            "/people/person/nationality",
            "Columbia"
        ],
        [
            "Bob Seger",
            "/people/person/place_of_birth",
            "Dermot Mulroney"
        ],
        [
            "Glen Charles",
            "/people/cause_of_death/people",
            "Ritchie Blackmore"
        ],
        [
            "David Wenham",
            "/people/person/languages",
            "44th Annual Grammy Awards"
        ],
        [
            "Vin Diesel",
            "/people/person/profession",
            "Cornerback"
        ],
        [
            "Ricky Martin",
            "/people/person/places_lived./people/place_lived/location",
            "Hans J. Salter"
        ],
        [
            "Joseph Ruttenberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Colorado Avalanche"
        ],
        [
            "Missy Elliott",
            "/people/person/spouse_s./people/marriage/spouse",
            "An Education"
        ],
        [
            "Jackie Chan",
            "/people/person/nationality",
            "Barbara Hershey"
        ],
        [
            "Russian American",
            "/people/person/nationality",
            "Cleopatra"
        ],
        [
            "Ray Charles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "James Denton"
        ],
        [
            "Jay-Z",
            "/people/person/places_lived./people/place_lived/location",
            "Ken Adam"
        ],
        [
            "Liza Minnelli",
            "/people/person/place_of_birth",
            "The Singing Detective"
        ],
        [
            "Alanis Morissette",
            "/people/cause_of_death/people",
            "Martin Landau"
        ],
        [
            "David Schwimmer",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "21 Jump Street"
        ],
        [
            "Famke Janssen",
            "/people/person/place_of_birth",
            "Bend It Like Beckham"
        ],
        [
            "Ricky Skaggs",
            "/people/person/profession",
            "Hugo Award for Best Short Story"
        ],
        [
            "James Monroe",
            "/medicine/disease/notable_people_with_this_condition",
            "Andrew Lincoln"
        ],
        [
            "Majel Barrett",
            "/people/cause_of_death/people",
            "Tirana"
        ],
        [
            "Michael Clarke Duncan",
            "/people/deceased_person/place_of_death",
            "Stephen Rea"
        ],
        [
            "Osamu Tezuka",
            "/people/person/religion",
            "Bouzouki"
        ],
        [
            "Anemia",
            "/people/person/profession",
            "In the Bedroom"
        ],
        [
            "Erich Wolfgang Korngold",
            "/medicine/disease/notable_people_with_this_condition",
            "National Women's Hall of Fame"
        ],
        [
            "Harry Warren",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Acoustic guitar"
        ],
        [
            "Rick James",
            "/people/ethnicity/people",
            "University of Central Florida"
        ],
        [
            "James Brolin",
            "/people/person/gender",
            "RCA"
        ],
        [
            "Toshio Furukawa",
            "/people/ethnicity/people",
            "Kid Cudi"
        ],
        [
            "Charles Peirce",
            "/people/profession/specialization_of",
            "Shigeru Miyamoto"
        ],
        [
            "Tony Geiss",
            "/people/person/employment_history./business/employment_tenure/company",
            "Scotland"
        ],
        [
            "Nancy Pelosi",
            "/people/person/nationality",
            "Tommy Chong"
        ],
        [
            "Rebecca Eaton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Singin' in the Rain"
        ],
        [
            "Richard Jenkins",
            "/people/ethnicity/people",
            "East Carolina University"
        ],
        [
            "Joe Pesci",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Energie Cottbus"
        ],
        [
            "Margot Kidder",
            "/people/person/place_of_birth",
            "Michael Rosenbaum"
        ],
        [
            "Marilyn Monroe",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mobile Suit Gundam SEED Destiny"
        ],
        [
            "Vanilla Ice",
            "/people/person/languages",
            "County Meath"
        ],
        [
            "Indigenous Australians",
            "/people/person/place_of_birth",
            "Bicentennial Man"
        ],
        [
            "Isaac Stern",
            "/people/person/nationality",
            "Jeffrey Jones"
        ],
        [
            "Roman Polanski",
            "/people/person/religion",
            "Scandinavia"
        ],
        [
            "Steven Soderbergh",
            "/people/person/places_lived./people/place_lived/location",
            "Westwood Village Memorial Park Cemetery"
        ],
        [
            "Bebe Neuwirth",
            "/people/person/profession",
            "Catholicism"
        ],
        [
            "Billy Wilder",
            "/people/person/profession",
            "India national cricket team"
        ],
        [
            "Frank Spotnitz",
            "/people/person/places_lived./people/place_lived/location",
            "Nick Park"
        ],
        [
            "Jack Kemp",
            "/people/person/nationality",
            "Steve Hackett"
        ],
        [
            "Edward Albee",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Visual Effects Supervisor"
        ],
        [
            "Robert Wise",
            "/people/person/profession",
            "Spokesperson-GB"
        ],
        [
            "Influenza",
            "/people/person/nationality",
            "Robert Englund"
        ],
        [
            "David Crane",
            "/people/cause_of_death/people",
            "Master"
        ],
        [
            "Vince Gilligan",
            "/people/person/profession",
            "Bobcat Goldthwait"
        ],
        [
            "Adolf Hitler",
            "/people/person/languages",
            "Harry Potter and the Half-Blood Prince"
        ],
        [
            "Luc Besson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Pickens Jr."
        ],
        [
            "Danger Mouse",
            "/people/person/profession",
            "Metaphysics"
        ],
        [
            "Elisabeth Moss",
            "/people/person/nationality",
            "Victor Miller"
        ],
        [
            "Alyssa Milano",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Oswald Morris"
        ],
        [
            "Nathan Lane",
            "/people/person/places_lived./people/place_lived/location",
            "Stargate SG-1"
        ],
        [
            "Naomi Campbell",
            "/people/person/religion",
            "Relativity Media"
        ],
        [
            "Disc jockey-GB",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jennifer Connelly"
        ],
        [
            "Architecture",
            "/people/person/gender",
            "Christian punk"
        ],
        [
            "Gary Cooper",
            "/people/person/gender",
            "Indonesia"
        ],
        [
            "Mali",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Suresh Oberoi"
        ],
        [
            "Susan Sarandon",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Martin Sheen"
        ],
        [
            "Tom Wilkinson",
            "/people/deceased_person/place_of_death",
            "Amyotrophic lateral sclerosis"
        ],
        [
            "Rod Serling",
            "/people/person/places_lived./people/place_lived/location",
            "Pulitzer Prize for Music"
        ],
        [
            "Simran",
            "/people/person/gender",
            "Women in Love"
        ],
        [
            "Jorge Luis Borges",
            "/people/person/languages",
            "59th Primetime Emmy Awards"
        ],
        [
            "Chris Patton",
            "/people/person/profession",
            "Pietermaritzburg"
        ],
        [
            "Robyn Hitchcock",
            "/people/person/nationality",
            "Maria Bello"
        ],
        [
            "Stephen Baxter",
            "/people/deceased_person/place_of_death",
            "The Edge"
        ],
        [
            "Jonathan Murray",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Crohn's disease"
        ],
        [
            "L. Frank Baum",
            "/people/ethnicity/people",
            "Customer service"
        ],
        [
            "Richard Jenkins",
            "/people/person/profession",
            "U.S. Route 66"
        ],
        [
            "Robin Williams",
            "/people/person/religion",
            "Ashley Tisdale"
        ],
        [
            "David Strathairn",
            "/people/person/gender",
            "110th United States Congress"
        ],
        [
            "Ki Sung-Yueng",
            "/people/cause_of_death/people",
            "20th-century classical music"
        ],
        [
            "Arif Mardin",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "New York City"
        ],
        [
            "Master of Ceremonies-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Damon Lindelof"
        ],
        [
            "Samuel L. Jackson",
            "/people/person/profession",
            "Metro-Goldwyn-Mayer"
        ],
        [
            "J. Michael Straczynski",
            "/people/ethnicity/languages_spoken",
            "Virginia Madsen"
        ],
        [
            "Roger Meddows Taylor",
            "/people/person/place_of_birth",
            "Carlos Santana"
        ],
        [
            "Rick Rubin",
            "/people/person/gender",
            "Garden State"
        ],
        [
            "Elvis Presley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Food Network"
        ],
        [
            "Christopher Cross",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Harold Ramis"
        ],
        [
            "Gil Bellows",
            "/people/person/profession",
            "Institute for Advanced Study"
        ],
        [
            "Walter Lantz",
            "/people/person/place_of_birth",
            "Shinto"
        ],
        [
            "Steve Coogan",
            "/people/person/profession",
            "Grammy Award for Best Pop Performance by a Duo or Group with Vocal"
        ],
        [
            "Mark Tinker",
            "/people/person/spouse_s./people/marriage/spouse",
            "John Larroquette"
        ],
        [
            "George Hamilton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Oud"
        ],
        [
            "Morgan Freeman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Nathan Fillion"
        ],
        [
            "Kevin Michael McHale",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Stephen Graham"
        ],
        [
            "Leander Paes",
            "/people/person/places_lived./people/place_lived/location",
            "Ukrainian Language"
        ],
        [
            "Cardiac arrhythmia",
            "/people/person/place_of_birth",
            "Afrobeat"
        ],
        [
            "Bob Hoskins",
            "/people/person/gender",
            "Ludacris"
        ],
        [
            "George Harrison",
            "/people/person/nationality",
            "Egg"
        ],
        [
            "Sarah Polley",
            "/people/ethnicity/people",
            "Alan Dale"
        ],
        [
            "Holly Hunter",
            "/people/person/profession",
            "University of Geneva"
        ],
        [
            "Tennessee Williams",
            "/people/person/nationality",
            "Goldfinger"
        ],
        [
            "Tamil",
            "/people/person/employment_history./business/employment_tenure/company",
            "Joanna Page"
        ],
        [
            "Mickey Rourke",
            "/people/person/profession",
            "Susannah York"
        ],
        [
            "I. M. Pei",
            "/people/ethnicity/people",
            "Pasadena"
        ],
        [
            "Milena Canonero",
            "/people/cause_of_death/people",
            "Gosford Park"
        ],
        [
            "Susan Sarandon",
            "/people/person/place_of_birth",
            "Newfoundland"
        ],
        [
            "Osaka",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dave Navarro"
        ],
        [
            "Richard Brooks",
            "/people/person/profession",
            "Fortune 500"
        ],
        [
            "Murray Rothbard",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pretty Little Liars"
        ],
        [
            "Kay Cannon",
            "/people/person/profession",
            "Black metal"
        ],
        [
            "Mike Portnoy",
            "/people/person/profession",
            "California State University, Fresno"
        ],
        [
            "Diedrich Bader",
            "/people/person/nationality",
            "Marty Stuart"
        ],
        [
            "Shia LaBeouf",
            "/people/cause_of_death/people",
            "Academy Award for Best Film Editing"
        ],
        [
            "Craig T. Nelson",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "WALL-E"
        ],
        [
            "Johnny Depp",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "PFC Beroe Stara Zagora"
        ],
        [
            "Jerry Douglas",
            "/people/person/nationality",
            "The Invasion"
        ],
        [
            "Wim Wenders",
            "/people/person/profession",
            "Ice-T"
        ],
        [
            "Hal Mohr",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Talking Heads"
        ],
        [
            "European American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Brittany"
        ],
        [
            "Ryan Phillippe",
            "/people/ethnicity/people",
            "Hercules"
        ],
        [
            "Steven Zaillian",
            "/people/person/profession",
            "Digimon: Digital Monsters - Season 2"
        ],
        [
            "Ralph Burns",
            "/people/deceased_person/place_of_death",
            "N. Gail Lawrence"
        ],
        [
            "Noah Taylor",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "42nd Annual Grammy Awards"
        ],
        [
            "Frank Zappa",
            "/people/ethnicity/people",
            "Accordion"
        ],
        [
            "Kelly Osbourne",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "University of Minnesota"
        ],
        [
            "Peter Capaldi",
            "/people/person/profession",
            "Jeff Beck"
        ],
        [
            "Apache",
            "/people/person/profession",
            "Daffy Duck"
        ],
        [
            "Marriage",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Will Smith"
        ],
        [
            "Herbert Ross",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "South Carolina State University"
        ],
        [
            "Maryland",
            "/people/person/profession",
            "Flagstaff"
        ],
        [
            "Caucasian race",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bosnian War"
        ],
        [
            "Maureen Stapleton",
            "/people/person/profession",
            "Midnight in Paris"
        ],
        [
            "John Mayer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Old gold"
        ],
        [
            "Barbara Esensten",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Rebecca Eaton"
        ],
        [
            "Jessica Biel",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "2005 NBA draft"
        ],
        [
            "Walon Green",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Swansea University"
        ],
        [
            "Mechanical Engineering",
            "/people/person/profession",
            "Martin Freeman"
        ],
        [
            "Martin Donovan",
            "/people/cause_of_death/people",
            "Danny Denzongpa"
        ],
        [
            "Infielder",
            "/people/person/nationality",
            "Standard Mandarin"
        ],
        [
            "Max Weber",
            "/people/person/nationality",
            "Robert Zemeckis"
        ],
        [
            "Dan Schneider",
            "/people/person/gender",
            "38th Academy Awards"
        ],
        [
            "Jonathan Demme",
            "/people/cause_of_death/people",
            "Season of Mist"
        ],
        [
            "Cynthia Nixon",
            "/people/person/languages",
            "Gethin Creagh"
        ],
        [
            "Jennifer Lopez",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "55th Golden Globe Awards"
        ],
        [
            "Garth Brooks",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Armando Iannucci"
        ],
        [
            "Lloyd Kaufman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Humberto Gatica"
        ],
        [
            "Traffic collision",
            "/people/deceased_person/place_of_death",
            "David S. Goyer"
        ],
        [
            "Chef",
            "/people/ethnicity/people",
            "Dynamo Dresden"
        ],
        [
            "Jeremy Davies",
            "/people/deceased_person/place_of_burial",
            "Contact"
        ],
        [
            "Red Skelton",
            "/people/person/places_lived./people/place_lived/location",
            "Thomas McCarthy"
        ],
        [
            "Javier Bardem",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Adult album alternative"
        ],
        [
            "Tony Plana",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Portland"
        ],
        [
            "Bebe Neuwirth",
            "/people/person/gender",
            "Neath"
        ],
        [
            "Robin Gibb",
            "/people/person/nationality",
            "Brittany Snow"
        ],
        [
            "Ron Carter",
            "/people/person/profession",
            "William Shakespeare"
        ],
        [
            "Toby Keith",
            "/people/person/nationality",
            "White"
        ],
        [
            "Forest Whitaker",
            "/people/person/nationality",
            "Biology"
        ],
        [
            "Julianne Moore",
            "/people/person/gender",
            "Queen Latifah"
        ],
        [
            "Gladys Knight",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lafayette"
        ],
        [
            "James Hong",
            "/people/person/place_of_birth",
            "BAFTA Award for Best Actress in a Leading Role"
        ],
        [
            "Debbie Harry",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Sedona"
        ],
        [
            "Harold Perrineau Jr.",
            "/people/person/profession",
            "Jennifer Ehle"
        ],
        [
            "Paula Abdul",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Marley"
        ],
        [
            "Thin Lizzy",
            "/people/person/places_lived./people/place_lived/location",
            "LL Cool J"
        ],
        [
            "Heinz Eric Roemheld",
            "/people/person/place_of_birth",
            "Krista Allen"
        ],
        [
            "Jeremy Northam",
            "/people/person/gender",
            "Ellen Pompeo"
        ],
        [
            "Memphis",
            "/people/ethnicity/people",
            "8th United States Congress"
        ],
        [
            "Frank Skinner",
            "/people/person/place_of_birth",
            "Girl Scouts of the USA"
        ],
        [
            "Canadian-American",
            "/people/person/gender",
            "New York"
        ],
        [
            "Allison Janney",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Remake"
        ],
        [
            "Psychiatrist-GB",
            "/people/person/place_of_birth",
            "Midfielder"
        ],
        [
            "Cher",
            "/people/ethnicity/geographic_distribution",
            "Gene Roddenberry"
        ],
        [
            "Roy Scheider",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Breda"
        ],
        [
            "Mechanic",
            "/people/person/languages",
            "Kandy"
        ],
        [
            "Tara Strong",
            "/people/person/gender",
            "Greenville County"
        ],
        [
            "Harry Gregson-Williams",
            "/people/person/religion",
            "Union College"
        ],
        [
            "Marcia Cross",
            "/people/person/nationality",
            "Acid jazz"
        ],
        [
            "Jonathan Pryce",
            "/people/ethnicity/people",
            "Michael Conforti"
        ],
        [
            "Cary-Hiroyuki Tagawa",
            "/people/person/gender",
            "Grammy Award for Best Pop Vocal Album"
        ],
        [
            "Larry the Cable Guy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Billie Holiday"
        ],
        [
            "Sidney Sheldon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Joliet"
        ],
        [
            "Tony Thomas",
            "/people/person/religion",
            "German Language"
        ],
        [
            "Patrick Stewart",
            "/people/person/profession",
            "Progressive Conservative Party of Canada"
        ],
        [
            "Tommy Lee",
            "/people/ethnicity/people",
            "Cycling"
        ],
        [
            "Paquito D'Rivera",
            "/people/person/places_lived./people/place_lived/location",
            "Economics"
        ],
        [
            "Jade North",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Anguilla"
        ],
        [
            "Snoop Dogg",
            "/people/person/gender",
            "Western North Carolina"
        ],
        [
            "Rob Lowe",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Salem"
        ],
        [
            "Satyajit Ray",
            "/people/person/religion",
            "Forward"
        ],
        [
            "Patti Smith",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jonah Hex"
        ],
        [
            "Maggie Grace",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Elia Kazan"
        ],
        [
            "Ally Sheedy",
            "/people/ethnicity/people",
            "Idaho"
        ],
        [
            "Jim Cummings",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "San Mateo County"
        ],
        [
            "Kris Kristofferson",
            "/people/person/nationality",
            "Singapore"
        ],
        [
            "Theodore Roosevelt",
            "/people/person/nationality",
            "Canoe Slalom"
        ],
        [
            "Kajol",
            "/people/person/nationality",
            "Xander Berkeley"
        ],
        [
            "Walter Matthau",
            "/people/person/gender",
            "Waukesha County"
        ],
        [
            "Max von Sydow",
            "/people/person/profession",
            "Assam"
        ],
        [
            "Bill Cosby",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "38th Annual Grammy Awards"
        ],
        [
            "Rich Sommer",
            "/people/ethnicity/languages_spoken",
            "Midnight in Paris"
        ],
        [
            "Joel Madden",
            "/people/cause_of_death/people",
            "Stop! Or My Mom Will Shoot"
        ],
        [
            "Charles S. Dutton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Thiruvananthapuram"
        ],
        [
            "Giovani dos Santos",
            "/medicine/disease/notable_people_with_this_condition",
            "South Shields"
        ],
        [
            "Melissa Leo",
            "/people/deceased_person/place_of_death",
            "Posttraumatic stress disorder"
        ],
        [
            "Gary Summers",
            "/people/deceased_person/place_of_death",
            "Ian Fleming"
        ],
        [
            "Michael Semanick",
            "/people/person/nationality",
            "David Nutter"
        ],
        [
            "Sarah Palin",
            "/people/person/place_of_birth",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Comedy Series"
        ],
        [
            "Aasif Mandvi",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "A League of Their Own"
        ],
        [
            "John Hurt",
            "/people/person/gender",
            "Robert Elswit"
        ],
        [
            "Draco Rosa",
            "/people/person/profession",
            "2012 Summer Olympics"
        ],
        [
            "Jacqueline Bisset",
            "/people/deceased_person/place_of_death",
            "Jerry Garcia"
        ],
        [
            "Peter Weir",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Valentine's Day"
        ],
        [
            "Margaret Cho",
            "/people/person/gender",
            "Noah Wyle"
        ],
        [
            "Roger Daltrey",
            "/people/person/place_of_birth",
            "Canada"
        ],
        [
            "Palermo",
            "/people/ethnicity/people",
            "'N Sync"
        ],
        [
            "Boaz Davidson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Amanda Bynes"
        ],
        [
            "Colm Feore",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Case Western Reserve University"
        ],
        [
            "Gary Cole",
            "/people/deceased_person/place_of_death",
            "Wood County"
        ],
        [
            "Bob Fosse",
            "/people/person/place_of_birth",
            "Zookeeper"
        ],
        [
            "Carrie-Anne Moss",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Grammy Award for Song of the Year"
        ],
        [
            "Jessica Simpson",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "96th United States Congress"
        ],
        [
            "Robert Montgomery",
            "/people/person/gender",
            "Shammi Kapoor"
        ],
        [
            "Sheila E.",
            "/people/person/profession",
            "Dysentery"
        ],
        [
            "Carroll O'Connor",
            "/people/person/profession",
            "The Monkees"
        ],
        [
            "Robert Downey Jr.",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Toronto"
        ],
        [
            "Josh Sussman",
            "/people/person/profession",
            "William T. Orr"
        ],
        [
            "James Gandolfini",
            "/people/person/profession",
            "Catholicism"
        ],
        [
            "Antony Sher",
            "/people/person/nationality",
            "Michael Bolton"
        ],
        [
            "Nelson Mandela",
            "/people/person/profession",
            "Dennis Quaid"
        ],
        [
            "Emma Stone",
            "/people/profession/specialization_of",
            "Courteney Cox"
        ],
        [
            "Dermot Mulroney",
            "/people/ethnicity/languages_spoken",
            "Doris Day"
        ],
        [
            "Jay Mohr",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Malta"
        ],
        [
            "Leonhard Euler",
            "/people/person/place_of_birth",
            "Midfielder"
        ],
        [
            "Vincente Minnelli",
            "/people/person/profession",
            "BAFTA Award for Best Direction"
        ],
        [
            "Abhishek Bachchan",
            "/people/person/languages",
            "Documentary"
        ],
        [
            "Jessica Simpson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Pitcher"
        ],
        [
            "Steve Englehart",
            "/people/deceased_person/place_of_death",
            "Isabelle Huppert"
        ],
        [
            "Shelley Duvall",
            "/people/person/places_lived./people/place_lived/location",
            "Harp"
        ],
        [
            "Republic of Ireland",
            "/people/person/place_of_birth",
            "Brooklyn"
        ],
        [
            "Rich Little",
            "/people/cause_of_death/people",
            "Hardcore hip hop"
        ],
        [
            "Stan Lee",
            "/people/person/place_of_birth",
            "Vince McMahon"
        ],
        [
            "Restaurateur",
            "/people/person/places_lived./people/place_lived/location",
            "Benjamin Bratt"
        ],
        [
            "Nicole Richie",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Digital Equipment Corporation"
        ],
        [
            "Korean people",
            "/people/deceased_person/place_of_burial",
            "Goldie Hawn"
        ],
        [
            "Mark Gordon",
            "/people/cause_of_death/people",
            "Public administration"
        ],
        [
            "Shilpa Shetty",
            "/people/cause_of_death/people",
            "David Sanborn"
        ],
        [
            "Edward James Olmos",
            "/people/person/nationality",
            "Somalia"
        ],
        [
            "Kaneto Shiozawa",
            "/people/person/religion",
            "Gold medal"
        ],
        [
            "Vanessa Redgrave",
            "/people/ethnicity/geographic_distribution",
            "University of Memphis"
        ],
        [
            "Dante Spinotti",
            "/people/person/gender",
            "Kuwait"
        ],
        [
            "Michael Keaton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Manisaspor"
        ],
        [
            "Ron Carter",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rhys Ifans"
        ],
        [
            "Noah Wyle",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Austrian Empire"
        ],
        [
            "Meredith Vieira",
            "/people/ethnicity/geographic_distribution",
            "Peter Riegert"
        ],
        [
            "Ron Carter",
            "/people/deceased_person/place_of_death",
            "Shimla"
        ],
        [
            "Christian Bale",
            "/people/ethnicity/languages_spoken",
            "Rambo: First Blood Part II"
        ],
        [
            "Shinichiro Miki",
            "/people/cause_of_death/people",
            "University of Nairobi"
        ],
        [
            "Charlotte Gainsbourg",
            "/people/person/nationality",
            "Southend United F.C."
        ],
        [
            "David Silverman",
            "/people/deceased_person/place_of_death",
            "Los Angeles Angels of Anaheim"
        ],
        [
            "Gwyneth Paltrow",
            "/people/person/place_of_birth",
            "Emile Kuri"
        ],
        [
            "Scottish people",
            "/people/person/places_lived./people/place_lived/location",
            "Documentary"
        ],
        [
            "Illegal drug trade",
            "/people/person/nationality",
            "Ravi Shankar"
        ],
        [
            "Brooke Shields",
            "/people/person/languages",
            "Architect"
        ],
        [
            "Dave Grusin",
            "/people/person/languages",
            "Aishwarya Rai Bachchan"
        ],
        [
            "Jessica Simpson",
            "/people/person/profession",
            "Military"
        ],
        [
            "Mike Bryan",
            "/people/person/religion",
            "Michael K. Williams"
        ],
        [
            "Eric Rodwell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Budapest"
        ],
        [
            "Chinese Filipino",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Minister"
        ],
        [
            "Franz Waxman",
            "/people/person/gender",
            "The Good Wife"
        ],
        [
            "Gary Oldman",
            "/people/person/religion",
            "Grammy Award for Best R&B Album"
        ],
        [
            "Stephen Fry",
            "/people/person/profession",
            "Razzie Award for Worst Screen Couple/Ensemble"
        ],
        [
            "Ted Field",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "James E. Sullivan Award"
        ],
        [
            "Macy Gray",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Game show"
        ],
        [
            "Rachel Griffiths",
            "/people/person/languages",
            "Guitar"
        ],
        [
            "Jimmy Carter",
            "/people/person/religion",
            "Roots"
        ],
        [
            "James Rebhorn",
            "/people/ethnicity/people",
            "93rd United States Congress"
        ],
        [
            "Chaka Khan",
            "/people/person/place_of_birth",
            "Hesse"
        ],
        [
            "Basketball Coach",
            "/people/person/gender",
            "New England Patriots"
        ],
        [
            "Devin Townsend",
            "/people/person/profession",
            "Vijay"
        ],
        [
            "Henry Hathaway",
            "/people/person/gender",
            "Anger Management"
        ],
        [
            "Jay Kogen",
            "/people/person/profession",
            "American Splendor"
        ],
        [
            "Richard Schiff",
            "/people/person/nationality",
            "Iowa City"
        ],
        [
            "Takahiro Sakurai",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Guinea"
        ],
        [
            "Mark Wahlberg",
            "/people/person/places_lived./people/place_lived/location",
            "Poland"
        ],
        [
            "Kathryn Joosten",
            "/people/person/place_of_birth",
            "Balochistan, Pakistan"
        ],
        [
            "Jackson Browne",
            "/people/deceased_person/place_of_death",
            "Nairobi"
        ],
        [
            "John Lasseter",
            "/people/person/profession",
            "St Andrews"
        ],
        [
            "Seann William Scott",
            "/people/ethnicity/people",
            "The Grudge"
        ],
        [
            "Jonny Greenwood",
            "/people/person/religion",
            "University of Vermont"
        ],
        [
            "John Slattery",
            "/people/person/place_of_birth",
            "Leonard Bernstein"
        ],
        [
            "Kathie Lee Gifford",
            "/people/person/profession",
            "Comedy-GB"
        ],
        [
            "Michael Jackson",
            "/people/person/profession",
            "Catherine Tate"
        ],
        [
            "Elizabeth Banks",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hollywood Walk of Fame"
        ],
        [
            "Influenza",
            "/people/person/profession",
            "Prince William County"
        ],
        [
            "Noah Taylor",
            "/people/person/gender",
            "Meagan Good"
        ],
        [
            "Hilary Haag",
            "/people/person/places_lived./people/place_lived/location",
            "St Albans"
        ],
        [
            "Romani people",
            "/people/person/gender",
            "Daylight"
        ],
        [
            "Theatre Director",
            "/people/deceased_person/place_of_death",
            "The Colour of Magic"
        ],
        [
            "Myrna Loy",
            "/people/person/place_of_birth",
            "Philip K. Dick Award"
        ],
        [
            "Glasnevin Cemetery",
            "/people/person/place_of_birth",
            "Science"
        ],
        [
            "Artie Lange",
            "/people/person/nationality",
            "General contractor"
        ],
        [
            "Robert Clohessy",
            "/people/ethnicity/people",
            "Johnny Mandel"
        ],
        [
            "Type 2 diabetes",
            "/people/person/profession",
            "FreeBSD"
        ],
        [
            "Michael G. Wilson",
            "/people/deceased_person/place_of_death",
            "The Island"
        ],
        [
            "Mani Sharma",
            "/people/person/gender",
            "Peter Lawford"
        ],
        [
            "Greg Graffin",
            "/people/person/nationality",
            "Northern Illinois University"
        ],
        [
            "Larry Klein",
            "/people/person/nationality",
            "Debra Messing"
        ],
        [
            "Hugo Weaving",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Oliver!"
        ],
        [
            "Vera Farmiga",
            "/people/person/gender",
            "CBS Records"
        ],
        [
            "Infection",
            "/people/person/place_of_birth",
            "Yamhill County"
        ],
        [
            "Hamburg",
            "/people/profession/specialization_of",
            "Sheffield United F.C."
        ],
        [
            "Gena Rowlands",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Metz"
        ],
        [
            "Meryl Streep",
            "/people/person/nationality",
            "Kuwait"
        ],
        [
            "Julia Louis-Dreyfus",
            "/people/person/places_lived./people/place_lived/location",
            "Thirteen"
        ],
        [
            "Kevin Smith",
            "/people/person/languages",
            "Mercer University"
        ],
        [
            "Skip Lievsay",
            "/people/deceased_person/place_of_death",
            "Cambridgeshire"
        ],
        [
            "Rod Taylor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "2008 Major League Baseball season"
        ],
        [
            "Jean Passanante",
            "/people/person/employment_history./business/employment_tenure/company",
            "University of Virginia School of Law"
        ],
        [
            "Denise Richards",
            "/people/person/profession",
            "Alexandre Desplat"
        ],
        [
            "Ricky Nelson",
            "/people/person/profession",
            "Classical music"
        ],
        [
            "Spike Lee",
            "/people/ethnicity/geographic_distribution",
            "University of Chicago Law School"
        ],
        [
            "Richard E. Grant",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "FC Zenit Saint Petersburg"
        ],
        [
            "Gautama Buddha",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jonny Greenwood"
        ],
        [
            "Ninja",
            "/people/person/places_lived./people/place_lived/location",
            "Vladimir Horowitz"
        ],
        [
            "Adam Smith",
            "/people/deceased_person/place_of_death",
            "Derby"
        ],
        [
            "Len Wein",
            "/people/person/employment_history./business/employment_tenure/company",
            "David Dhawan"
        ],
        [
            "Brad Paisley",
            "/people/person/profession",
            "Grenoble Foot 38"
        ],
        [
            "Chazz Palminteri",
            "/people/person/spouse_s./people/marriage/spouse",
            "Stunt performer-GB"
        ],
        [
            "John Riggi",
            "/people/ethnicity/people",
            "Emilie de Ravin"
        ],
        [
            "Amrish Puri",
            "/people/person/languages",
            "Michelle Dockery"
        ],
        [
            "Billy Wilder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kazakhstan"
        ],
        [
            "Rekha",
            "/people/ethnicity/geographic_distribution",
            "Josh Hutcherson"
        ],
        [
            "Brad Falchuk",
            "/people/person/profession",
            "Eric Roth"
        ],
        [
            "John Woo",
            "/people/cause_of_death/people",
            "Contestant"
        ],
        [
            "United States of America",
            "/people/cause_of_death/people",
            "The Lord of the Rings: The Return of the King"
        ],
        [
            "Sioux",
            "/people/person/profession",
            "Eleanor Roosevelt"
        ],
        [
            "Tom Johnson",
            "/people/person/nationality",
            "House of Wax"
        ],
        [
            "Jack Nicholson",
            "/people/person/gender",
            "Hoda Kotb"
        ],
        [
            "George Harrison",
            "/people/person/employment_history./business/employment_tenure/company",
            "Taiwan"
        ],
        [
            "Michael Douglas",
            "/people/person/profession",
            "Channel 4"
        ],
        [
            "Ayako Kawasumi",
            "/people/person/spouse_s./people/marriage/spouse",
            "John W. Campbell Award for the Best New Writer"
        ],
        [
            "June Foray",
            "/people/person/profession",
            "Golden Globe Award for Best Screenplay - Motion Picture"
        ],
        [
            "Meryl Streep",
            "/people/person/nationality",
            "Television producer-GB"
        ],
        [
            "Claire Forlani",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bucks County"
        ],
        [
            "Morgan Spurlock",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Consumer electronics"
        ],
        [
            "Adewale Akinnuoye-Agbaje",
            "/people/person/gender",
            "First Crusade"
        ],
        [
            "Paul Rudd",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dynasty"
        ],
        [
            "A.K. Hangal",
            "/people/profession/specialization_of",
            "Will Smith"
        ],
        [
            "Oliver Reed",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Communication"
        ],
        [
            "Guillermo del Toro",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Academy Award for Best Original Screenplay"
        ],
        [
            "Jim Reardon",
            "/people/ethnicity/people",
            "The Kingdom"
        ],
        [
            "David Dhawan",
            "/people/person/languages",
            "Barry Levinson"
        ],
        [
            "Insurance-GB",
            "/people/cause_of_death/people",
            "Richard Widmark"
        ],
        [
            "Bruce Timm",
            "/people/person/languages",
            "Jerry Wald"
        ],
        [
            "Al Pacino",
            "/people/deceased_person/place_of_death",
            "Haskell"
        ],
        [
            "Rory Cochrane",
            "/people/person/places_lived./people/place_lived/location",
            "Tyrese Gibson"
        ],
        [
            "James Pickens Jr.",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Short-format Animation"
        ],
        [
            "David Arquette",
            "/people/person/profession",
            "The 40-Year-Old Virgin"
        ],
        [
            "Mike Oldfield",
            "/people/person/gender",
            "Evanston"
        ],
        [
            "Martin Sheen",
            "/people/person/places_lived./people/place_lived/location",
            "Real Salt Lake"
        ],
        [
            "Joss Ackland",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kathie Lee Gifford"
        ],
        [
            "Sam Wood",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Bleach: The DiamondDust Rebellion"
        ],
        [
            "Rob Lowe",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Gold medal"
        ],
        [
            "Feroz Khan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dazed and Confused"
        ],
        [
            "Sarah Jessica Parker",
            "/people/person/places_lived./people/place_lived/location",
            "The Twilight Zone"
        ],
        [
            "Gary Numan",
            "/people/person/profession",
            "Cannes Film Festival"
        ],
        [
            "John Osborne",
            "/people/person/gender",
            "Cruel Intentions"
        ],
        [
            "Hal Roach",
            "/people/ethnicity/geographic_distribution",
            "News Corporation"
        ],
        [
            "Westminster Abbey",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gerry Anderson"
        ],
        [
            "Mamiko Noto",
            "/people/ethnicity/languages_spoken",
            "eBay"
        ],
        [
            "Eddie Murphy",
            "/people/person/places_lived./people/place_lived/location",
            "Barnet"
        ],
        [
            "Thomas Ian Nicholas",
            "/people/person/profession",
            "EA Sports"
        ],
        [
            "Stepney",
            "/people/ethnicity/people",
            "Marriage"
        ],
        [
            "Alice Cooper",
            "/people/person/profession",
            "Vladimir Vladimirovich Nabokov"
        ],
        [
            "Robert Richardson",
            "/people/profession/specialization_of",
            "Frances Conroy"
        ],
        [
            "Isabella Rossellini",
            "/people/person/gender",
            "Affliction"
        ],
        [
            "Allen Ginsberg",
            "/people/ethnicity/people",
            "Academy Awards"
        ],
        [
            "South Africa",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "George Clooney"
        ],
        [
            "Robert F. Boyle",
            "/people/person/gender",
            "Federico Fellini"
        ],
        [
            "Elliot Goldenthal",
            "/people/person/religion",
            "VfL Wolfsburg"
        ],
        [
            "Joshua Jackson",
            "/people/cause_of_death/people",
            "Seven Pounds"
        ],
        [
            "Aleksandr Pushkin",
            "/people/person/profession",
            "Don DeLillo"
        ],
        [
            "Steven Seagal",
            "/people/person/profession",
            "Eastern Time Zone"
        ],
        [
            "Brian K. Vaughan",
            "/people/ethnicity/people",
            "Barry Pepper"
        ],
        [
            "Nathan Lane",
            "/people/person/nationality",
            "Roman Catholic Church"
        ],
        [
            "Jamie Foxx",
            "/people/ethnicity/people",
            "Physician"
        ],
        [
            "Charles Laughton",
            "/people/person/religion",
            "Topsy Turvy"
        ],
        [
            "Joseph Heller",
            "/people/person/employment_history./business/employment_tenure/company",
            "Centerman"
        ],
        [
            "Anthony Minghella",
            "/people/person/nationality",
            "Ice Hockey"
        ],
        [
            "Judy Garland",
            "/people/cause_of_death/people",
            "Star Trek"
        ],
        [
            "Alan Hume",
            "/people/ethnicity/people",
            "Crossroads"
        ],
        [
            "Janet Leigh",
            "/medicine/disease/notable_people_with_this_condition",
            "Academy Awards"
        ],
        [
            "Colbie Caillat",
            "/people/person/places_lived./people/place_lived/location",
            "East India Company"
        ],
        [
            "Sara Ramirez",
            "/people/ethnicity/geographic_distribution",
            "Batman Returns"
        ],
        [
            "Joseph Barbera",
            "/people/person/religion",
            "North Carolina Tar Heels men's basketball"
        ],
        [
            "Gottfried Wilhelm von Leibniz",
            "/people/person/nationality",
            "The Philadelphia Story"
        ],
        [
            "Evangeline Lilly",
            "/people/ethnicity/people",
            "The Monkees"
        ],
        [
            "Irish American",
            "/people/person/profession",
            "Americas"
        ],
        [
            "Bam Margera",
            "/people/person/gender",
            "Raymond Chow"
        ],
        [
            "Sarah McLachlan",
            "/people/person/profession",
            "Novel"
        ],
        [
            "Stephen Jay Gould",
            "/people/person/profession",
            "Van Helsing"
        ],
        [
            "Ashton Kutcher",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Goalkeeper"
        ],
        [
            "Donny Osmond",
            "/people/person/gender",
            "Sandusky"
        ],
        [
            "John Broome",
            "/people/ethnicity/people",
            "Actor-GB"
        ],
        [
            "James Marsden",
            "/people/person/place_of_birth",
            "lap steel guitar"
        ],
        [
            "Vittorio Storaro",
            "/people/person/profession",
            "Doug Savant"
        ],
        [
            "Kate Beckinsale",
            "/people/ethnicity/languages_spoken",
            "Guys and Dolls"
        ],
        [
            "Richard Burton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Patrick Gallagher"
        ],
        [
            "Billy Connolly",
            "/people/person/place_of_birth",
            "BAFTA Award for Best Actress in a Leading Role"
        ],
        [
            "Harold Rosson",
            "/people/person/languages",
            "Timbales"
        ],
        [
            "Chinese Filipino",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Little Nicky"
        ],
        [
            "James Schamus",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pina"
        ],
        [
            "Juelz Santana",
            "/people/person/places_lived./people/place_lived/location",
            "Jazz"
        ],
        [
            "David Gilmour",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Steve Carell"
        ],
        [
            "Hugh Grant",
            "/people/person/gender",
            "Roger Federer"
        ],
        [
            "Jason Reitman",
            "/people/person/gender",
            "South Shields"
        ],
        [
            "John Cusack",
            "/people/person/profession",
            "Jessica Lange"
        ],
        [
            "Eva Mendes",
            "/people/deceased_person/place_of_death",
            "Esophageal cancer"
        ],
        [
            "Jacob Vargas",
            "/people/person/nationality",
            "Bavaria"
        ],
        [
            "Shakira",
            "/people/cause_of_death/people",
            "Peritonitis"
        ],
        [
            "Hal Holbrook",
            "/people/person/place_of_birth",
            "Greater Boston"
        ],
        [
            "Adam Levine",
            "/people/person/gender",
            "Electronic keyboard"
        ],
        [
            "Franchot Tone",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "FC Thun"
        ],
        [
            "Craig Armstrong",
            "/people/person/religion",
            "FC Anzhi Makhachkala"
        ],
        [
            "Raphael Saadiq",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Eric Fellner"
        ],
        [
            "Gillian Welch",
            "/people/deceased_person/place_of_death",
            "Mark Twain"
        ],
        [
            "George James Hopkins",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ponce"
        ],
        [
            "Estelle Harris",
            "/people/ethnicity/languages_spoken",
            "George Lucas"
        ],
        [
            "Jim Wilson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "December"
        ],
        [
            "Sting",
            "/people/person/profession",
            "Viking metal"
        ],
        [
            "Michael Fassbender",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Philosophy of mind"
        ],
        [
            "Pediatrics",
            "/people/person/religion",
            "White"
        ],
        [
            "Danny Trejo",
            "/people/person/nationality",
            "French Army"
        ],
        [
            "Danny Trejo",
            "/people/ethnicity/languages_spoken",
            "London"
        ],
        [
            "Darrell Silvera",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Innsbruck"
        ],
        [
            "Woody Allen",
            "/people/person/gender",
            "Ethan Coen"
        ],
        [
            "Robert Ryan",
            "/medicine/disease/notable_people_with_this_condition",
            "Marilyn Vance"
        ],
        [
            "Michael Gough",
            "/people/person/places_lived./people/place_lived/location",
            "Guys and Dolls"
        ],
        [
            "Matt Dillon",
            "/people/person/profession",
            "Grammy Award for Song of the Year"
        ],
        [
            "Jim Belushi",
            "/people/person/languages",
            "Joanna Page"
        ],
        [
            "John Rhys-Davies",
            "/people/person/nationality",
            "South Korea"
        ],
        [
            "Julie Christie",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Cast Away"
        ],
        [
            "Michael Cera",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Steve Vai"
        ],
        [
            "Jonathan Walters",
            "/people/person/spouse_s./people/marriage/spouse",
            "Alice Doesn't Live Here Anymore"
        ],
        [
            "Leigh Harline",
            "/people/person/profession",
            "Coventry"
        ],
        [
            "Larry Hagman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ljubljana"
        ],
        [
            "Miguel Sandoval",
            "/people/person/languages",
            "Santo Loquasto"
        ],
        [
            "Joseph Gordon-Levitt",
            "/people/person/nationality",
            "Graham Gouldman"
        ],
        [
            "Albert Wolsky",
            "/people/person/nationality",
            "NC State Wolfpack men's basketball"
        ],
        [
            "Mary-Ellis Bunim",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Erie"
        ],
        [
            "Roddy McDowall",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Wichita Falls"
        ],
        [
            "Xzibit",
            "/people/person/languages",
            "Leonard Goldberg"
        ],
        [
            "Jennifer Jason Leigh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lake County"
        ],
        [
            "Dinah Shore",
            "/people/person/profession",
            "Vicksburg"
        ],
        [
            "Joe Morton",
            "/people/person/nationality",
            "Brad Garrett"
        ],
        [
            "Connecticut",
            "/people/person/place_of_birth",
            "Richard Branson"
        ],
        [
            "R. Kelly",
            "/people/person/profession",
            "Icon Productions"
        ],
        [
            "Julia Louis-Dreyfus",
            "/people/cause_of_death/people",
            "Anchorman: The Legend of Ron Burgundy"
        ],
        [
            "Jenny Agutter",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Montgomery County"
        ],
        [
            "Kaley Cuoco",
            "/people/person/profession",
            "Rambo III"
        ],
        [
            "United Nations",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gandhi"
        ],
        [
            "Anthony Minghella",
            "/people/person/languages",
            "FC Metz"
        ],
        [
            "Bahamas",
            "/people/ethnicity/people",
            "R. Lee Ermey"
        ],
        [
            "John Cusack",
            "/people/person/nationality",
            "Management"
        ],
        [
            "Richard M. Sherman",
            "/people/person/profession",
            "Voice Actor"
        ],
        [
            "Chiranjeevi",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Absurdism"
        ],
        [
            "Ingrid Bergman",
            "/people/person/profession",
            "2008 NFL Draft"
        ],
        [
            "Burt Lancaster",
            "/people/person/nationality",
            "Roots reggae"
        ],
        [
            "Gary Ross",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Richard Pryor"
        ],
        [
            "Kurtwood Smith",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The House of Mirth"
        ],
        [
            "Sienna Guillory",
            "/people/person/nationality",
            "Louisiana"
        ],
        [
            "Dave Chappelle",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Minato"
        ],
        [
            "L.A. Reid",
            "/people/ethnicity/geographic_distribution",
            "Tuscola County"
        ],
        [
            "Rosario Dawson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "AEL 1964 FC"
        ],
        [
            "Carl Friedrich Gauss",
            "/people/person/nationality",
            "IFC Films"
        ],
        [
            "John Conyers",
            "/people/person/gender",
            "The Walking Dead"
        ],
        [
            "Rosario Dawson",
            "/people/person/nationality",
            "Record producer-GB"
        ],
        [
            "Peter Casey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tootsie"
        ],
        [
            "James Horner",
            "/people/deceased_person/place_of_death",
            "The Hunchback of Notre Dame"
        ],
        [
            "Clint Eastwood",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Claremont Graduate University"
        ],
        [
            "Nelly",
            "/people/person/profession",
            "Methodism"
        ],
        [
            "Christophe Beck",
            "/people/person/religion",
            "King Kong"
        ],
        [
            "Republic of Ireland",
            "/people/person/languages",
            "Jennifer Aniston"
        ],
        [
            "Richard Sylbert",
            "/people/ethnicity/people",
            "Indian Rebellion of 1857"
        ],
        [
            "Rachel Griffiths",
            "/people/deceased_person/place_of_death",
            "Thelonious Monk"
        ],
        [
            "Sissy Spacek",
            "/people/ethnicity/people",
            "Joe Jackson"
        ],
        [
            "Marvin March",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "J. D. Salinger"
        ],
        [
            "Glen Morgan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "National University of Singapore"
        ],
        [
            "Robert Silverberg",
            "/people/person/places_lived./people/place_lived/location",
            "Snowboarding"
        ],
        [
            "Yasser Arafat",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Paul Soloway"
        ],
        [
            "David Schwimmer",
            "/people/person/place_of_birth",
            "1972 Winter Olympics"
        ],
        [
            "Federated States of Micronesia",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Academy Award for Best Short Film (Live Action)"
        ],
        [
            "Tara Strong",
            "/people/person/gender",
            "Marvin March"
        ],
        [
            "Johnny Mercer",
            "/people/ethnicity/languages_spoken",
            "British Indian"
        ],
        [
            "Clergy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "John Powell"
        ],
        [
            "Pietro Scalia",
            "/people/person/employment_history./business/employment_tenure/company",
            "The King of Comedy"
        ],
        [
            "John Hurt",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "John Frankenheimer",
            "/people/person/religion",
            "Seven Years' War"
        ],
        [
            "Samuel M. Comer",
            "/people/cause_of_death/people",
            "New York"
        ],
        [
            "John DeCuir",
            "/people/person/place_of_birth",
            "Norman"
        ],
        [
            "United Kingdom",
            "/people/person/gender",
            "Michael Collins"
        ],
        [
            "Diane Kruger",
            "/people/person/employment_history./business/employment_tenure/company",
            "St. Elsewhere"
        ],
        [
            "Tim Bevan",
            "/people/person/languages",
            "Vancouver"
        ],
        [
            "Ray Walston",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Angel"
        ],
        [
            "Ray Romano",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Morning Musume"
        ],
        [
            "Bonnie Raitt",
            "/people/cause_of_death/people",
            "Ludwig van Beethoven"
        ],
        [
            "Democratic Republic of the Congo",
            "/people/ethnicity/people",
            "Color of Night"
        ],
        [
            "Craig Carlson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Grammy Award for Best Contemporary Folk Album"
        ],
        [
            "Maulik Pancholy",
            "/people/deceased_person/place_of_death",
            "Melodica"
        ],
        [
            "Blake Lively",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "La Jolla"
        ],
        [
            "Joe Berlinger",
            "/people/person/languages",
            "The Newton Boys"
        ],
        [
            "Cormac McCarthy",
            "/people/ethnicity/people",
            "Scarborough, North Yorkshire"
        ],
        [
            "Glenn Danzig",
            "/people/person/gender",
            "Judah Friedlander"
        ],
        [
            "Bob Balaban",
            "/people/person/place_of_birth",
            "When in Rome"
        ],
        [
            "John Logan",
            "/people/person/place_of_birth",
            "Las Cruces"
        ],
        [
            "Mandy Moore",
            "/people/person/gender",
            "Hot Fuzz"
        ],
        [
            "Don Cheadle",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Goldfinger"
        ],
        [
            "Coach",
            "/people/person/place_of_birth",
            "The Treasure of the Sierra Madre"
        ],
        [
            "Brigitte Nielsen",
            "/people/person/profession",
            "Argentina"
        ],
        [
            "Homicide",
            "/people/person/profession",
            "Television producer-GB"
        ],
        [
            "Harry Andrews",
            "/people/person/place_of_birth",
            "Brian Keith"
        ],
        [
            "Amy Robach",
            "/people/person/profession",
            "Helen Hunt"
        ],
        [
            "Maine",
            "/people/person/profession",
            "Inception"
        ],
        [
            "David Banner",
            "/people/cause_of_death/people",
            "Albany Devils"
        ],
        [
            "Priest-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ohio State University"
        ],
        [
            "Kirk Douglas",
            "/people/person/nationality",
            "Tampa Bay Lightning"
        ],
        [
            "Jimmy Page",
            "/people/person/profession",
            "Writers Guild of America Award for Best Adapted Screenplay"
        ],
        [
            "Anaheim",
            "/people/ethnicity/people",
            "Eastman School of Music"
        ],
        [
            "Sara Haines",
            "/people/person/places_lived./people/place_lived/location",
            "Queen"
        ],
        [
            "Rainn Wilson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Costa Rica"
        ],
        [
            "Ovarian cancer",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Wake County"
        ],
        [
            "Alexander Golitzen",
            "/people/ethnicity/languages_spoken",
            "Oliver Platt"
        ],
        [
            "Naseeruddin Shah",
            "/people/person/profession",
            "Abe Burrows"
        ],
        [
            "William Pitt the Younger",
            "/people/person/religion",
            "University of Paris"
        ],
        [
            "Daws Butler",
            "/people/cause_of_death/people",
            "Charlie Daniels"
        ],
        [
            "Willem Dafoe",
            "/people/person/place_of_birth",
            "Menlo Park"
        ],
        [
            "Tilda Swinton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "New Haven County"
        ],
        [
            "Desmond Harrington",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Oasis"
        ],
        [
            "Octavia Spencer",
            "/people/person/religion",
            "Grammy Award for Best Pop Vocal Album"
        ],
        [
            "Nat King Cole",
            "/people/person/gender",
            "South Park"
        ],
        [
            "Catherine Deneuve",
            "/people/person/gender",
            "Eric Burdon"
        ],
        [
            "Anton Chekhov",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Attorney general"
        ],
        [
            "Dick Powell",
            "/people/person/profession",
            "The Dark Knight"
        ],
        [
            "Ludwig Wittgenstein",
            "/people/deceased_person/place_of_death",
            "Steve Englehart"
        ],
        [
            "Doug Flutie",
            "/people/cause_of_death/people",
            "Linda Ronstadt"
        ],
        [
            "Bob Clampett",
            "/people/ethnicity/people",
            "Nova Scotia"
        ],
        [
            "Lionel Richie",
            "/people/person/profession",
            "John Rawls"
        ],
        [
            "Ralph Burns",
            "/people/person/places_lived./people/place_lived/location",
            "Eagles"
        ],
        [
            "Rainer Werner Fassbinder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Water polo"
        ],
        [
            "Katharine Hepburn",
            "/people/person/employment_history./business/employment_tenure/company",
            "Conglomerate"
        ],
        [
            "Emma Thompson",
            "/people/person/profession",
            "Nome Census Area"
        ],
        [
            "Nickelback",
            "/people/person/employment_history./business/employment_tenure/company",
            "Hereafter"
        ],
        [
            "Albert Camus",
            "/people/person/nationality",
            "Ted"
        ],
        [
            "William Tecumseh Sherman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Midfielder"
        ],
        [
            "Joe Haldeman",
            "/people/person/places_lived./people/place_lived/location",
            "Arlington"
        ],
        [
            "Friedrich Nietzsche",
            "/people/person/religion",
            "Shannen Doherty"
        ],
        [
            "Jane Fonda",
            "/people/person/place_of_birth",
            "Mark Salling"
        ],
        [
            "Bertrand Russell",
            "/people/person/languages",
            "Las Cruces"
        ],
        [
            "Steve Schirripa",
            "/people/person/nationality",
            "Arthur Wong"
        ],
        [
            "Joan Bennett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Humboldt University of Berlin"
        ],
        [
            "Ian Somerhalder",
            "/people/person/gender",
            "Nirupa Roy"
        ],
        [
            "Samurai",
            "/people/cause_of_death/people",
            "Poughkeepsie"
        ],
        [
            "Rufus Wainwright",
            "/people/person/place_of_birth",
            "Dark ambient"
        ],
        [
            "Don Cheadle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Shannen Doherty"
        ],
        [
            "Connie Willis",
            "/people/person/languages",
            "Liechtenstein"
        ],
        [
            "Marcel Proust",
            "/people/person/profession",
            "Life Is Beautiful"
        ],
        [
            "Giancarlo Esposito",
            "/people/person/languages",
            "University of Bologna"
        ],
        [
            "Phil Tan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Glenn Frey"
        ],
        [
            "Liver failure",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "electric violin"
        ],
        [
            "Shemp Howard",
            "/people/cause_of_death/people",
            "Roman Catholic Church"
        ],
        [
            "Tennessee Williams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lahore"
        ],
        [
            "Ned Beatty",
            "/people/person/gender",
            "Belgium"
        ],
        [
            "Saint Vincent and the Grenadines",
            "/people/person/profession",
            "Bruce Hornsby"
        ],
        [
            "Joseph Fiennes",
            "/people/person/religion",
            "Record producer-GB"
        ],
        [
            "Hal Pereira",
            "/people/person/spouse_s./people/marriage/spouse",
            "Gene Roddenberry"
        ],
        [
            "Camryn Manheim",
            "/people/person/place_of_birth",
            "City University, London"
        ],
        [
            "David Foster",
            "/people/ethnicity/geographic_distribution",
            "University of Toronto"
        ],
        [
            "Hayao Miyazaki",
            "/people/ethnicity/people",
            "Vanguard Records"
        ],
        [
            "Isaiah Washington",
            "/people/ethnicity/geographic_distribution",
            "65th Golden Globe Awards"
        ],
        [
            "Rosie O'Donnell",
            "/people/person/places_lived./people/place_lived/location",
            "Clinton County"
        ],
        [
            "Edward Herrmann",
            "/people/person/nationality",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Claude Debussy",
            "/people/person/profession",
            "Mukesh Rishi"
        ],
        [
            "Mary Elizabeth Winstead",
            "/people/person/profession",
            "76th Academy Awards"
        ],
        [
            "Kirk Franklin",
            "/people/person/places_lived./people/place_lived/location",
            "Foreign Correspondent"
        ],
        [
            "Dabney Coleman",
            "/people/person/religion",
            "Biography"
        ],
        [
            "Edward G. Boyle",
            "/people/person/place_of_birth",
            "Greece"
        ],
        [
            "Wanda Sykes",
            "/people/ethnicity/languages_spoken",
            "Martial Arts Film"
        ],
        [
            "Ice Cube",
            "/people/person/places_lived./people/place_lived/location",
            "Defensive back"
        ],
        [
            "Mali",
            "/people/cause_of_death/people",
            "Democratic Party"
        ],
        [
            "Stephen Harper",
            "/people/person/religion",
            "Record producer-GB"
        ],
        [
            "Doris Day",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "David Dhawan"
        ],
        [
            "Clint Howard",
            "/people/person/gender",
            "Cats & Dogs"
        ],
        [
            "Matt Dillon",
            "/people/person/nationality",
            "Italy national football team"
        ],
        [
            "Malawi",
            "/people/person/profession",
            "Bruce Hornsby"
        ],
        [
            "Jerry O'Connell",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Danny DeVito",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Panjab University, Chandigarh"
        ],
        [
            "Matthew Weiner",
            "/people/person/place_of_birth",
            "Swimming Upstream"
        ],
        [
            "Sheri Anderson",
            "/people/ethnicity/languages_spoken",
            "Robert Byrd"
        ],
        [
            "Gerry Conway",
            "/people/person/gender",
            "Turkey"
        ],
        [
            "Vidyasagar",
            "/people/deceased_person/place_of_burial",
            "Kenny Rogers"
        ],
        [
            "George Duning",
            "/people/profession/specialization_of",
            "Michael Pitt"
        ],
        [
            "Isaac Asimov",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Remains of the Day"
        ],
        [
            "Christopher Plummer",
            "/people/person/place_of_birth",
            "Dan Schneider"
        ],
        [
            "Celine Dion",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Seoul Broadcasting System"
        ],
        [
            "Howie Mandel",
            "/people/deceased_person/place_of_death",
            "Hartford"
        ],
        [
            "Robert Cray",
            "/people/person/spouse_s./people/marriage/spouse",
            "Joliet"
        ],
        [
            "Lena Olin",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "How the West Was Won"
        ],
        [
            "Bill Condon",
            "/people/deceased_person/place_of_burial",
            "Anchorman: The Legend of Ron Burgundy"
        ],
        [
            "Federated States of Micronesia",
            "/people/cause_of_death/people",
            "Crazy in Alabama"
        ],
        [
            "Eileen Brennan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Splash"
        ],
        [
            "Rick Kline",
            "/people/person/gender",
            "The New World"
        ],
        [
            "Jon Peters",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bubblegum pop"
        ],
        [
            "Football player",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Michael Gough"
        ],
        [
            "David Beckham",
            "/people/person/nationality",
            "Gordon Willis"
        ],
        [
            "Tobymac",
            "/people/person/gender",
            "HBO Films"
        ],
        [
            "Jimmy Smits",
            "/people/person/place_of_birth",
            "Makeup Artist-GB"
        ],
        [
            "David Warner",
            "/people/ethnicity/people",
            "John Coltrane"
        ],
        [
            "Eric Bana",
            "/people/person/profession",
            "Shohreh Aghdashloo"
        ],
        [
            "Don DeLillo",
            "/people/person/places_lived./people/place_lived/location",
            "HIV"
        ],
        [
            "Carla Gugino",
            "/people/person/profession",
            "E.G. Daily"
        ],
        [
            "Jeff Daniels",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Japan"
        ],
        [
            "Michael York",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Allen Ginsberg"
        ],
        [
            "Josh Weinstein",
            "/people/person/place_of_birth",
            "George Harrison"
        ],
        [
            "Ali",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Colin Firth"
        ],
        [
            "Jorma Taccone",
            "/people/person/nationality",
            "JFK"
        ],
        [
            "Gary Numan",
            "/people/person/places_lived./people/place_lived/location",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Ken Loach",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "NOFX"
        ],
        [
            "Forest Lawn Memorial Park",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Blake Lively"
        ],
        [
            "Tony Walton",
            "/people/ethnicity/people",
            "Freddie Hubbard"
        ],
        [
            "Topeka",
            "/people/person/places_lived./people/place_lived/location",
            "Keble College, Oxford"
        ],
        [
            "Mark Strong",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Richard Crenna"
        ],
        [
            "Geraldine Somerville",
            "/people/person/profession",
            "Bursaspor"
        ],
        [
            "Rebecca Hall",
            "/people/ethnicity/people",
            "John Logan"
        ],
        [
            "Charleston",
            "/people/person/nationality",
            "Kings of Leon"
        ],
        [
            "Chulalongkorn",
            "/people/person/places_lived./people/place_lived/location",
            "Major"
        ],
        [
            "Freddie Mercury",
            "/medicine/disease/notable_people_with_this_condition",
            "Kevin Kline"
        ],
        [
            "Ewan McGregor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Abraham Lincoln"
        ],
        [
            "Vince Gilligan",
            "/people/person/gender",
            "The Hurt Locker"
        ],
        [
            "Curtis Armstrong",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Albert Jarrett"
        ],
        [
            "Busta Rhymes",
            "/people/cause_of_death/people",
            "University of Adelaide"
        ],
        [
            "Bruce Sterling",
            "/people/ethnicity/languages_spoken",
            "Ordinary People"
        ],
        [
            "Buster Keaton",
            "/people/person/profession",
            "Middlesbrough"
        ],
        [
            "Ewan McGregor",
            "/people/ethnicity/people",
            "Grammy Award for Best Pop Instrumental Album"
        ],
        [
            "Stanley Kramer",
            "/people/person/religion",
            "Monterey County"
        ],
        [
            "Ray Allen",
            "/people/deceased_person/place_of_death",
            "CD Tenerife"
        ],
        [
            "Queen Victoria",
            "/people/deceased_person/place_of_burial",
            "Post-industrial music"
        ],
        [
            "Sukumari",
            "/people/deceased_person/place_of_death",
            "American Beauty"
        ],
        [
            "Jessica Biel",
            "/people/person/places_lived./people/place_lived/location",
            "Samuel Fuller"
        ],
        [
            "Sarah McLachlan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Naveen Andrews"
        ],
        [
            "George Bernard Shaw",
            "/people/person/profession",
            "Devo"
        ],
        [
            "Enrique Iglesias",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Englewood"
        ],
        [
            "Kate Beckinsale",
            "/people/person/places_lived./people/place_lived/location",
            "Goalkeeper"
        ],
        [
            "Steven Van Zandt",
            "/people/person/spouse_s./people/marriage/spouse",
            "Actor-GB"
        ],
        [
            "Javier Grillo-Marxuach",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Harvey Weinstein"
        ],
        [
            "Brian Tyler",
            "/people/person/places_lived./people/place_lived/location",
            "Pocatello"
        ],
        [
            "P!nk",
            "/people/person/places_lived./people/place_lived/location",
            "Let Me In"
        ],
        [
            "Herbert Hoover",
            "/people/person/employment_history./business/employment_tenure/company",
            "Sandra Bullock"
        ],
        [
            "David Carradine",
            "/people/person/profession",
            "University of Virginia"
        ],
        [
            "Fred Durst",
            "/people/person/places_lived./people/place_lived/location",
            "Attack the Block"
        ],
        [
            "Wynton Marsalis",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Young Frankenstein"
        ],
        [
            "Charles Peirce",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "John Sturges"
        ],
        [
            "Burn Gorman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Black comedy"
        ],
        [
            "Edith Head",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jessica Biel"
        ],
        [
            "Dan Castellaneta",
            "/medicine/disease/notable_people_with_this_condition",
            "Yasser Arafat"
        ],
        [
            "Jim Sheridan",
            "/people/person/nationality",
            "Garage punk"
        ],
        [
            "Dominic Chianese",
            "/people/person/profession",
            "Thriller"
        ],
        [
            "Barrister-GB",
            "/people/person/languages",
            "Julian Fellowes"
        ],
        [
            "England",
            "/people/cause_of_death/people",
            "EX Machina"
        ],
        [
            "John Houseman",
            "/people/person/languages",
            "Writer-GB"
        ],
        [
            "Bill Hader",
            "/people/ethnicity/people",
            "Wollongong"
        ],
        [
            "Biology",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "James Fox"
        ],
        [
            "Mira Nair",
            "/people/person/place_of_birth",
            "Lee Majors"
        ],
        [
            "Ellen DeGeneres",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Djembe"
        ],
        [
            "Ben Foster",
            "/people/ethnicity/people",
            "BFCA Critics' Choice Award for Best Song"
        ],
        [
            "Corbin Bernsen",
            "/people/cause_of_death/people",
            "Des Moines"
        ],
        [
            "Anurag Kashyap",
            "/people/person/languages",
            "Wallachia"
        ],
        [
            "Don Rickles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Stevenage F.C."
        ],
        [
            "Alan Bergman",
            "/medicine/disease/notable_people_with_this_condition",
            "Gone Baby Gone"
        ],
        [
            "Robert Klein",
            "/people/person/profession",
            "Bournemouth"
        ],
        [
            "Kinji Fukasaku",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Austin"
        ],
        [
            "Virus",
            "/people/person/place_of_birth",
            "Welsh Language"
        ],
        [
            "Nancy Marchand",
            "/people/person/places_lived./people/place_lived/location",
            "Litchfield"
        ],
        [
            "Alicia Silverstone",
            "/people/cause_of_death/people",
            "Romance Film"
        ],
        [
            "Dominic West",
            "/people/person/places_lived./people/place_lived/location",
            "Lancaster"
        ],
        [
            "Mike Mogis",
            "/people/person/place_of_birth",
            "UK £"
        ],
        [
            "Tony Bennett",
            "/people/person/nationality",
            "Academy of Canadian Cinema and Television Award for Best Achievement in Cinematography"
        ],
        [
            "Jack Nitzsche",
            "/people/person/religion",
            "Playwright-GB"
        ],
        [
            "Michael O'Neill",
            "/people/deceased_person/place_of_burial",
            "Erykah Badu"
        ],
        [
            "Ovarian cancer",
            "/people/person/profession",
            "Fyvush Finkel"
        ],
        [
            "Colm Feore",
            "/people/person/place_of_birth",
            "Robert Iler"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Linn County"
        ],
        [
            "Jon Lovitz",
            "/people/person/gender",
            "Starsky & Hutch"
        ],
        [
            "Megan Fox",
            "/people/person/nationality",
            "41st Annual Grammy Awards"
        ],
        [
            "Richard Benjamin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mathematics"
        ],
        [
            "Jason Momoa",
            "/people/deceased_person/place_of_death",
            "The Price Is Right"
        ],
        [
            "Mary-Kate Olsen",
            "/people/person/gender",
            "Total Recall"
        ],
        [
            "Drew Goddard",
            "/people/ethnicity/people",
            "Jerry Nelson"
        ],
        [
            "Ricky Gervais",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Happy Days"
        ],
        [
            "Wayne Knight",
            "/people/deceased_person/place_of_burial",
            "Primetime Emmy Award for Outstanding Variety Series"
        ],
        [
            "Christopher McDonald",
            "/people/ethnicity/geographic_distribution",
            "Hackensack"
        ],
        [
            "Jorma Taccone",
            "/people/person/places_lived./people/place_lived/location",
            "Doris Lessing"
        ],
        [
            "Richard Pryor",
            "/people/person/places_lived./people/place_lived/location",
            "Peter Pan"
        ],
        [
            "Edie Falco",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Il Postino: The Postman"
        ],
        [
            "John Williams",
            "/people/person/profession",
            "Wilson"
        ],
        [
            "Hairdresser-GB",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "American football"
        ],
        [
            "Daniel Haller",
            "/people/deceased_person/place_of_death",
            "English Language"
        ],
        [
            "United Nations",
            "/people/profession/specialization_of",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Drama Series"
        ],
        [
            "Bill Hader",
            "/people/person/profession",
            "Glen Charles"
        ],
        [
            "Frank Tashlin",
            "/people/person/profession",
            "MTV Movie Award for Best Movie"
        ],
        [
            "Emma Watson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Citadel Broadcasting"
        ],
        [
            "Fred Ward",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "81st Academy Awards"
        ],
        [
            "Firearm",
            "/people/person/profession",
            "Memphis"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "Giant"
        ],
        [
            "Frederik Pohl",
            "/people/person/languages",
            "General Electric"
        ],
        [
            "Miley Cyrus",
            "/people/person/profession",
            "Cork City F.C."
        ],
        [
            "Tom Hollander",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Mark Mancina"
        ],
        [
            "Mos Def",
            "/people/ethnicity/people",
            "Trondheim"
        ],
        [
            "Dionne Warwick",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Lebanese American"
        ],
        [
            "Martin Luther King, Jr.",
            "/people/person/gender",
            "Kickoff returner"
        ],
        [
            "Character Actor",
            "/people/person/religion",
            "Mendocino County"
        ],
        [
            "Stephen Tobolowsky",
            "/medicine/disease/notable_people_with_this_condition",
            "Brian Cox"
        ],
        [
            "Heather Graham",
            "/people/person/nationality",
            "Annie Lennox"
        ],
        [
            "Ellen Burstyn",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ram Gopal Varma"
        ],
        [
            "Nigel Lythgoe",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Porter County"
        ],
        [
            "Psychiatrist-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Simply Red"
        ],
        [
            "Michael Piller",
            "/people/cause_of_death/people",
            "C.D. Nacional"
        ],
        [
            "Trevor Horn",
            "/people/person/employment_history./business/employment_tenure/company",
            "Electronic dance music"
        ],
        [
            "Bertolt Brecht",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Being John Malkovich"
        ],
        [
            "Corinne Bailey Rae",
            "/people/person/nationality",
            "MGM Resorts International"
        ],
        [
            "Holly Hunter",
            "/people/person/languages",
            "Public Enemies"
        ],
        [
            "Ally Sheedy",
            "/people/person/places_lived./people/place_lived/location",
            "Sound Editor-GB"
        ],
        [
            "Gibraltar",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gentleman's Agreement"
        ],
        [
            "Bob Weinstein",
            "/people/person/profession",
            "Spain"
        ],
        [
            "John 5",
            "/people/person/gender",
            "Tony Award for Best Book of a Musical"
        ],
        [
            "Cedric the Entertainer",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Sunshine"
        ],
        [
            "Hulk",
            "/people/person/nationality",
            "The Philadelphia Story"
        ],
        [
            "Michael Richards",
            "/people/person/gender",
            "Parma"
        ],
        [
            "Jonah Hill",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Planet of the Apes"
        ],
        [
            "Ronald Reagan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cheyenne"
        ],
        [
            "Cuban American",
            "/people/person/nationality",
            "Scary Movie"
        ],
        [
            "Philosophy",
            "/people/person/nationality",
            "United Arab Emirates"
        ],
        [
            "Mahesh Bhatt",
            "/people/deceased_person/place_of_death",
            "Conservative Party of Canada"
        ],
        [
            "Nashville",
            "/people/person/profession",
            "Blaxploitation film"
        ],
        [
            "Daniel Dae Kim",
            "/people/person/gender",
            "Leonard Cohen: I'm Your Man"
        ],
        [
            "Matt Frewer",
            "/people/person/place_of_birth",
            "Historical fiction"
        ],
        [
            "Jim Jonsin",
            "/people/person/profession",
            "Bedford"
        ],
        [
            "Ian McKellen",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Norman"
        ],
        [
            "Welsh people",
            "/people/ethnicity/people",
            "Steve Ditko"
        ],
        [
            "Matthew McConaughey",
            "/people/ethnicity/languages_spoken",
            "Midfielder"
        ],
        [
            "David Angell",
            "/people/person/profession",
            "University of New Mexico"
        ],
        [
            "Ray Winstone",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mrs. Brown"
        ],
        [
            "Scott Rudin",
            "/people/deceased_person/place_of_death",
            "Swizz Beatz"
        ],
        [
            "Nick Lachey",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Gary Moore"
        ],
        [
            "Hugh Bonneville",
            "/people/person/gender",
            "Paramount Pictures"
        ],
        [
            "Larry Fine",
            "/people/ethnicity/languages_spoken",
            "Clive Barker"
        ],
        [
            "Bertolt Brecht",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Clark County"
        ],
        [
            "Milton Friedman",
            "/people/person/nationality",
            "Beowulf"
        ],
        [
            "Victor Garber",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Square Enix"
        ],
        [
            "Prem Nath",
            "/people/person/profession",
            "Gene Wilder"
        ],
        [
            "Hulk Hogan",
            "/people/profession/specialization_of",
            "Drugstore Cowboy"
        ],
        [
            "Juliette Binoche",
            "/people/ethnicity/people",
            "Italy"
        ],
        [
            "Omarion",
            "/people/person/places_lived./people/place_lived/location",
            "Primetime Emmy Award for Outstanding Supporting Actor - Drama Series"
        ],
        [
            "Mel Gibson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jimmy Page"
        ],
        [
            "David Hume",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Michael Fassbender"
        ],
        [
            "Bonnie Raitt",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Egypt"
        ],
        [
            "Chief Financial Officer-GB",
            "/people/ethnicity/people",
            "Guitar"
        ],
        [
            "Vernor Vinge",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Hungary"
        ],
        [
            "Richard Riehle",
            "/people/person/profession",
            "Dalton Trumbo"
        ],
        [
            "Cameroon",
            "/people/person/gender",
            "United States of America"
        ],
        [
            "Animation Director",
            "/people/person/nationality",
            "Tompkins County"
        ],
        [
            "Daniel Radcliffe",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Halifax"
        ],
        [
            "Paul Epworth",
            "/people/person/nationality",
            "Wurlitzer electric piano"
        ],
        [
            "Sean Combs",
            "/people/person/places_lived./people/place_lived/location",
            "Los Angeles Film Critics Association Award for Best Actor"
        ],
        [
            "Elie Samaha",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Odense"
        ],
        [
            "Jimmy Page",
            "/people/person/gender",
            "Slovakia"
        ],
        [
            "Mike Portnoy",
            "/people/person/nationality",
            "Rufus Wainwright"
        ],
        [
            "Isabelle Huppert",
            "/people/person/languages",
            "Douglas Coupland"
        ],
        [
            "Michael Stipe",
            "/medicine/disease/notable_people_with_this_condition",
            "Bandleader"
        ],
        [
            "Jesse Metcalfe",
            "/people/person/nationality",
            "Mani Ratnam"
        ],
        [
            "Artist-GB",
            "/people/person/place_of_birth",
            "Aberdeen F.C."
        ],
        [
            "Myocardial infarction",
            "/people/person/languages",
            "Avril Lavigne-US"
        ],
        [
            "Fran Walsh",
            "/people/person/gender",
            "Utpal Dutt"
        ],
        [
            "Tilda Swinton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Electronic body music"
        ],
        [
            "J. T. Walsh",
            "/people/person/profession",
            "Cello"
        ],
        [
            "Graham Greene",
            "/people/person/places_lived./people/place_lived/location",
            "Upstairs, Downstairs"
        ],
        [
            "Donald McAlpine",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gustave Flaubert"
        ],
        [
            "Steven Spielberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dumb & Dumber"
        ],
        [
            "David Lynch",
            "/people/cause_of_death/people",
            "Nobel Prize in Chemistry"
        ],
        [
            "Gotha",
            "/people/person/place_of_birth",
            "Ashok Kumar"
        ],
        [
            "Russ Meyer",
            "/people/person/languages",
            "Phil Ramone"
        ],
        [
            "Pneumonia",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "When in Rome"
        ],
        [
            "Poet",
            "/people/person/gender",
            "Ted Danson"
        ],
        [
            "Willie D. Burton",
            "/people/person/profession",
            "Kid Cudi"
        ],
        [
            "Culver City",
            "/people/person/nationality",
            "Transformers: Revenge of the Fallen"
        ],
        [
            "Fred Tatasciore",
            "/people/person/places_lived./people/place_lived/location",
            "Chris Evans"
        ],
        [
            "Julius J. Epstein",
            "/people/person/nationality",
            "VfL Wolfsburg"
        ],
        [
            "Windsor County",
            "/people/person/nationality",
            "On Golden Pond"
        ],
        [
            "Malcolm McDowell",
            "/people/person/profession",
            "Poole"
        ],
        [
            "Jennifer Hudson",
            "/people/person/nationality",
            "Stratford-upon-Avon"
        ],
        [
            "Antonio Banderas",
            "/people/person/nationality",
            "Liberal Party of Australia"
        ],
        [
            "Ralph Stanley",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lucien Ballard"
        ],
        [
            "Viggo Mortensen",
            "/people/person/profession",
            "UK £"
        ],
        [
            "Songwriter-GB",
            "/people/person/profession",
            "University of Rhode Island"
        ],
        [
            "Carl Stalling",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Anthony Edwards"
        ],
        [
            "Claire Bloom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Goalkeeper"
        ],
        [
            "Charlotte Rampling",
            "/people/person/religion",
            "Shrek Forever After"
        ],
        [
            "Jennifer Esposito",
            "/people/person/profession",
            "Andrew Lincoln"
        ],
        [
            "Classics",
            "/people/person/religion",
            "Republic"
        ],
        [
            "Edward Norton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hoda Kotb"
        ],
        [
            "Larry Hagman",
            "/people/person/place_of_birth",
            "Luke Wilson"
        ],
        [
            "Jane Fonda",
            "/people/person/places_lived./people/place_lived/location",
            "The Ladykillers"
        ],
        [
            "Southfield",
            "/people/person/profession",
            "Saint John"
        ],
        [
            "Edward Woodward",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "John Milius"
        ],
        [
            "Mark Harmon",
            "/people/deceased_person/place_of_death",
            "Orange County"
        ],
        [
            "Alan Rickman",
            "/people/person/place_of_birth",
            "Cedar Rapids"
        ],
        [
            "Chris Brown",
            "/people/ethnicity/languages_spoken",
            "Gregg Allman"
        ],
        [
            "Babyface",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "1900 Summer Olympics"
        ],
        [
            "Julian Fellowes",
            "/people/person/spouse_s./people/marriage/spouse",
            "Howard County"
        ],
        [
            "Dana Carvey",
            "/people/cause_of_death/people",
            "Nas"
        ],
        [
            "Michael McDonald",
            "/people/person/nationality",
            "The Hours"
        ],
        [
            "John Ritter",
            "/people/person/religion",
            "UK Film Council"
        ],
        [
            "Beau Bridges",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Band of Brothers"
        ],
        [
            "Patrick Doyle",
            "/people/person/languages",
            "Michael Kahn"
        ],
        [
            "Guy Pearce",
            "/people/ethnicity/languages_spoken",
            "Tisch School of the Arts"
        ],
        [
            "Voice Actor",
            "/people/person/profession",
            "Capote"
        ],
        [
            "Shania Twain",
            "/people/person/nationality",
            "Joe Biden"
        ],
        [
            "Bruce Beresford",
            "/people/person/languages",
            "Isaac Asimov"
        ],
        [
            "Cesar Romero",
            "/people/person/nationality",
            "Underbelly"
        ],
        [
            "William Fichtner",
            "/people/person/employment_history./business/employment_tenure/company",
            "Alvin and the Chipmunks: The Squeakquel"
        ],
        [
            "Michael Jeter",
            "/people/person/place_of_birth",
            "Karl Marx"
        ],
        [
            "Sylvester Stallone",
            "/people/person/gender",
            "Ulsan Hyundai FC"
        ],
        [
            "Hong Kong",
            "/people/person/profession",
            "England"
        ],
        [
            "Maggie Gyllenhaal",
            "/people/person/gender",
            "The Lovely Bones"
        ],
        [
            "Channing Tatum",
            "/people/person/religion",
            "A.S. Roma"
        ],
        [
            "Theodore Bikel",
            "/people/person/gender",
            "Snohomish County"
        ],
        [
            "Miranda Richardson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robot Chicken"
        ],
        [
            "Paula Abdul",
            "/people/person/places_lived./people/place_lived/location",
            "Felicity Huffman"
        ],
        [
            "Niels Henrik David Bohr",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hayden Christensen"
        ],
        [
            "Colleen Clinkenbeard",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bowling for Columbine"
        ],
        [
            "Betty Comden",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best R&B Instrumental Performance"
        ],
        [
            "Heather Locklear",
            "/people/profession/specialization_of",
            "San Mateo"
        ],
        [
            "Loretta Lynn",
            "/people/ethnicity/people",
            "Buenos Aires Province"
        ],
        [
            "Michael Hordern",
            "/people/person/profession",
            "Kris Kristofferson"
        ],
        [
            "United States Congress",
            "/people/ethnicity/people",
            "As the World Turns"
        ],
        [
            "Freddie Francis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "David Guetta"
        ],
        [
            "Carson Daly",
            "/people/person/place_of_birth",
            "Fort Worth"
        ],
        [
            "Hugh Grant",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sonora"
        ],
        [
            "Yoko Ono",
            "/people/ethnicity/geographic_distribution",
            "Fontana"
        ],
        [
            "Syd Barrett",
            "/people/person/nationality",
            "Thiruvananthapuram"
        ],
        [
            "Brad Jones",
            "/people/person/languages",
            "Memphis Grizzlies"
        ],
        [
            "Richard Roundtree",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Miami Beach"
        ],
        [
            "Vincent Piazza",
            "/people/cause_of_death/people",
            "Spike Lee"
        ],
        [
            "Robert Iler",
            "/people/person/profession",
            "Do the Right Thing"
        ],
        [
            "Pritam Chakraborty",
            "/medicine/disease/notable_people_with_this_condition",
            "AJ Auxerre"
        ],
        [
            "Alan Parker",
            "/people/person/profession",
            "Pinto Colvig"
        ],
        [
            "Lisa Connor",
            "/people/person/languages",
            "Madison County"
        ],
        [
            "Sean McNamara",
            "/people/person/profession",
            "William Shatner"
        ],
        [
            "Samuel Vincent",
            "/people/profession/specialization_of",
            "Melbourne"
        ],
        [
            "John Ratzenberger",
            "/people/person/languages",
            "Hannibal Rising"
        ],
        [
            "Nick Mason",
            "/people/ethnicity/languages_spoken",
            "China Time Zone-US"
        ],
        [
            "Leslie David Baker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Canada"
        ],
        [
            "Larry McMurtry",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Blue"
        ],
        [
            "Suresh Oberoi",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "The Flowers of War"
        ],
        [
            "David Wenham",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pete Postlethwaite"
        ],
        [
            "David S. Goyer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Westminster"
        ],
        [
            "Mark Bresciano",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Rupert Everett"
        ],
        [
            "Margaret Cho",
            "/people/cause_of_death/people",
            "Hoffa"
        ],
        [
            "Jacob Zuma",
            "/people/person/place_of_birth",
            "Jackie Brown"
        ],
        [
            "Robert Guza Jr.",
            "/people/person/languages",
            "Cricket"
        ],
        [
            "Adolf Hitler",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Adaptation"
        ],
        [
            "Patrick Mulcahey",
            "/people/ethnicity/people",
            "Israel"
        ],
        [
            "George Takei",
            "/people/person/gender",
            "Professor-GB"
        ],
        [
            "Andre Jacquemetton",
            "/people/person/nationality",
            "Visual kei"
        ],
        [
            "Lena Headey",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Gena Rowlands"
        ],
        [
            "Meg Ryan",
            "/people/person/gender",
            "1984 Summer Olympics"
        ],
        [
            "Henry James",
            "/people/person/languages",
            "Victoria"
        ],
        [
            "Nick Park",
            "/people/person/profession",
            "She's Having a Baby"
        ],
        [
            "Tim Conway",
            "/people/person/languages",
            "Northrop Grumman Shipbuilding"
        ],
        [
            "William A. Horning",
            "/people/person/gender",
            "Architect"
        ],
        [
            "Seth Rogen",
            "/people/person/place_of_birth",
            "Comedy-GB"
        ],
        [
            "Matthew Morrison",
            "/people/person/profession",
            "Osaka"
        ],
        [
            "Isaac Hayes",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Timor-Leste"
        ],
        [
            "Shirley Temple",
            "/people/person/profession",
            "Patriot"
        ],
        [
            "Diane Kruger",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "National Gallery of Art"
        ],
        [
            "Rory Gallagher",
            "/people/person/profession",
            "David O. Selznick"
        ],
        [
            "Coburg",
            "/people/person/place_of_birth",
            "Eugene Levy"
        ],
        [
            "George Strait",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Psychological thriller"
        ],
        [
            "Emanuel Azenberg",
            "/people/person/profession",
            "Kingston"
        ],
        [
            "Barry Gibb",
            "/people/person/places_lived./people/place_lived/location",
            "Nicole Sullivan"
        ],
        [
            "Hema Malini",
            "/people/person/places_lived./people/place_lived/location",
            "Lou Costello"
        ],
        [
            "Sean Penn",
            "/people/person/places_lived./people/place_lived/location",
            "Superman II"
        ],
        [
            "Jonathan Lethem",
            "/people/cause_of_death/people",
            "Patty Loveless"
        ],
        [
            "Nicki Minaj",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Majesco Entertainment"
        ],
        [
            "Basil Rathbone",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "University of Texas School of Law"
        ],
        [
            "J.J. Abrams",
            "/people/person/religion",
            "Buddhism"
        ],
        [
            "Alexander Korda",
            "/people/ethnicity/people",
            "Relativity Media"
        ],
        [
            "Maggie Smith",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Bangor"
        ],
        [
            "Cuban American",
            "/people/ethnicity/languages_spoken",
            "Jason Priestley"
        ],
        [
            "Brigitte Nielsen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Herbert Stothart"
        ],
        [
            "John Wells",
            "/people/deceased_person/place_of_death",
            "PFC Lokomotiv Plovdiv"
        ],
        [
            "Ron W. Miller",
            "/people/ethnicity/languages_spoken",
            "The Assassination of Jesse James by the Coward Robert Ford"
        ],
        [
            "David Hasselhoff",
            "/people/person/gender",
            "Telemundo"
        ],
        [
            "Paul Walker",
            "/people/person/profession",
            "Northampton County"
        ],
        [
            "Georg Solti",
            "/people/ethnicity/languages_spoken",
            "Carl Davis"
        ],
        [
            "Graz",
            "/people/person/places_lived./people/place_lived/location",
            "Jack Nicholson"
        ],
        [
            "Lauren Tom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "First Continental Congress"
        ],
        [
            "David Grisman",
            "/people/person/gender",
            "Hannover 96"
        ],
        [
            "Rob Schneider",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Perth Glory FC"
        ],
        [
            "United States of America",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Ossie Davis",
            "/people/person/nationality",
            "Record producer-GB"
        ],
        [
            "Nicole Scherzinger",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Elizabeth Page"
        ],
        [
            "Tom Noonan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "George Hamilton"
        ],
        [
            "Sunil",
            "/people/ethnicity/people",
            "John Waters"
        ],
        [
            "Systemic lupus erythematosus",
            "/people/deceased_person/place_of_death",
            "Michael Rosenbaum"
        ],
        [
            "Jenna Ushkowitz",
            "/people/person/places_lived./people/place_lived/location",
            "Comedian"
        ],
        [
            "Wendy Melvoin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Election"
        ],
        [
            "Songwriter-GB",
            "/people/ethnicity/people",
            "Author-GB"
        ],
        [
            "Jenna Ushkowitz",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Herb Alpert"
        ],
        [
            "James K. Polk",
            "/people/person/languages",
            "County Monaghan"
        ],
        [
            "Coach",
            "/people/person/languages",
            "Platoon"
        ],
        [
            "Josh Charles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Kent County"
        ],
        [
            "Syphilis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "1988 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "David Simon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bobby Deol"
        ],
        [
            "Christopher Hampton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bernard Herrmann"
        ],
        [
            "Margaret Cho",
            "/people/person/spouse_s./people/marriage/spouse",
            "George Clooney"
        ],
        [
            "Anthony Hopkins",
            "/people/person/places_lived./people/place_lived/location",
            "Capote"
        ],
        [
            "Dick Powell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Massachusetts"
        ],
        [
            "Eva Longoria",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Kelly Preston"
        ],
        [
            "Bruce Willis",
            "/people/ethnicity/people",
            "Philadelphia 76ers"
        ],
        [
            "Librarian",
            "/medicine/disease/notable_people_with_this_condition",
            "Isaac Stern"
        ],
        [
            "Richard Riehle",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "James Cameron",
            "/people/person/gender",
            "Nicaragua"
        ],
        [
            "Penn Dayton Badgley",
            "/people/person/profession",
            "Evangelicalism"
        ],
        [
            "Cesar Romero",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Calcio Padova"
        ],
        [
            "Dennis Rodman",
            "/people/person/religion",
            "Get Smart"
        ],
        [
            "Merv Griffin",
            "/people/profession/specialization_of",
            "City University, London"
        ],
        [
            "Frances Marion",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Marcel Duchamp"
        ],
        [
            "Eve",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Contemporary worship music"
        ],
        [
            "Graham Gouldman",
            "/people/person/places_lived./people/place_lived/location",
            "Communism"
        ],
        [
            "Lili Taylor",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Linebacker"
        ],
        [
            "Richard Fleischer",
            "/people/cause_of_death/people",
            "30 Rock"
        ],
        [
            "Gautama Buddha",
            "/people/deceased_person/place_of_death",
            "Jermaine Jackson"
        ],
        [
            "Madonna",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bronze medal"
        ],
        [
            "Steven Spielberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Woodland Hills"
        ],
        [
            "Charlotte Rampling",
            "/people/person/profession",
            "31st United States Congress"
        ],
        [
            "Timbaland",
            "/people/person/religion",
            "American English"
        ],
        [
            "Daniel Dae Kim",
            "/people/ethnicity/people",
            "Stephen Sondheim"
        ],
        [
            "Grove Street Cemetery",
            "/people/person/places_lived./people/place_lived/location",
            "Vermont"
        ],
        [
            "Condoleezza Rice",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Universal Studios"
        ],
        [
            "Rabbi-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Vitamin B-12"
        ],
        [
            "Raymond Massey",
            "/people/person/nationality",
            "Maggie Roswell"
        ],
        [
            "Fredric March",
            "/people/person/gender",
            "Blades of Glory"
        ],
        [
            "Taylor Swift",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Diving"
        ],
        [
            "Laurence Fishburne",
            "/people/person/employment_history./business/employment_tenure/company",
            "Israel"
        ],
        [
            "Douglas MacArthur",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Basra"
        ],
        [
            "Benji Madden",
            "/people/person/spouse_s./people/marriage/spouse",
            "H. Jon Benjamin"
        ],
        [
            "Lyndsy Fonseca",
            "/people/person/languages",
            "Bury F.C."
        ],
        [
            "David Bowie",
            "/people/person/gender",
            "xXx"
        ],
        [
            "Laura Dern",
            "/people/person/profession",
            "Grammy Award for Best Rap Song"
        ],
        [
            "William Sanderson",
            "/people/person/profession",
            "Independent Spirit Award for Best Director"
        ],
        [
            "Stephen Jay Gould",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Path to 9/11"
        ],
        [
            "Elias Koteas",
            "/people/ethnicity/people",
            "Nagpur"
        ],
        [
            "Allison Janney",
            "/people/person/nationality",
            "Planet of the Apes"
        ],
        [
            "Stoke-on-Trent",
            "/people/person/place_of_birth",
            "Cartoonist"
        ],
        [
            "Joanna Cassidy",
            "/people/person/profession",
            "Didgeridoo"
        ],
        [
            "Harry Gregson-Williams",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chris Waddle"
        ],
        [
            "Emile Hirsch",
            "/people/person/profession",
            "Benjamin Bratt"
        ],
        [
            "Larry the Cable Guy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "South Korea"
        ],
        [
            "Stomach cancer",
            "/people/person/gender",
            "Joe Diffie"
        ],
        [
            "Military",
            "/people/ethnicity/people",
            "Ernest Borgnine"
        ],
        [
            "Gwen Stefani",
            "/people/person/nationality",
            "Martin Sheen"
        ],
        [
            "Christopher Hitchens",
            "/people/person/place_of_birth",
            "Frank Loesser"
        ],
        [
            "Trisha Yearwood",
            "/people/person/places_lived./people/place_lived/location",
            "Syracuse Orange men's basketball"
        ],
        [
            "Johnny Knoxville",
            "/people/deceased_person/place_of_burial",
            "Richard Nixon"
        ],
        [
            "Lindsay Lohan",
            "/people/person/gender",
            "Halfback"
        ],
        [
            "Neve Campbell",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Artist-GB"
        ],
        [
            "John Hughes",
            "/people/person/religion",
            "Timothy Olyphant"
        ],
        [
            "Raj Babbar",
            "/people/ethnicity/languages_spoken",
            "British Indian"
        ],
        [
            "Amy Robach",
            "/people/person/place_of_birth",
            "The Ghost Writer"
        ],
        [
            "Didier Six",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Akon"
        ],
        [
            "A. R. Rahman",
            "/people/person/nationality",
            "The Manchurian Candidate"
        ],
        [
            "John Barrowman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Conservative Party of Canada"
        ],
        [
            "Nelly Furtado",
            "/people/deceased_person/place_of_burial",
            "Alanis Morissette"
        ],
        [
            "Mona Marshall",
            "/people/person/profession",
            "Westminster"
        ],
        [
            "Hugh Laurie",
            "/people/ethnicity/geographic_distribution",
            "VfB Stuttgart"
        ],
        [
            "Bret Michaels",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "La Crosse"
        ],
        [
            "Christopher Reeve",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Love Actually"
        ],
        [
            "Bruce Davison",
            "/people/person/religion",
            "Ridgewood"
        ],
        [
            "Andrew Stevens",
            "/people/person/profession",
            "Haywire"
        ],
        [
            "Shirley Temple",
            "/people/ethnicity/geographic_distribution",
            "Digimon: Digital Monsters - Season 2"
        ],
        [
            "Mark Moses",
            "/people/person/nationality",
            "Titus Welliver"
        ],
        [
            "Construction",
            "/people/person/places_lived./people/place_lived/location",
            "Jackson County"
        ],
        [
            "Tsui Hark",
            "/people/person/profession",
            "Chico"
        ],
        [
            "Brain tumor",
            "/people/person/religion",
            "Kanagawa Prefecture"
        ],
        [
            "Michael Minkler",
            "/people/person/religion",
            "Richard Dreyfuss"
        ],
        [
            "Daniel Radcliffe",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dancehall"
        ],
        [
            "Doris Day",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Heather Elizabeth Morris"
        ],
        [
            "Carter Bays",
            "/people/person/place_of_birth",
            "Visual Effects"
        ],
        [
            "Bonnie Raitt",
            "/people/person/places_lived./people/place_lived/location",
            "We Bought a Zoo"
        ],
        [
            "Pancreatic cancer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Thomas Jefferson"
        ],
        [
            "Roberto Benigni",
            "/people/person/profession",
            "David S. Goyer"
        ],
        [
            "Debra Messing",
            "/people/person/gender",
            "Benji Madden"
        ],
        [
            "Nicole Scherzinger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Astronomy"
        ],
        [
            "Salem",
            "/people/person/employment_history./business/employment_tenure/company",
            "Hertha BSC Berlin"
        ],
        [
            "Côte d’Ivoire",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Joshua Jackson"
        ],
        [
            "Paul Rudd",
            "/people/person/gender",
            "Lima"
        ],
        [
            "Robert Pattinson",
            "/people/person/gender",
            "New Hampshire’s 2nd congressional district"
        ],
        [
            "Christopher Cross",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sutherland Trophy"
        ],
        [
            "Thomas McCarthy",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Red Hot Chili Peppers"
        ],
        [
            "Kevin Michael McHale",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Diarrhea"
        ],
        [
            "Bobcat Goldthwait",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Carla Gugino"
        ],
        [
            "Joni Mitchell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Cameron"
        ],
        [
            "Joan Crawford",
            "/people/person/spouse_s./people/marriage/spouse",
            "Addams Family Values"
        ],
        [
            "Avi Arad",
            "/people/person/religion",
            "1993 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "Plato",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Golden Globe Award for Best Original Score"
        ],
        [
            "Ava Gardner",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bangladesh"
        ],
        [
            "Saul Rubinek",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Joan Collins"
        ],
        [
            "Austria",
            "/people/person/places_lived./people/place_lived/location",
            "Restaurateur"
        ],
        [
            "Rowan Atkinson",
            "/people/person/places_lived./people/place_lived/location",
            "Andrew W.K."
        ],
        [
            "William Shakespeare",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Michelle Yeoh"
        ],
        [
            "Clarence Brown",
            "/medicine/disease/notable_people_with_this_condition",
            "Batman-US"
        ],
        [
            "Noel Gallagher",
            "/people/person/gender",
            "Walter H. Tyler"
        ],
        [
            "John Dewey",
            "/people/person/nationality",
            "Quiz Show"
        ],
        [
            "Anthony Anderson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Daniel Nestor"
        ],
        [
            "Urinary tract infection",
            "/people/person/places_lived./people/place_lived/location",
            "Women's studies"
        ],
        [
            "South Africa",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Table sugar"
        ],
        [
            "Tabitha St. Germain",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Kevin Bacon"
        ],
        [
            "Marco Beltrami",
            "/people/person/places_lived./people/place_lived/location",
            "West Palm Beach"
        ],
        [
            "Bill Maher",
            "/people/ethnicity/people",
            "Graham Chapman"
        ],
        [
            "Henry Mancini",
            "/people/person/profession",
            "Goldman Sachs-US"
        ],
        [
            "Steven Wilson",
            "/people/person/nationality",
            "Bass"
        ],
        [
            "Jagdish Raj",
            "/people/person/profession",
            "Digimon: Digital Monsters - Season 2"
        ],
        [
            "Paquito D'Rivera",
            "/people/cause_of_death/people",
            "Die Another Day"
        ],
        [
            "Girish Karnad",
            "/people/person/places_lived./people/place_lived/location",
            "Lal"
        ],
        [
            "John Larroquette",
            "/people/person/nationality",
            "Stanford University"
        ],
        [
            "Robert Altman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Seongnam Ilhwa Chunma"
        ],
        [
            "Denzel Washington",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "World music"
        ],
        [
            "S. Manivannan",
            "/people/person/gender",
            "Peter Hyams"
        ],
        [
            "Cairns",
            "/people/person/profession",
            "Upstairs, Downstairs"
        ],
        [
            "Marvin March",
            "/people/person/places_lived./people/place_lived/location",
            "Churches of Christ"
        ],
        [
            "Mel Gibson",
            "/people/person/nationality",
            "Band Aid"
        ],
        [
            "Alain Johannes",
            "/people/profession/specialization_of",
            "5th United States Congress"
        ],
        [
            "Rostov-on-Don",
            "/people/person/religion",
            "Bromley"
        ],
        [
            "Hogan Sheffer",
            "/people/person/languages",
            "Christchurch"
        ],
        [
            "Menahem Golan",
            "/people/person/nationality",
            "Province of Potenza"
        ],
        [
            "Suresh Gopi",
            "/people/deceased_person/place_of_burial",
            "The Dreamers"
        ],
        [
            "Burton upon Trent",
            "/people/person/gender",
            "Comedy-drama"
        ],
        [
            "Burn Gorman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sheryl Crow"
        ],
        [
            "Joel Edgerton",
            "/people/person/religion",
            "John Patrick Shanley"
        ],
        [
            "Tina Turner",
            "/people/deceased_person/place_of_death",
            "Kaohsiung"
        ],
        [
            "Ridgefield",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "San Joaquin County"
        ],
        [
            "Nice",
            "/people/ethnicity/people",
            "Meet the Parents"
        ],
        [
            "Syd Barrett",
            "/medicine/disease/notable_people_with_this_condition",
            "Dave Chappelle"
        ],
        [
            "Dan Povenmire",
            "/people/person/nationality",
            "Yarrow Shipbuilders"
        ],
        [
            "Kevin Corrigan",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Pancreatic cancer"
        ],
        [
            "Yann Tiersen",
            "/people/person/religion",
            "California"
        ],
        [
            "Bob Balaban",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "Jeph Loeb",
            "/people/deceased_person/place_of_death",
            "Novara Calcio"
        ],
        [
            "Kinji Fukasaku",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bell"
        ],
        [
            "Tony Longo",
            "/medicine/disease/notable_people_with_this_condition",
            "VfL Wolfsburg"
        ],
        [
            "Dirk Bogarde",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Merthyr Tydfil"
        ],
        [
            "Barry Sonnenfeld",
            "/people/person/profession",
            "Century Media Records"
        ],
        [
            "Jemaine Clement",
            "/people/person/nationality",
            "Indiana Jones and the Last Crusade"
        ],
        [
            "Jamie Gangel",
            "/people/person/gender",
            "Daytime Emmy Award for Outstanding Talk Show Host"
        ],
        [
            "Christopher Sabat",
            "/people/ethnicity/people",
            "Equatorial Guinea national football team"
        ],
        [
            "John Patrick Shanley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Kyle McCulloch"
        ],
        [
            "Salman Khan",
            "/people/person/profession",
            "Xerox"
        ],
        [
            "Michel Legrand",
            "/people/ethnicity/languages_spoken",
            "Interview"
        ],
        [
            "Gary Cooper",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Miami"
        ],
        [
            "Arjun Rampal",
            "/people/deceased_person/place_of_death",
            "Grammy Award for Best Rock Song"
        ],
        [
            "Robert Carlock",
            "/people/person/gender",
            "National Women's Hall of Fame"
        ],
        [
            "Leonardo DiCaprio",
            "/people/ethnicity/people",
            "NCAA Men's Division I Basketball Championship"
        ],
        [
            "Michael Sheen",
            "/people/person/profession",
            "Islamic studies"
        ],
        [
            "M. Night Shyamalan",
            "/people/person/gender",
            "Berkeley"
        ],
        [
            "Bryan Adams",
            "/people/person/profession",
            "Heartbeats"
        ],
        [
            "Lady Gaga",
            "/people/person/profession",
            "Thomas Little"
        ],
        [
            "Tom Waits",
            "/people/ethnicity/geographic_distribution",
            "Leiden University"
        ],
        [
            "Kyle McCulloch",
            "/people/person/places_lived./people/place_lived/location",
            "American Academy of Arts and Letters"
        ],
        [
            "Paul Gross",
            "/people/ethnicity/people",
            "Subhash Ghai"
        ],
        [
            "Michelle Rodriguez",
            "/people/person/profession",
            "Alien Resurrection"
        ],
        [
            "Killed in action",
            "/people/person/place_of_birth",
            "Shasta County"
        ],
        [
            "Theodor W. Adorno",
            "/people/person/places_lived./people/place_lived/location",
            "American Idol"
        ],
        [
            "Matt Damon",
            "/people/person/gender",
            "Black comedy"
        ],
        [
            "Peter Buck",
            "/people/deceased_person/place_of_death",
            "Jermaine Dupri"
        ],
        [
            "Sara Ramirez",
            "/people/person/place_of_birth",
            "Mangaka-GB"
        ],
        [
            "Larry Klein",
            "/people/person/nationality",
            "Earth"
        ],
        [
            "Bob Weinstein",
            "/people/person/gender",
            "Midway Games"
        ],
        [
            "Ethan Coen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kasper Schmeichel"
        ],
        [
            "Geologist",
            "/people/person/place_of_birth",
            "Bengali Language"
        ],
        [
            "Dan Aykroyd",
            "/people/person/gender",
            "Jason Reitman"
        ],
        [
            "Sammo Hung",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "CS Sedan Ardennes"
        ],
        [
            "Elizabeth Hurley",
            "/people/person/place_of_birth",
            "Central Time Zone"
        ],
        [
            "Arjun Rampal",
            "/people/person/nationality",
            "Norfolk"
        ],
        [
            "Travis Tritt",
            "/people/person/place_of_birth",
            "Enrique Iglesias"
        ],
        [
            "Frances Conroy",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Palo Alto"
        ],
        [
            "M. Night Shyamalan",
            "/people/person/religion",
            "Los Angeles"
        ],
        [
            "Adam Carolla",
            "/people/cause_of_death/people",
            "Adelaide"
        ],
        [
            "Chris Tucker",
            "/people/person/profession",
            "William Joyce"
        ],
        [
            "Lorraine Broderick",
            "/people/cause_of_death/people",
            "Latin Language"
        ],
        [
            "Dan O'Shannon",
            "/people/deceased_person/place_of_death",
            "Chicano rock"
        ],
        [
            "Rob James-Collier",
            "/medicine/disease/notable_people_with_this_condition",
            "Olympique de Marseille"
        ],
        [
            "Tobymac",
            "/people/person/spouse_s./people/marriage/spouse",
            "Fighter pilot-GB"
        ],
        [
            "Tim Allen",
            "/people/person/places_lived./people/place_lived/location",
            "Montreal Alouettes"
        ],
        [
            "Marthand K. Venkatesh",
            "/people/person/profession",
            "United States Department of Defense"
        ],
        [
            "Ralph Burns",
            "/people/person/nationality",
            "Gelderland"
        ],
        [
            "Dean Saunders",
            "/people/deceased_person/place_of_death",
            "Roger Moore"
        ],
        [
            "Joseph Barbera",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Opera"
        ],
        [
            "Dylan McDermott",
            "/people/person/nationality",
            "L. Frank Baum"
        ],
        [
            "Noam Chomsky",
            "/people/person/nationality",
            "Johannes Brahms"
        ],
        [
            "Jacob Zuma",
            "/people/person/languages",
            "Andorra"
        ],
        [
            "Christopher Reeve",
            "/people/person/profession",
            "Glenda Jackson"
        ],
        [
            "Calista Flockhart",
            "/people/person/gender",
            "Luton Town F.C."
        ],
        [
            "Tommy Lee",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Gangs of New York"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/person/gender",
            "Football League Championship"
        ],
        [
            "Ohio",
            "/people/person/profession",
            "Merian C. Cooper"
        ],
        [
            "Sunil",
            "/people/person/place_of_birth",
            "Taxi"
        ],
        [
            "Geraldine Page",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Gary Sheffield",
            "/medicine/disease/notable_people_with_this_condition",
            "Hungary"
        ],
        [
            "Rupert Holmes",
            "/people/person/nationality",
            "Kelly Osbourne"
        ],
        [
            "Mark Mothersbaugh",
            "/people/person/spouse_s./people/marriage/spouse",
            "Chuck"
        ],
        [
            "Kevin Corrigan",
            "/people/deceased_person/place_of_death",
            "Chillicothe"
        ],
        [
            "Ezra Pound",
            "/people/person/religion",
            "The Mothers of Invention"
        ],
        [
            "Bob Seger",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "War film"
        ],
        [
            "Jonah Hill",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chris Thile"
        ],
        [
            "Anthony Burgess",
            "/people/ethnicity/languages_spoken",
            "Robert Evans"
        ],
        [
            "John Mellencamp",
            "/people/person/profession",
            "Edward Woodward"
        ],
        [
            "Rose McGowan",
            "/people/ethnicity/languages_spoken",
            "Starting pitcher"
        ],
        [
            "Jimmy Van Heusen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kung Fu Hustle"
        ],
        [
            "Dennis Haysbert",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Friuli-Venezia Giulia"
        ],
        [
            "Keith David",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "This TV"
        ],
        [
            "Ryan Phillippe",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chile"
        ],
        [
            "Howard Hughes",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Burgundy"
        ],
        [
            "Richard Widmark",
            "/people/person/place_of_birth",
            "Lindsay Lohan"
        ],
        [
            "Rob Corddry",
            "/people/person/nationality",
            "Nikolai Rimsky-Korsakov"
        ],
        [
            "George Gordon Byron",
            "/people/ethnicity/geographic_distribution",
            "Scott Bradley"
        ],
        [
            "John Zorn",
            "/people/deceased_person/place_of_burial",
            "Mean Girls"
        ],
        [
            "N. T. Rama Rao",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Charles Laughton"
        ],
        [
            "Pinto Colvig",
            "/people/ethnicity/languages_spoken",
            "Elektra Records"
        ],
        [
            "David Arnold",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "68th Golden Globe Awards"
        ],
        [
            "Josh Brolin",
            "/people/person/nationality",
            "North Carolina State University"
        ],
        [
            "Margaret Cho",
            "/people/ethnicity/people",
            "Saginaw County"
        ],
        [
            "Walter Scott",
            "/people/cause_of_death/people",
            "Liechtenstein national football team"
        ],
        [
            "Garry Marshall",
            "/people/person/place_of_birth",
            "Robert De Niro"
        ],
        [
            "Jimmy Fallon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Dreamers"
        ],
        [
            "Cris Collinsworth",
            "/people/person/spouse_s./people/marriage/spouse",
            "Elizabeth Taylor"
        ],
        [
            "Ludacris",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Martin Heidegger"
        ],
        [
            "David Cronenberg",
            "/medicine/disease/notable_people_with_this_condition",
            "William Blake"
        ],
        [
            "Fred Willard",
            "/people/deceased_person/place_of_burial",
            "Atlanta Hawks"
        ],
        [
            "Maggie Grace",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jim Sheridan"
        ],
        [
            "Gary Sheffield",
            "/people/person/profession",
            "About a Boy"
        ],
        [
            "David Chase",
            "/people/ethnicity/people",
            "Paul Dini"
        ],
        [
            "Mike Nichols",
            "/people/person/nationality",
            "14th United States Congress"
        ],
        [
            "Herbert Hoover",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Cameron Mitchell"
        ],
        [
            "Richie Sambora",
            "/people/ethnicity/people",
            "Verve Music Group"
        ],
        [
            "Chelsea",
            "/people/person/profession",
            "State school"
        ],
        [
            "Fever",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Carroll O'Connor"
        ],
        [
            "Paul Frees",
            "/people/person/place_of_birth",
            "Adam Carolla"
        ],
        [
            "Leonardo DiCaprio",
            "/people/person/nationality",
            "Venezuela national football team"
        ],
        [
            "Peter Farrelly",
            "/people/ethnicity/people",
            "Coconut milk"
        ],
        [
            "Mark Hamill",
            "/people/person/employment_history./business/employment_tenure/company",
            "Science"
        ],
        [
            "Pacific Ocean",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "GoldenEye"
        ],
        [
            "Zachary Quinto",
            "/people/person/religion",
            "Republic of Macedonia"
        ],
        [
            "Sean Bean",
            "/people/person/profession",
            "Van Halen"
        ],
        [
            "Christopher Cross",
            "/people/cause_of_death/people",
            "Bremen"
        ],
        [
            "Dick Powell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Andy Griffith"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/people/person/profession",
            "California"
        ],
        [
            "Richard Gere",
            "/people/person/profession",
            "King of the Hill"
        ],
        [
            "Steve Carell",
            "/people/cause_of_death/people",
            "Waltz with Bashir"
        ],
        [
            "Chiang Kai-shek",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Manchester"
        ],
        [
            "Jacques Derrida",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Barry Levinson"
        ],
        [
            "Maury Chaykin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Deven Verma"
        ],
        [
            "Justin Cochrane",
            "/people/profession/specialization_of",
            "Egg"
        ],
        [
            "Fiction",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Regis Philbin"
        ],
        [
            "Dwight Yoakam",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Merseybeat"
        ],
        [
            "Architecture",
            "/people/ethnicity/people",
            "Wurlitzer electric piano"
        ],
        [
            "Sinhalese people",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "War of the Austrian Succession"
        ],
        [
            "Adam Sandler",
            "/people/person/religion",
            "99th United States Congress"
        ],
        [
            "Lal",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dave Matthews Band"
        ],
        [
            "Kathryn Joosten",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Abbas Kiarostami"
        ],
        [
            "West Norwood Cemetery",
            "/people/person/nationality",
            "Badminton"
        ],
        [
            "Michael Bay",
            "/people/deceased_person/place_of_death",
            "Dominion of New Zealand"
        ],
        [
            "Gene Roddenberry",
            "/people/ethnicity/geographic_distribution",
            "New Hampshire"
        ],
        [
            "Marilyn Vance",
            "/people/person/nationality",
            "Marci Klein"
        ],
        [
            "Michael Douglas",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bill Melendez"
        ],
        [
            "Dev Patel",
            "/people/person/profession",
            "Green Lantern"
        ],
        [
            "Joshua Malina",
            "/people/person/religion",
            "Eragon"
        ],
        [
            "Chris Noth",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tunisia"
        ],
        [
            "Oscar Nunez",
            "/people/person/place_of_birth",
            "Mindscape Group"
        ],
        [
            "Anthony Newley",
            "/people/person/nationality",
            "Canadian Army"
        ],
        [
            "John Cleese",
            "/people/ethnicity/people",
            "Punter"
        ],
        [
            "Kevin Costner",
            "/people/person/religion",
            "DePauw University"
        ],
        [
            "Ben Stein",
            "/people/person/gender",
            "Bipasha Basu"
        ],
        [
            "Michael McKean",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "David Shire"
        ],
        [
            "Howie Mandel",
            "/people/person/nationality",
            "Friedrich Schiller University of Jena"
        ],
        [
            "Justin Chambers",
            "/people/person/gender",
            "Oprah Winfrey"
        ],
        [
            "Jessica Chastain",
            "/people/person/places_lived./people/place_lived/location",
            "Eastern Cape"
        ],
        [
            "Henry Gibson",
            "/people/person/places_lived./people/place_lived/location",
            "Milena Canonero"
        ],
        [
            "Christian Bale",
            "/people/person/profession",
            "Relativity Media"
        ],
        [
            "Richard Day",
            "/people/person/nationality",
            "Dabney Coleman"
        ],
        [
            "Miguel de Cervantes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Da Vinci Code"
        ],
        [
            "P. G. Wodehouse",
            "/people/person/gender",
            "Sporting Cristal"
        ],
        [
            "Hikaru Utada",
            "/people/person/profession",
            "Middletown"
        ],
        [
            "Peter O'Toole",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Austria"
        ],
        [
            "Harry Warren",
            "/people/person/profession",
            "91st United States Congress"
        ],
        [
            "Patrick O'Neal",
            "/people/person/employment_history./business/employment_tenure/company",
            "FC Schaffhausen"
        ],
        [
            "Hank Azaria",
            "/people/person/gender",
            "Percussion"
        ],
        [
            "D. H. Lawrence",
            "/people/person/nationality",
            "West Berkshire"
        ],
        [
            "Daniel Day-Lewis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "51st Annual Grammy Awards-US"
        ],
        [
            "Joel David Moore",
            "/people/person/profession",
            "Lee J. Cobb"
        ],
        [
            "Charles Cornwallis, 1st Marquess Cornwallis",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Water Horse: Legend of the Deep"
        ],
        [
            "Tom Hollander",
            "/people/ethnicity/languages_spoken",
            "Bob Marley"
        ],
        [
            "Dallas McKennon",
            "/people/ethnicity/people",
            "Hume Cronyn"
        ],
        [
            "Jessica Tandy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Las Cruces"
        ],
        [
            "Thomas Hobbes",
            "/people/person/gender",
            "Clifton Collins, Jr."
        ],
        [
            "Caucasian race",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Scott Baio-GB"
        ],
        [
            "Jason Momoa",
            "/people/person/nationality",
            "Female"
        ],
        [
            "Peter Krause",
            "/people/person/places_lived./people/place_lived/location",
            "String instrument"
        ],
        [
            "Judd Hirsch",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Beggars Banquet Records"
        ],
        [
            "Dave Grohl",
            "/people/person/religion",
            "Star Trek V: The Final Frontier"
        ],
        [
            "Novak Djokovic",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Sting"
        ],
        [
            "Scott Wilson",
            "/people/person/gender",
            "2011 Sundance Film Festival"
        ],
        [
            "June Allyson",
            "/medicine/disease/notable_people_with_this_condition",
            "Edward Norton"
        ],
        [
            "Adam Smith",
            "/people/person/profession",
            "Ed Harris"
        ],
        [
            "Gillian Anderson",
            "/people/person/gender",
            "Bon Jovi"
        ],
        [
            "Jerry Garcia",
            "/people/person/place_of_birth",
            "Bethlehem"
        ],
        [
            "Russell T Davies",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kathryn Joosten"
        ],
        [
            "Stephen Moyer",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Charles County"
        ],
        [
            "Jorma Taccone",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "A Civil Action"
        ],
        [
            "Billy Idol",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Buddy De Sylva"
        ],
        [
            "Rod Steiger",
            "/people/person/places_lived./people/place_lived/location",
            "John Boorman"
        ],
        [
            "Dominican Republic",
            "/people/person/place_of_birth",
            "University of Northern Iowa"
        ],
        [
            "Jude Law",
            "/people/person/gender",
            "Michael Connelly"
        ],
        [
            "Robert Downey Jr.",
            "/people/person/nationality",
            "Film Director"
        ],
        [
            "Robbie Keane",
            "/people/person/profession",
            "Executive Producer"
        ],
        [
            "Bill Bruford",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Electronica"
        ],
        [
            "Haruki Murakami",
            "/people/cause_of_death/people",
            "Electric guitar"
        ],
        [
            "Matthew Broderick",
            "/people/person/gender",
            "Chicano rock"
        ],
        [
            "Steve Golin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Marlborough College"
        ],
        [
            "Saul Rubinek",
            "/people/ethnicity/people",
            "London Film Critics Circle Award for Actor of the Year"
        ],
        [
            "J. K. Rowling",
            "/people/person/places_lived./people/place_lived/location",
            "Scrooged"
        ],
        [
            "Impresario-GB",
            "/people/person/religion",
            "American football"
        ],
        [
            "Paul Simon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Academy Award for Best Sound Mixing"
        ],
        [
            "Steven Tyler",
            "/people/profession/specialization_of",
            "Al Green"
        ],
        [
            "Librarian",
            "/people/ethnicity/people",
            "Scarlett"
        ],
        [
            "Jonathan Murray",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Lord of the Rings: The Return of the King"
        ],
        [
            "Clive A. Smith",
            "/people/ethnicity/languages_spoken",
            "Orkney Islands"
        ],
        [
            "Mickey Rourke",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Nelson"
        ],
        [
            "Muhammad",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ecuador"
        ],
        [
            "Guillermo del Toro",
            "/people/person/spouse_s./people/marriage/spouse",
            "Hanshin Tigers"
        ],
        [
            "Trisha Yearwood",
            "/people/ethnicity/people",
            "Buckethead"
        ],
        [
            "Richard Curtis",
            "/people/person/profession",
            "Cate Blanchett"
        ],
        [
            "Adam Arkin",
            "/people/person/nationality",
            "Broadcast Film Critics Association Award for Best Actor"
        ],
        [
            "Mike Mills",
            "/people/person/languages",
            "Renewable energy"
        ],
        [
            "Coach",
            "/people/person/place_of_birth",
            "Fructose"
        ],
        [
            "Education",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Australia"
        ],
        [
            "Joel Coen",
            "/people/person/religion",
            "Suriname"
        ],
        [
            "Crispin Freeman",
            "/people/person/profession",
            "Ken Keeler"
        ],
        [
            "Philip Seymour Hoffman",
            "/people/ethnicity/people",
            "Marion Cotillard"
        ],
        [
            "Sean Bean",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "New York Islanders"
        ],
        [
            "Charles Brackett",
            "/people/person/nationality",
            "Eve"
        ],
        [
            "Kasper Schmeichel",
            "/people/person/profession",
            "Addams Family Values"
        ],
        [
            "John C. Reilly",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Devin Townsend"
        ],
        [
            "Lorraine Broderick",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chris Wood"
        ],
        [
            "Katie Couric",
            "/people/ethnicity/people",
            "Poland"
        ],
        [
            "Charles Dance",
            "/people/person/languages",
            "Syphilis"
        ],
        [
            "Romani people",
            "/people/ethnicity/people",
            "KwaZulu-Natal"
        ],
        [
            "Joanne Froggatt",
            "/people/person/places_lived./people/place_lived/location",
            "Indonesia"
        ],
        [
            "Frank Zappa",
            "/people/person/profession",
            "Oscar Hammerstein II"
        ],
        [
            "Stephen Fry",
            "/people/cause_of_death/people",
            "Anthrax"
        ],
        [
            "Gillian Spencer",
            "/people/person/profession",
            "Mecklenburg-Vorpommern"
        ],
        [
            "Zambia",
            "/people/person/profession",
            "Victory Records"
        ],
        [
            "John C. Reilly",
            "/people/person/nationality",
            "Nicholas Tse"
        ],
        [
            "Helena Bonham Carter",
            "/people/deceased_person/place_of_death",
            "Miss Universe"
        ],
        [
            "Marlee Matlin",
            "/people/person/place_of_birth",
            "Willy Wonka & the Chocolate Factory"
        ],
        [
            "Ian Somerhalder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Russian Language"
        ],
        [
            "Casey Kasem",
            "/people/person/places_lived./people/place_lived/location",
            "Breckin Meyer"
        ],
        [
            "Rupert Holmes",
            "/people/person/languages",
            "Frank Capra"
        ],
        [
            "Stratford-upon-Avon",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Fluminense FC"
        ],
        [
            "Russian",
            "/people/ethnicity/geographic_distribution",
            "Altoona"
        ],
        [
            "St George's Chapel, Windsor Castle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Star Trek: The Animated Series"
        ],
        [
            "Fighter pilot-GB",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "British people"
        ],
        [
            "Sienna Miller",
            "/people/person/nationality",
            "Glam rock"
        ],
        [
            "Clint Eastwood",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Baltimore County"
        ],
        [
            "Jonathan Swift",
            "/people/deceased_person/place_of_death",
            "Crispin Freeman"
        ],
        [
            "Sean McNamara",
            "/people/deceased_person/place_of_death",
            "Toho Co., Ltd."
        ],
        [
            "Kirk Thornton",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of Bucharest"
        ],
        [
            "Leo Tolstoy",
            "/people/person/places_lived./people/place_lived/location",
            "Pine Bluff"
        ],
        [
            "Chris Cooper",
            "/people/person/nationality",
            "Grammy Award for Best Female Pop Vocal Performance"
        ],
        [
            "Isaac Newton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Wesley Snipes"
        ],
        [
            "Megumi Hayashibara",
            "/people/person/place_of_birth",
            "Yusuf Islam"
        ],
        [
            "Charlie Kaufman",
            "/people/person/profession",
            "Dan O'Shannon"
        ],
        [
            "Herbert Hoover",
            "/people/ethnicity/geographic_distribution",
            "Apocalypse Now"
        ],
        [
            "Steven Wright",
            "/people/ethnicity/languages_spoken",
            "Pearl Harbor"
        ],
        [
            "Paul S. Fox",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Lion in Winter"
        ],
        [
            "Joseph Cotten",
            "/people/person/profession",
            "Alexander Golitzen"
        ],
        [
            "Whitney Houston",
            "/people/ethnicity/people",
            "Wimbledon"
        ],
        [
            "James Taylor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "D-Glucose"
        ],
        [
            "Jean Passanante",
            "/people/person/nationality",
            "Nana Mizuki"
        ],
        [
            "Delroy Lindo",
            "/people/person/nationality",
            "The Kite Runner"
        ],
        [
            "James Brolin",
            "/people/deceased_person/place_of_death",
            "Robert Redford"
        ],
        [
            "Rhys Ifans",
            "/people/deceased_person/place_of_death",
            "Malawi"
        ],
        [
            "David Lindley",
            "/people/person/employment_history./business/employment_tenure/company",
            "Hope and Glory"
        ],
        [
            "Stan Winston",
            "/people/person/places_lived./people/place_lived/location",
            "Star Trek: First Contact"
        ],
        [
            "Don Henley",
            "/people/person/nationality",
            "Egypt"
        ],
        [
            "David Robb",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Mexico"
        ],
        [
            "Mark Knopfler",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Graduate"
        ],
        [
            "Jessica Tandy",
            "/medicine/disease/notable_people_with_this_condition",
            "Grammy Award for Best Male Country Vocal Performance"
        ],
        [
            "Jesus Christ",
            "/people/person/profession",
            "Star Wars Episode II: Attack of the Clones"
        ],
        [
            "Breckin Meyer",
            "/people/person/profession",
            "Rot-Weiss Essen"
        ],
        [
            "Powers Boothe",
            "/people/person/spouse_s./people/marriage/spouse",
            "Judge-GB"
        ],
        [
            "Robert Smigel",
            "/people/person/nationality",
            "Merck & Co."
        ],
        [
            "Alan Alda",
            "/people/person/places_lived./people/place_lived/location",
            "Daytime Emmy Award for Outstanding Lead Actress in a Drama Series"
        ],
        [
            "Charlotte Gainsbourg",
            "/people/ethnicity/geographic_distribution",
            "Tess"
        ],
        [
            "Jon Stewart",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gabon"
        ],
        [
            "Hannah Arendt",
            "/people/person/places_lived./people/place_lived/location",
            "Disney's House of Mouse"
        ],
        [
            "Dermot Mulroney",
            "/people/person/nationality",
            "Harrison Ford"
        ],
        [
            "Luther Vandross",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Media Asia Entertainment Group"
        ],
        [
            "David Cross",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brian Doyle-Murray"
        ],
        [
            "Bahamas",
            "/people/person/languages",
            "Animator-GB"
        ],
        [
            "French American",
            "/people/person/profession",
            "Mad About You"
        ],
        [
            "Peter Facinelli",
            "/people/person/place_of_birth",
            "Folic acid"
        ],
        [
            "Charlotte",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "79th Academy Awards"
        ],
        [
            "Charlie Chaplin",
            "/people/person/profession",
            "Freddie Francis"
        ],
        [
            "Rob James-Collier",
            "/people/deceased_person/place_of_death",
            "New-age music"
        ],
        [
            "Alex Graves",
            "/people/person/gender",
            "FC Volga Nizhny Novgorod"
        ],
        [
            "Vincent Price",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kent"
        ],
        [
            "Inventor-GB",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "English Language"
        ],
        [
            "Draco Rosa",
            "/people/person/gender",
            "Burt Reynolds"
        ],
        [
            "Alex Kurtzman",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Theatrical producer"
        ],
        [
            "Andrea Bocelli",
            "/people/cause_of_death/people",
            "Wild at Heart"
        ],
        [
            "CeCe Winans",
            "/people/person/spouse_s./people/marriage/spouse",
            "Star Wars Episode V: The Empire Strikes Back"
        ],
        [
            "Uma Thurman",
            "/people/person/languages",
            "The Quiet American"
        ],
        [
            "Daniel Dae Kim",
            "/people/person/profession",
            "Male"
        ],
        [
            "Harry S. Truman",
            "/people/person/profession",
            "Gregory Nicotero"
        ],
        [
            "Al Roker",
            "/people/person/place_of_birth",
            "Bowling for Columbine"
        ],
        [
            "Peter Gabriel",
            "/people/ethnicity/geographic_distribution",
            "AACTA Award for Best Telefeature or Mini Series"
        ],
        [
            "David Miner",
            "/people/person/places_lived./people/place_lived/location",
            "Isle of Man"
        ],
        [
            "David Mills",
            "/people/person/gender",
            "Washington Capitals"
        ],
        [
            "KT Tunstall",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Battle Creek"
        ],
        [
            "Michael Brecker",
            "/people/ethnicity/people",
            "Alex Manninger"
        ],
        [
            "Mexican American",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Amber Riley"
        ],
        [
            "Shania Twain",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Siege"
        ],
        [
            "Mark Isham",
            "/people/person/profession",
            "University of Leicester"
        ],
        [
            "Richard Rorty",
            "/people/person/employment_history./business/employment_tenure/company",
            "Arsenal F.C."
        ],
        [
            "Fort Myers",
            "/people/person/spouse_s./people/marriage/spouse",
            "Chelmsford"
        ],
        [
            "Ralph Fiennes",
            "/people/person/profession",
            "Sayonara"
        ],
        [
            "John Madden",
            "/people/person/place_of_birth",
            "Denmark-GB"
        ],
        [
            "Kathryn Bigelow",
            "/people/person/gender",
            "Rice University"
        ],
        [
            "Woody Allen",
            "/people/person/places_lived./people/place_lived/location",
            "Patrick Dempsey"
        ],
        [
            "Jennifer Connelly",
            "/people/ethnicity/languages_spoken",
            "Lana Turner"
        ],
        [
            "Walt Disney",
            "/people/person/place_of_birth",
            "Millwall F.C."
        ],
        [
            "Ellen Pompeo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chiwetel Ejiofor"
        ],
        [
            "Loretta Young",
            "/people/person/religion",
            "Jan de Bont"
        ],
        [
            "Bootsy Collins",
            "/people/person/gender",
            "Very Bad Things"
        ],
        [
            "James Cameron",
            "/people/deceased_person/place_of_burial",
            "Strasbourg"
        ],
        [
            "Hillary Rodham Clinton",
            "/people/person/place_of_birth",
            "Ray Milland"
        ],
        [
            "Anthony Quinn",
            "/people/person/gender",
            "Wendee Lee"
        ],
        [
            "Jimmy Kimmel",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Dylan McDermott"
        ],
        [
            "Henry Gibson",
            "/people/person/places_lived./people/place_lived/location",
            "Bob Hoskins"
        ],
        [
            "Louis Gossett, Jr.",
            "/medicine/disease/notable_people_with_this_condition",
            "Cormac McCarthy"
        ],
        [
            "Pacific Ocean",
            "/people/person/places_lived./people/place_lived/location",
            "University of Rochester"
        ],
        [
            "Barry Sonnenfeld",
            "/people/person/nationality",
            "Russia"
        ],
        [
            "Alec Baldwin",
            "/people/person/nationality",
            "Fleetwood Mac"
        ],
        [
            "Sara Haines",
            "/people/person/place_of_birth",
            "Ben Stiller"
        ],
        [
            "T. R. Knight",
            "/people/person/gender",
            "Black Hawk Down"
        ],
        [
            "Modern history",
            "/people/ethnicity/geographic_distribution",
            "Sophie Thompson"
        ],
        [
            "Jennifer Esposito",
            "/people/person/places_lived./people/place_lived/location",
            "Ice Age: Continental Drift"
        ],
        [
            "Motor neuron disease",
            "/people/person/spouse_s./people/marriage/spouse",
            "Pyotr Ilyich Tchaikovsky"
        ],
        [
            "Martha Plimpton",
            "/people/deceased_person/place_of_death",
            "Trinity College, Dublin"
        ],
        [
            "Basilica of St Denis",
            "/people/deceased_person/place_of_burial",
            "MTV Video Music Award for Best Direction"
        ],
        [
            "Peter Lamont",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Main Title Theme Music"
        ],
        [
            "Steven Soderbergh",
            "/people/person/languages",
            "University of Texas at El Paso"
        ],
        [
            "Mark Addy",
            "/people/person/profession",
            "Studio City"
        ],
        [
            "Justina Machado",
            "/people/cause_of_death/people",
            "Computer Science"
        ],
        [
            "Bob Yari",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Clark Gable"
        ],
        [
            "Chris Bauer",
            "/people/person/profession",
            "Jim Beaver"
        ],
        [
            "Brad Paisley",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Rose"
        ],
        [
            "Fever",
            "/people/person/gender",
            "Atlantic City"
        ],
        [
            "William Hanna",
            "/people/deceased_person/place_of_death",
            "Bolivia"
        ],
        [
            "Dean Martin",
            "/people/person/nationality",
            "30 Days of Night"
        ],
        [
            "Nelsan Ellis",
            "/people/person/profession",
            "Goya Award for Best Film"
        ],
        [
            "Paul Simon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Elisabeth Moss"
        ],
        [
            "Ruth Gordon",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jainism"
        ],
        [
            "Kevin Dunn",
            "/people/person/profession",
            "Death metal"
        ],
        [
            "Bob Hope",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Manchurian Candidate"
        ],
        [
            "Health care",
            "/people/cause_of_death/people",
            "Joan Blondell"
        ],
        [
            "Haskell Wexler",
            "/people/person/religion",
            "Dr. John"
        ],
        [
            "Fiction",
            "/medicine/disease/notable_people_with_this_condition",
            "Enosis Neon Paralimni FC"
        ],
        [
            "Tyra Banks",
            "/people/person/places_lived./people/place_lived/location",
            "Box Elder County"
        ],
        [
            "Vincent Kartheiser",
            "/people/person/profession",
            "Robert Stack"
        ],
        [
            "Tennessee Williams",
            "/people/ethnicity/people",
            "Prague"
        ],
        [
            "London",
            "/people/cause_of_death/people",
            "Gettysburg College"
        ],
        [
            "Stan Lee",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sam O'Steen"
        ],
        [
            "Tony Plana",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Norway national football team"
        ],
        [
            "Scott Wilson",
            "/medicine/disease/notable_people_with_this_condition",
            "Regina"
        ],
        [
            "Stephen Baxter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Southern Methodist University"
        ],
        [
            "Danny Elfman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Scooby-Doo"
        ],
        [
            "Arnold Schoenberg",
            "/people/person/profession",
            "Penn State Nittany Lions football"
        ],
        [
            "Shabana Azmi",
            "/people/person/profession",
            "Razzie Award for Worst Supporting Actress"
        ],
        [
            "John Sturges",
            "/people/person/gender",
            "My-HiME"
        ],
        [
            "Robert Alexander Schumann",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Margot Kidder"
        ],
        [
            "Jesse Eisenberg",
            "/people/person/religion",
            "Sunni Islam"
        ],
        [
            "Colin Powell",
            "/people/deceased_person/place_of_death",
            "York County"
        ],
        [
            "Freemasonry",
            "/people/person/profession",
            "Farnborough F.C."
        ],
        [
            "Sharon Stone",
            "/people/person/place_of_birth",
            "Hammond organ"
        ],
        [
            "Carmine Coppola",
            "/medicine/disease/notable_people_with_this_condition",
            "United Kingdom"
        ],
        [
            "Jule Styne",
            "/people/person/place_of_birth",
            "Palme d'Or"
        ],
        [
            "Robert Alexander Schumann",
            "/people/profession/specialization_of",
            "Afghanistan"
        ],
        [
            "Ennio Morricone",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Joe Roth"
        ],
        [
            "Jewish people",
            "/people/ethnicity/people",
            "David Tennant"
        ],
        [
            "Darren Aronofsky",
            "/people/cause_of_death/people",
            "James Levine"
        ],
        [
            "Hermann Hesse",
            "/people/person/languages",
            "The University of Hong Kong"
        ],
        [
            "Larry David",
            "/people/person/profession",
            "Ray Heindorf"
        ],
        [
            "Sandy Powell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mamiko Noto"
        ],
        [
            "Norah Jones",
            "/people/person/nationality",
            "Saturn Award for Best Costume"
        ],
        [
            "Mike Scully",
            "/medicine/disease/notable_people_with_this_condition",
            "The Flintstones in Viva Rock Vegas"
        ],
        [
            "Alex Borstein",
            "/people/person/profession",
            "South Korea"
        ],
        [
            "Peter Sarsgaard",
            "/people/person/religion",
            "Columbus Blue Jackets"
        ],
        [
            "Claudia Schiffer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Carnegie Mellon University"
        ],
        [
            "Sam Neill",
            "/people/person/profession",
            "Crete"
        ],
        [
            "Farmer-GB",
            "/people/person/employment_history./business/employment_tenure/company",
            "Seville"
        ],
        [
            "Salma Hayek",
            "/people/person/religion",
            "Eve Myles"
        ],
        [
            "Paula Abdul",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Black"
        ],
        [
            "Production Designer",
            "/people/person/places_lived./people/place_lived/location",
            "Folk music"
        ],
        [
            "Michael Stipe",
            "/people/person/employment_history./business/employment_tenure/company",
            "Thoroughly Modern Millie"
        ],
        [
            "Dean Devlin",
            "/people/cause_of_death/people",
            "New York City"
        ],
        [
            "David Benioff",
            "/people/person/profession",
            "Matthew Lillard"
        ],
        [
            "Ezra Pound",
            "/people/ethnicity/geographic_distribution",
            "Denton"
        ],
        [
            "Tony Levin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Doha"
        ],
        [
            "Buckethead",
            "/people/person/gender",
            "Disaster Film"
        ],
        [
            "Robert Zemeckis",
            "/people/ethnicity/people",
            "Soviet Union"
        ],
        [
            "Russian",
            "/people/ethnicity/people",
            "Red Dwarf"
        ],
        [
            "Loretta Lynn",
            "/people/person/languages",
            "Hugo Award for Best Short Story"
        ],
        [
            "Alexander Payne",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Harry Potter and the Order of the Phoenix"
        ],
        [
            "Tate Donovan",
            "/people/person/profession",
            "BC Lions"
        ],
        [
            "Brian Dennehy",
            "/people/ethnicity/people",
            "Dalian Shide F.C."
        ],
        [
            "Andrew Lau",
            "/people/person/places_lived./people/place_lived/location",
            "Omarion"
        ],
        [
            "Jay Baruchel",
            "/people/person/place_of_birth",
            "Crossroads"
        ],
        [
            "United States of America",
            "/people/person/nationality",
            "Guitarist-GB"
        ],
        [
            "Imelda Staunton",
            "/people/person/gender",
            "The Kinks"
        ],
        [
            "Roy Kinnear",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Amy Robach"
        ],
        [
            "New Bedford",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Royal Air Force"
        ],
        [
            "Jude Law",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kate Walsh"
        ],
        [
            "Dan Wilson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Film score"
        ],
        [
            "Feminism",
            "/people/person/profession",
            "Film Director"
        ],
        [
            "Brian Robbins",
            "/people/ethnicity/geographic_distribution",
            "Florence"
        ],
        [
            "Stanley Clarke",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Germany"
        ],
        [
            "Martin Short",
            "/people/ethnicity/languages_spoken",
            "Livorno"
        ],
        [
            "Lawrence Gordon",
            "/medicine/disease/notable_people_with_this_condition",
            "Treat Williams"
        ],
        [
            "Joe Jonas",
            "/people/person/religion",
            "Eidos Interactive"
        ],
        [
            "Ray Stark",
            "/medicine/disease/notable_people_with_this_condition",
            "Aldershot Town F.C."
        ],
        [
            "Jim Broadbent",
            "/people/person/languages",
            "Lieutenant Governor"
        ],
        [
            "Bruce Cohen",
            "/people/person/profession",
            "Christ Church, Oxford"
        ],
        [
            "Joe Pesci",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tim Burton"
        ],
        [
            "Maria Bello",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ghost World"
        ],
        [
            "Peter Frampton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "SV Darmstadt 98"
        ],
        [
            "Jeff Bhasker",
            "/people/person/employment_history./business/employment_tenure/company",
            "Waseda University"
        ],
        [
            "Mark Wahlberg",
            "/people/person/nationality",
            "Godoy Cruz Antonio Tomba"
        ],
        [
            "David Gilmour",
            "/people/person/place_of_birth",
            "Cammell Laird"
        ],
        [
            "Jonathan Murray",
            "/people/person/languages",
            "Yue Chinese"
        ],
        [
            "New York City",
            "/people/person/places_lived./people/place_lived/location",
            "Dirty Dancing"
        ],
        [
            "Aphex Twin",
            "/people/person/languages",
            "Makerere University"
        ],
        [
            "Ralph Fiennes",
            "/people/deceased_person/place_of_burial",
            "A Few Good Men"
        ],
        [
            "Kensal Green Cemetery",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The New York Times Company"
        ],
        [
            "Robert Montgomery",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Trinidad and Tobago"
        ],
        [
            "Shonda Rhimes",
            "/people/person/nationality",
            "Kath Soucie"
        ],
        [
            "Michael Sheen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Superman/Batman: Public Enemies"
        ],
        [
            "James Madison",
            "/people/ethnicity/languages_spoken",
            "Razzie Award for Worst Supporting Actress"
        ],
        [
            "Talia Shire",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Graham Chapman"
        ],
        [
            "New Bedford",
            "/people/person/gender",
            "Pasadena City College"
        ],
        [
            "Rory Albanese",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Taraji P. Henson"
        ],
        [
            "Bill Cosby",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sweden women's national football team"
        ],
        [
            "Fred Durst",
            "/people/person/nationality",
            "Taxi"
        ],
        [
            "Harvey Keitel",
            "/people/person/nationality",
            "Clark Gable"
        ],
        [
            "Kathy Bates",
            "/people/person/profession",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Comedy Series"
        ],
        [
            "Sanjay Dutt",
            "/people/person/profession",
            "Happy Feet"
        ],
        [
            "Armando Iannucci",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Teen pop"
        ],
        [
            "Bob Clark",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kool & the Gang"
        ],
        [
            "Lionel Messi",
            "/people/ethnicity/people",
            "2009 Tour de France"
        ],
        [
            "Eminem",
            "/people/deceased_person/place_of_burial",
            "New Age"
        ],
        [
            "George Burns",
            "/people/person/profession",
            "Independent record label"
        ],
        [
            "Joel Edgerton",
            "/people/person/languages",
            "Penn State Nittany Lions football"
        ],
        [
            "Marianne Faithfull",
            "/people/ethnicity/people",
            "Buffalo"
        ],
        [
            "Daniel Lanois",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Beastie Boys"
        ],
        [
            "Sammo Hung",
            "/people/person/nationality",
            "Sparta"
        ],
        [
            "Steve Guttenberg",
            "/people/person/gender",
            "Birkbeck, University of London"
        ],
        [
            "Nigeria",
            "/people/person/languages",
            "Irene"
        ],
        [
            "Warren Feeney",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Jennifer Ehle",
            "/people/person/gender",
            "Amy Robach"
        ],
        [
            "Jeff Bhasker",
            "/people/person/nationality",
            "Winona Ryder"
        ],
        [
            "Landon Donovan",
            "/people/person/place_of_birth",
            "Special Effects Supervisor"
        ],
        [
            "David Hume",
            "/people/person/religion",
            "Academy Award for Best Writing Adapted Screenplay"
        ],
        [
            "Andrea Bowen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gangsta rap"
        ],
        [
            "Playback Singer",
            "/people/person/profession",
            "Chelmsford"
        ],
        [
            "Jude Law",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Michael J. Fox"
        ],
        [
            "Kikuko Inoue",
            "/people/person/profession",
            "Pinto Colvig"
        ],
        [
            "John Paul Jones",
            "/people/person/nationality",
            "Spellbound"
        ],
        [
            "Blythe Danner",
            "/people/ethnicity/people",
            "Danish Language"
        ],
        [
            "Gene Reynolds",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Best Score Soundtrack for Visual Media"
        ],
        [
            "John Noble",
            "/people/profession/specialization_of",
            "Alien vs. Predator"
        ],
        [
            "Paul Sylbert",
            "/people/person/gender",
            "Pacific Time Zone"
        ],
        [
            "George Carlin",
            "/people/ethnicity/people",
            "Primetime Emmy Award for Individual Performance - Variety Or Music Program"
        ],
        [
            "Malaria",
            "/people/ethnicity/languages_spoken",
            "Bexar County"
        ],
        [
            "Prem Nath",
            "/people/deceased_person/place_of_burial",
            "Mary McCormack"
        ],
        [
            "Geoffrey Rush",
            "/people/person/place_of_birth",
            "Micky Dolenz"
        ],
        [
            "Jeff Schaffer",
            "/people/person/religion",
            "Candice Bergen"
        ],
        [
            "Rob Zombie",
            "/people/person/gender",
            "Chemical Engineering"
        ],
        [
            "Howard Morris",
            "/people/person/profession",
            "Romania"
        ],
        [
            "Ned Beatty",
            "/people/person/nationality",
            "Ronaldo"
        ],
        [
            "Edmund Husserl",
            "/people/ethnicity/people",
            "Private school"
        ],
        [
            "Massachusetts",
            "/medicine/disease/notable_people_with_this_condition",
            "The Royal Tenenbaums"
        ],
        [
            "Harry Shearer",
            "/people/person/nationality",
            "Djembe"
        ],
        [
            "Kyle MacLachlan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Churches of Christ"
        ],
        [
            "Callum Keith Rennie",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Crime Fiction"
        ],
        [
            "Jon Peters",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "RMIT University"
        ],
        [
            "Maurice Jarre",
            "/people/deceased_person/place_of_death",
            "United Nations"
        ],
        [
            "Chris Noth",
            "/people/person/nationality",
            "Nastassja Kinski"
        ],
        [
            "Ezra Pound",
            "/people/person/places_lived./people/place_lived/location",
            "Australian Capital Territory"
        ],
        [
            "Jason Roberts",
            "/people/person/profession",
            "Artist-GB"
        ],
        [
            "Maine",
            "/people/person/profession",
            "Babylon 5"
        ],
        [
            "Joan Plowright",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Tony Randall"
        ],
        [
            "Peter Stormare",
            "/people/person/profession",
            "Jerusalem"
        ],
        [
            "Ernest Lehman",
            "/people/person/place_of_birth",
            "Merlin"
        ],
        [
            "Peter O'Toole",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Tirana"
        ],
        [
            "James Ivory",
            "/people/person/religion",
            "Filipino American"
        ],
        [
            "Gabriel Yared",
            "/people/person/nationality",
            "Kazoo"
        ],
        [
            "Stephen Dillane",
            "/people/cause_of_death/people",
            "Manisaspor"
        ],
        [
            "Brian Doyle-Murray",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Garin Wolf"
        ],
        [
            "Omar Sharif",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of California, Davis"
        ],
        [
            "Fred Astaire",
            "/people/person/spouse_s./people/marriage/spouse",
            "Gary Oldman"
        ],
        [
            "Jurist",
            "/people/person/profession",
            "Ashkenazi Jews"
        ],
        [
            "Neil Gaiman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Richard A. Baker"
        ],
        [
            "Andy Hallett",
            "/people/deceased_person/place_of_death",
            "Penn State Nittany Lions football"
        ],
        [
            "Samuel R. Delany",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Super 35"
        ],
        [
            "Manager",
            "/people/person/gender",
            "The Kids Are All Right"
        ],
        [
            "Jon Voight",
            "/people/person/profession",
            "82nd Academy Awards"
        ],
        [
            "Michael Bay",
            "/people/person/profession",
            "Cabaret"
        ],
        [
            "Chinese Filipino",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "LL Cool J"
        ],
        [
            "Jack Warner",
            "/people/deceased_person/place_of_burial",
            "Adult album alternative"
        ],
        [
            "Russell Brand",
            "/people/person/languages",
            "Busan"
        ],
        [
            "Edward R. Pressman",
            "/people/ethnicity/languages_spoken",
            "Relapse Records"
        ],
        [
            "United States of America",
            "/people/person/places_lived./people/place_lived/location",
            "Official Website"
        ],
        [
            "Joseph LaShelle",
            "/people/deceased_person/place_of_death",
            "Tony Richardson"
        ],
        [
            "Holly Marie Combs",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Enosis Neon Paralimni FC"
        ],
        [
            "Humberto Gatica",
            "/people/person/gender",
            "Keio University"
        ],
        [
            "Brendan Coyle",
            "/people/person/places_lived./people/place_lived/location",
            "Eagles"
        ],
        [
            "John Patrick Shanley",
            "/people/person/languages",
            "Ice Age"
        ],
        [
            "John Landis",
            "/people/ethnicity/geographic_distribution",
            "Goya Award for Best Actor"
        ],
        [
            "Peter Falk",
            "/people/person/nationality",
            "Navy Blue"
        ],
        [
            "Investor",
            "/people/person/profession",
            "Al-Hilal FC"
        ],
        [
            "Jerry Seinfeld",
            "/people/person/places_lived./people/place_lived/location",
            "Turkmenistan"
        ],
        [
            "Hayao Miyazaki",
            "/people/person/profession",
            "Dir En Grey"
        ],
        [
            "Juliette Lewis",
            "/people/person/spouse_s./people/marriage/spouse",
            "FC Sion"
        ],
        [
            "Steve Englehart",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Academy Award for Best Animated Feature Film"
        ],
        [
            "Toby Jones",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Million Dollar Baby"
        ],
        [
            "Sigourney Weaver",
            "/people/person/religion",
            "Saxophone"
        ],
        [
            "Arlington National Cemetery",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Frank Sinatra"
        ],
        [
            "Don Heck",
            "/people/deceased_person/place_of_death",
            "Shea Whigham"
        ],
        [
            "Rhys Ifans",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Studio City"
        ],
        [
            "Jane Fonda",
            "/people/person/nationality",
            "Tango & Cash"
        ],
        [
            "Joe Satriani",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Richard Kind"
        ],
        [
            "Rick Rubin",
            "/people/person/gender",
            "Croatian American"
        ],
        [
            "Anurag Kashyap",
            "/people/person/employment_history./business/employment_tenure/company",
            "Special Effects"
        ],
        [
            "Seth Meyers",
            "/people/person/nationality",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Comedy Series"
        ],
        [
            "Magician",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "University of British Columbia"
        ],
        [
            "Amy Winehouse",
            "/people/deceased_person/place_of_burial",
            "Carolina Hurricanes"
        ],
        [
            "Walter Pidgeon",
            "/people/person/profession",
            "Lucien Ballard"
        ],
        [
            "George Clooney",
            "/people/person/gender",
            "Chief Financial Officer-GB"
        ],
        [
            "Alec Baldwin",
            "/people/ethnicity/geographic_distribution",
            "Vancouver Canucks"
        ],
        [
            "Saint Vincent and the Grenadines",
            "/people/person/gender",
            "St. Lawrence County"
        ],
        [
            "Steven Spielberg",
            "/people/person/profession",
            "David Javerbaum"
        ],
        [
            "Sam Mendes",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Brandenburg"
        ],
        [
            "Brad Dourif",
            "/people/deceased_person/place_of_burial",
            "Mighty Joe Young"
        ],
        [
            "Prophet-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Michael Stuhlbarg"
        ],
        [
            "Skin cancer",
            "/people/ethnicity/languages_spoken",
            "Braveheart"
        ],
        [
            "Shelley Winters",
            "/people/person/place_of_birth",
            "Nu metal"
        ],
        [
            "Shilpa Shetty",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Into the Wild"
        ],
        [
            "Samuel Z. Arkoff",
            "/people/person/place_of_birth",
            "Eastern Time Zone"
        ],
        [
            "Daniel Radcliffe",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lincoln City F.C."
        ],
        [
            "Anna Paquin",
            "/people/person/nationality",
            "Official Website"
        ],
        [
            "Jeanne Moreau",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "John Maynard Keynes"
        ],
        [
            "Casey Affleck",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Experimental music"
        ],
        [
            "David Foster",
            "/people/person/profession",
            "Dorothy Jeakins"
        ],
        [
            "Ashanti",
            "/people/person/places_lived./people/place_lived/location",
            "Macclesfield Town F.C."
        ],
        [
            "White American",
            "/people/person/place_of_birth",
            "Old Dogs"
        ],
        [
            "Colin Farrell",
            "/people/person/spouse_s./people/marriage/spouse",
            "Canada"
        ],
        [
            "Blythe Danner",
            "/people/person/place_of_birth",
            "Billie Holiday"
        ],
        [
            "Charlize Theron",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kelly Macdonald"
        ],
        [
            "Laraine Day",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Western Illinois University"
        ],
        [
            "Sudan",
            "/people/ethnicity/people",
            "Tulane University"
        ],
        [
            "Joe Pesci",
            "/people/ethnicity/people",
            "Valine"
        ],
        [
            "Jada Pinkett Smith",
            "/people/person/places_lived./people/place_lived/location",
            "Guitarist-GB"
        ],
        [
            "John Oliver",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Adele"
        ],
        [
            "Nathan Fillion",
            "/people/person/places_lived./people/place_lived/location",
            "Friuli-Venezia Giulia"
        ],
        [
            "Bea Benaderet",
            "/people/person/nationality",
            "Pink Floyd"
        ],
        [
            "John Fiedler",
            "/people/deceased_person/place_of_death",
            "Greta Scacchi"
        ],
        [
            "Delroy Lindo",
            "/people/person/places_lived./people/place_lived/location",
            "Ridley Scott"
        ],
        [
            "Louise Fletcher",
            "/people/person/places_lived./people/place_lived/location",
            "Jeph Loeb"
        ],
        [
            "Anthony Kiedis",
            "/medicine/disease/notable_people_with_this_condition",
            "Emma Stone"
        ],
        [
            "Taliban insurgency",
            "/people/ethnicity/people",
            "Sivasspor"
        ],
        [
            "Robert Altman",
            "/people/person/profession",
            "Heather Locklear"
        ],
        [
            "Justin Spitzer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lancashire"
        ],
        [
            "Jayne Mansfield",
            "/people/ethnicity/people",
            "Patty Duke"
        ],
        [
            "Alan Rickman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Roman Catholic Church"
        ],
        [
            "Herbert Hoover",
            "/people/person/languages",
            "Notes on a Scandal"
        ],
        [
            "Andrew Lincoln",
            "/people/person/places_lived./people/place_lived/location",
            "Entertainment Tonight"
        ],
        [
            "Sandy Powell",
            "/people/person/nationality",
            "Conductor"
        ],
        [
            "Wong Kar-wai",
            "/people/ethnicity/people",
            "Mannheim"
        ],
        [
            "Rob Lowe",
            "/people/person/gender",
            "United States Dollar"
        ],
        [
            "Nora Ephron",
            "/people/ethnicity/languages_spoken",
            "Atlus"
        ],
        [
            "Julie Gardner",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lee J. Cobb"
        ],
        [
            "James Woods",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Kathryn Joosten"
        ],
        [
            "Mogadishu",
            "/people/ethnicity/people",
            "Psychology"
        ],
        [
            "Patty Duke",
            "/people/person/profession",
            "Fine Line Features"
        ],
        [
            "Oprah Winfrey",
            "/people/person/religion",
            "Debra Winger"
        ],
        [
            "Jess Harnell",
            "/people/person/religion",
            "Italian American"
        ],
        [
            "David Sylvian",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "WCW WorldWide"
        ],
        [
            "Lisbon",
            "/people/ethnicity/people",
            "Haruki Murakami"
        ],
        [
            "Scott McDonald",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Kiel"
        ],
        [
            "John C. Reilly",
            "/people/cause_of_death/people",
            "Alice in Wonderland"
        ],
        [
            "Barry Corbin",
            "/people/person/place_of_birth",
            "Safety"
        ],
        [
            "Candice Bergen",
            "/people/person/profession",
            "United States of America"
        ],
        [
            "Gustave Flaubert",
            "/people/ethnicity/geographic_distribution",
            "Manchester Monarchs"
        ],
        [
            "Kader Khan",
            "/people/person/languages",
            "Transformers: Dark of the Moon"
        ],
        [
            "Ayn Rand",
            "/people/ethnicity/people",
            "Benjamin Bratt"
        ],
        [
            "Scott Rudin",
            "/people/ethnicity/people",
            "Spartanburg"
        ],
        [
            "Voltaire",
            "/people/person/spouse_s./people/marriage/spouse",
            "Star Wars"
        ],
        [
            "Djimon Hounsou",
            "/people/person/employment_history./business/employment_tenure/company",
            "Corpus Christi College, Oxford"
        ],
        [
            "Giovanni Ribisi",
            "/medicine/disease/notable_people_with_this_condition",
            "Paul Thomas Anderson"
        ],
        [
            "Designer",
            "/medicine/disease/notable_people_with_this_condition",
            "Bradley Whitford"
        ],
        [
            "Trondheim",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Muse"
        ],
        [
            "Buddy Guy",
            "/people/person/nationality",
            "Choir"
        ],
        [
            "Danny Glover",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Rhys Ifans"
        ],
        [
            "Harpsichordist",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Josh Brolin"
        ],
        [
            "David Carney",
            "/people/person/nationality",
            "Worcester City F.C."
        ],
        [
            "Janet Leigh",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Syracuse Crunch"
        ],
        [
            "Milla Jovovich",
            "/people/person/spouse_s./people/marriage/spouse",
            "Victor Entertainment"
        ],
        [
            "Patrick Dempsey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Marsden"
        ],
        [
            "Gary Lucchesi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Zoology",
            "/people/ethnicity/people",
            "Birkbeck, University of London"
        ],
        [
            "Carroll Clark",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Presidential Medal of Freedom"
        ],
        [
            "Jennifer Jason Leigh",
            "/people/person/gender",
            "Charlotte Gibson"
        ],
        [
            "Jean Cocteau",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Emily Osment"
        ],
        [
            "Dutch people",
            "/people/deceased_person/place_of_burial",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Supporting Role"
        ],
        [
            "Margot Kidder",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Andy Lau"
        ],
        [
            "Shirley Henderson",
            "/people/person/languages",
            "Richard Day"
        ],
        [
            "Sam Trammell",
            "/people/person/profession",
            "Jeff Probst"
        ],
        [
            "Osamu Tezuka",
            "/medicine/disease/notable_people_with_this_condition",
            "Acoustic guitar"
        ],
        [
            "Tim Blake Nelson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "StudioCanal"
        ],
        [
            "Frank Loesser",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ingham County"
        ],
        [
            "Character Actor",
            "/people/person/places_lived./people/place_lived/location",
            "Stalag 17"
        ],
        [
            "Prince",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Academy Award for Best Sound Editing"
        ],
        [
            "Gary Oldman",
            "/people/person/places_lived./people/place_lived/location",
            "Butch Cassidy and the Sundance Kid"
        ],
        [
            "Paris Hilton",
            "/people/person/profession",
            "Marv Wolfman"
        ],
        [
            "Eleanor Roosevelt",
            "/people/person/religion",
            "15th Screen Actors Guild Awards"
        ],
        [
            "Peter Sellers",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Atom Egoyan"
        ],
        [
            "Swindon",
            "/people/person/nationality",
            "Biotechnology"
        ],
        [
            "Mark Twain",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Food Network"
        ],
        [
            "Douglas Coupland",
            "/people/person/place_of_birth",
            "The Boondocks"
        ],
        [
            "Q-Tip",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Vera Drake"
        ],
        [
            "Carey Mulligan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "David Kirschner"
        ],
        [
            "Kelis",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Nelson"
        ],
        [
            "Jeffrey Richman",
            "/people/profession/specialization_of",
            "Alison Krauss"
        ],
        [
            "United States Congress",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jay Roach"
        ],
        [
            "Ethiopia",
            "/people/person/place_of_birth",
            "Theodore Bikel"
        ],
        [
            "Sofia Coppola",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bas-Rhin"
        ],
        [
            "Celine Dion",
            "/people/cause_of_death/people",
            "Guangzhou Evergrande Football Club"
        ],
        [
            "John Milton",
            "/people/person/places_lived./people/place_lived/location",
            "Inside Deep Throat"
        ],
        [
            "Patricia Heaton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Centurion"
        ],
        [
            "Henry Fonda",
            "/people/person/profession",
            "Cartoon"
        ],
        [
            "Ryan Phillippe",
            "/people/person/languages",
            "Diane Ladd"
        ],
        [
            "Donald McAlpine",
            "/medicine/disease/notable_people_with_this_condition",
            "Bedknobs and Broomsticks"
        ],
        [
            "James Buchanan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lycoming County"
        ],
        [
            "Pianist-GB",
            "/people/person/profession",
            "Mystery"
        ],
        [
            "Dan Hedaya",
            "/people/person/place_of_birth",
            "Battle of Passchendaele"
        ],
        [
            "Austin",
            "/people/ethnicity/people",
            "Mexico"
        ],
        [
            "Ben Sahar",
            "/people/person/profession",
            "Bob Geldof"
        ],
        [
            "Winona Ryder",
            "/people/person/religion",
            "Bouzouki"
        ],
        [
            "Tina Fey",
            "/people/person/gender",
            "2012 Donostia-San Sebastián International Film Festival"
        ],
        [
            "Carrie Preston",
            "/people/person/religion",
            "Vilnius"
        ],
        [
            "Louis Malle",
            "/people/person/nationality",
            "A.S. Bari"
        ],
        [
            "LeAnn Rimes",
            "/people/person/profession",
            "Marriage"
        ],
        [
            "George Clooney",
            "/people/person/nationality",
            "Harrison Ford"
        ],
        [
            "Robert L. Surtees",
            "/people/person/profession",
            "Universal Studios"
        ],
        [
            "Bob Balaban",
            "/people/person/profession",
            "Rajendra Nath"
        ],
        [
            "Marvin Hatley",
            "/medicine/disease/notable_people_with_this_condition",
            "Travis Banton"
        ],
        [
            "Winona Ryder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "C.D. Guadalajara"
        ],
        [
            "Cairo",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jonathan Glickman"
        ],
        [
            "Ray Wise",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Akron"
        ],
        [
            "Cole Porter",
            "/people/deceased_person/place_of_death",
            "The Pink Panther"
        ],
        [
            "Craig Robinson",
            "/people/person/places_lived./people/place_lived/location",
            "Kirk Franklin"
        ],
        [
            "Benjamin Bratt",
            "/people/person/place_of_birth",
            "Warrington"
        ],
        [
            "Frank Spotnitz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Steve Jobs"
        ],
        [
            "Freddie Hubbard",
            "/people/profession/specialization_of",
            "Maui"
        ],
        [
            "Maggie Gyllenhaal",
            "/people/person/places_lived./people/place_lived/location",
            "Parliamentary system"
        ],
        [
            "Teri Hatcher",
            "/people/person/nationality",
            "National School of Drama"
        ],
        [
            "John DeCuir",
            "/people/person/place_of_birth",
            "A. Sreekar Prasad"
        ],
        [
            "Jack Vance",
            "/people/person/employment_history./business/employment_tenure/company",
            "Pier Paolo Pasolini"
        ],
        [
            "Al Pacino",
            "/people/deceased_person/place_of_death",
            "Mystic River"
        ],
        [
            "Jules Dassin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pittsburgh"
        ],
        [
            "Michelle Rodriguez",
            "/people/person/nationality",
            "Larenz Tate"
        ],
        [
            "Glendale",
            "/people/person/languages",
            "EuropaCorp"
        ],
        [
            "Dougray Scott",
            "/people/person/nationality",
            "Monaco"
        ],
        [
            "Gil Bellows",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Portland-Vancouver-Beaverton, OR-WA Metropolitan Statistical Area"
        ],
        [
            "John McCain",
            "/people/deceased_person/place_of_death",
            "Guyana"
        ],
        [
            "George Kennedy",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Kerala"
        ],
        [
            "Hal Roach",
            "/people/person/places_lived./people/place_lived/location",
            "Ian Bannen"
        ],
        [
            "Warren Ellis",
            "/people/person/nationality",
            "John Newbery Medal"
        ],
        [
            "Emilio Estefan",
            "/people/profession/specialization_of",
            "Brent Spiner"
        ],
        [
            "Lal",
            "/people/person/places_lived./people/place_lived/location",
            "Mr Deeds"
        ],
        [
            "James D. Parriott",
            "/people/person/religion",
            "Oberlin Conservatory of Music"
        ],
        [
            "Jerry Wald",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Noah Wyle"
        ],
        [
            "Garth Brooks",
            "/people/person/places_lived./people/place_lived/location",
            "New Zealand"
        ],
        [
            "Graham Yost",
            "/people/person/profession",
            "Academy Award for Best Director"
        ],
        [
            "Galileo Galilei",
            "/people/person/places_lived./people/place_lived/location",
            "Stade Rennais F.C."
        ],
        [
            "Kylie Minogue",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Houko Kuwashima"
        ],
        [
            "Infection",
            "/people/person/places_lived./people/place_lived/location",
            "Alec Baldwin"
        ],
        [
            "Victoria Beckham",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rushmore"
        ],
        [
            "Tbilisi",
            "/medicine/disease/notable_people_with_this_condition",
            "University of Vienna"
        ],
        [
            "Neil Patrick Harris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Grammy Award for Best Pop Instrumental Performance"
        ],
        [
            "Alan Silvestri",
            "/people/person/languages",
            "Independent Spirit Award for Best Documentary Feature"
        ],
        [
            "Bobby McFerrin",
            "/people/person/nationality",
            "Maurice Gibb"
        ],
        [
            "Jerry Seinfeld",
            "/people/person/languages",
            "Southern soul"
        ],
        [
            "Michael Rapaport",
            "/people/person/profession",
            "Brad Grey"
        ],
        [
            "Sarah Silverman",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "FC St. Gallen"
        ],
        [
            "Manmohan Krishna",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Fulham F.C."
        ],
        [
            "Denver",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Adult Swim"
        ],
        [
            "Thomas Pynchon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tom Morello"
        ],
        [
            "United States of America",
            "/people/person/places_lived./people/place_lived/location",
            "Mandatory Palestine"
        ],
        [
            "Denzel Washington",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "New York Knicks"
        ],
        [
            "Bernard Montgomery, 1st Viscount Montgomery of Alamein",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Johnnie To"
        ],
        [
            "Screenwriter",
            "/people/person/gender",
            "Theft"
        ],
        [
            "Westwood Village Memorial Park Cemetery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Governor-GB"
        ],
        [
            "Brendan Fraser",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Macedonia national football team"
        ],
        [
            "Lloyd Alexander",
            "/people/person/place_of_birth",
            "Youngstown"
        ],
        [
            "Shania Twain",
            "/people/person/gender",
            "Sub Pop"
        ],
        [
            "Mike Nichols",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Laura"
        ],
        [
            "Socialite-GB",
            "/people/cause_of_death/people",
            "Miss Universe"
        ],
        [
            "Raymond Chow",
            "/people/person/spouse_s./people/marriage/spouse",
            "Sacramento Kings"
        ],
        [
            "Jewish people",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "'N Sync"
        ],
        [
            "Korean people",
            "/people/ethnicity/languages_spoken",
            "Six Degrees of Separation"
        ],
        [
            "Managing Director-GB",
            "/people/person/profession",
            "Peter Finch"
        ],
        [
            "Eva Longoria",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Niigata Prefecture"
        ],
        [
            "David Morse",
            "/people/ethnicity/people",
            "Paul Rudd"
        ],
        [
            "Paul Lieberstein",
            "/people/person/nationality",
            "Plymouth"
        ],
        [
            "David Carradine",
            "/people/person/places_lived./people/place_lived/location",
            "Fairfield"
        ],
        [
            "Sun Ra",
            "/people/ethnicity/geographic_distribution",
            "Futebol Clube do Porto"
        ],
        [
            "Steven Curtis Chapman",
            "/people/cause_of_death/people",
            "Eric Burdon"
        ],
        [
            "PJ Harvey",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Malcolm David Kelley"
        ],
        [
            "Zach Braff",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Eve Myles"
        ],
        [
            "Frank Sinatra",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Joe Cocker"
        ],
        [
            "David Spade",
            "/people/cause_of_death/people",
            "Nagesh"
        ],
        [
            "Vivica A. Fox",
            "/people/deceased_person/place_of_burial",
            "Sheldon Leonard"
        ],
        [
            "Pastor",
            "/people/ethnicity/people",
            "Scott Pilgrim vs. the World"
        ],
        [
            "Lena Olin",
            "/people/person/gender",
            "Jack Nicholson"
        ],
        [
            "Cardiac arrhythmia",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Victor Garber"
        ],
        [
            "Spokesperson-GB",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "David Kaye"
        ],
        [
            "Gordon Brown",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Harvard Business School"
        ],
        [
            "Winona Ryder",
            "/people/cause_of_death/people",
            "Chris Messina"
        ],
        [
            "Christopher Cross",
            "/people/person/gender",
            "AACTA Award for Best Telefeature or Mini Series"
        ],
        [
            "Dean Stockwell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Halifax"
        ],
        [
            "Mary J. Blige",
            "/people/person/religion",
            "IK Start"
        ],
        [
            "Michelle Yeoh",
            "/people/person/profession",
            "Freestyle wrestling"
        ],
        [
            "Jayne Mansfield",
            "/people/person/profession",
            "Wanda Sykes"
        ],
        [
            "Diane Keaton",
            "/people/ethnicity/languages_spoken",
            "University of Tartu"
        ],
        [
            "Child actor-GB",
            "/people/person/gender",
            "Telugu language"
        ],
        [
            "Richard E. Grant",
            "/people/person/nationality",
            "Illinois"
        ],
        [
            "Warren Beatty",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kuwait"
        ],
        [
            "Kurt Russell",
            "/people/person/place_of_birth",
            "Inyo County"
        ],
        [
            "PJ Harvey",
            "/people/person/gender",
            "Miami"
        ],
        [
            "Johann Sebastian Bach",
            "/people/person/place_of_birth",
            "Stetson University"
        ],
        [
            "Enrico Fermi",
            "/people/cause_of_death/people",
            "Angels in America"
        ],
        [
            "Kenya",
            "/people/person/languages",
            "Xavier University"
        ],
        [
            "Douglas Shearer",
            "/people/cause_of_death/people",
            "Stan Winston"
        ],
        [
            "Billie Joe Armstrong",
            "/people/person/places_lived./people/place_lived/location",
            "Voice Actor"
        ],
        [
            "Allison Janney",
            "/people/cause_of_death/people",
            "Craig Thomas"
        ],
        [
            "Ellen Burstyn",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Temple University"
        ],
        [
            "Stephen Colbert",
            "/people/ethnicity/geographic_distribution",
            "Ecuador"
        ],
        [
            "Benny Andersson",
            "/people/cause_of_death/people",
            "Musical keyboard"
        ],
        [
            "Odessa",
            "/people/person/profession",
            "Corpse Bride"
        ],
        [
            "Jennifer Lopez",
            "/people/person/nationality",
            "Cyprus"
        ],
        [
            "Mariah Carey",
            "/people/person/gender",
            "Dakota County"
        ],
        [
            "Brandy Norwood",
            "/people/person/employment_history./business/employment_tenure/company",
            "Cardiac arrhythmia"
        ],
        [
            "Scottish people",
            "/people/person/religion",
            "Nick and Norah's Infinite Playlist"
        ],
        [
            "Michael Powell",
            "/people/person/languages",
            "George Barnes"
        ],
        [
            "Lorraine Broderick",
            "/people/person/nationality",
            "Castle Rock Entertainment"
        ],
        [
            "Kelly Macdonald",
            "/people/person/place_of_birth",
            "18th Screen Actors Guild Awards"
        ],
        [
            "Om Shivpuri",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Richard Matheson"
        ],
        [
            "San Francisco",
            "/people/person/profession",
            "Samuel L. Jackson"
        ],
        [
            "James Burrows",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Zeeland"
        ],
        [
            "Kellie Martin",
            "/people/person/profession",
            "Brokeback Mountain"
        ],
        [
            "Bernard Hill",
            "/people/person/profession",
            "Julianna Margulies"
        ],
        [
            "Sergei Prokofiev",
            "/people/person/place_of_birth",
            "Richard Hunt"
        ],
        [
            "Sheldon Leonard",
            "/people/person/profession",
            "France"
        ],
        [
            "Mike Scully",
            "/people/person/profession",
            "Salt Lake County"
        ],
        [
            "John Wells",
            "/people/profession/specialization_of",
            "Dena Higley"
        ],
        [
            "David Banner",
            "/people/person/profession",
            "55th Primetime Emmy Awards"
        ],
        [
            "Nancy Snyderman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Norbit"
        ],
        [
            "Colorectal cancer",
            "/people/person/languages",
            "Mandarin Chinese"
        ],
        [
            "Anthony Anderson",
            "/people/person/place_of_birth",
            "The Bold and the Beautiful"
        ],
        [
            "Drea de Matteo",
            "/people/person/languages",
            "Atonement"
        ],
        [
            "Akira Toriyama",
            "/people/deceased_person/place_of_death",
            "Whanganui"
        ],
        [
            "Lou Reed",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Boxer Rebellion"
        ],
        [
            "Peritonitis",
            "/people/person/gender",
            "Tom Petty"
        ],
        [
            "John Byrne",
            "/people/person/place_of_birth",
            "Slovakia"
        ],
        [
            "Laraine Day",
            "/people/person/profession",
            "Ingrid Bergman"
        ],
        [
            "Keith David",
            "/people/person/gender",
            "Montpelier"
        ],
        [
            "Mahesh Manjrekar",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Brent Spiner"
        ],
        [
            "Jude Ciccolella",
            "/people/person/languages",
            "Dazed and Confused"
        ],
        [
            "Cinematographer-GB",
            "/people/person/languages",
            "Bloomington"
        ],
        [
            "Tony Richardson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Wellington"
        ],
        [
            "Drake Bell",
            "/people/ethnicity/languages_spoken",
            "Cape Fear"
        ],
        [
            "James L. Brooks",
            "/people/person/gender",
            "California College of the Arts"
        ],
        [
            "Mia Farrow",
            "/people/person/places_lived./people/place_lived/location",
            "Mani Sharma"
        ],
        [
            "Michael Shamberg",
            "/people/profession/specialization_of",
            "Alex Kingston"
        ],
        [
            "Christopher Whitesell",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Losers"
        ],
        [
            "Thomas DeLonge",
            "/people/person/gender",
            "Irem"
        ],
        [
            "Warren Beatty",
            "/people/person/gender",
            "Matt Lucas"
        ],
        [
            "Larry Gelbart",
            "/people/person/profession",
            "Jeff Probst"
        ],
        [
            "Norm Prescott",
            "/people/person/places_lived./people/place_lived/location",
            "Kingdom of England"
        ],
        [
            "Acadians",
            "/people/person/religion",
            "All in the Family"
        ],
        [
            "Christopher Walken",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Norfolk County"
        ],
        [
            "Sam Wood",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Peru national football team"
        ],
        [
            "Leon Shamroy",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Rockingham County"
        ],
        [
            "Vince Vaughn",
            "/people/cause_of_death/people",
            "Mississippi River"
        ],
        [
            "Sound Editor-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "English Language"
        ],
        [
            "Bill Berry",
            "/medicine/disease/notable_people_with_this_condition",
            "Jennifer Celotta"
        ],
        [
            "Daniel Barenboim",
            "/people/person/nationality",
            "Organ"
        ],
        [
            "Sissy Spacek",
            "/people/person/nationality",
            "Ringo Starr"
        ],
        [
            "Pulmonary embolism",
            "/people/person/spouse_s./people/marriage/spouse",
            "Virgin Interactive"
        ],
        [
            "Edgar Rice Burroughs",
            "/people/person/profession",
            "Tacoma"
        ],
        [
            "Lyndsy Fonseca",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vietnam"
        ],
        [
            "Paul Newman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Grammy Award for Best Pop Performance by a Duo or Group with Vocal"
        ],
        [
            "Tim Bevan",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Brad Grey"
        ],
        [
            "Maurice LaMarche",
            "/people/person/gender",
            "Coronado"
        ],
        [
            "Robert Chartoff",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Tokyo Broadcasting System Holdings"
        ],
        [
            "John Maynard Keynes",
            "/people/person/gender",
            "Henrik Ibsen"
        ],
        [
            "Alyson Stoner",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Aida Turturro",
            "/people/person/nationality",
            "Moscow"
        ],
        [
            "Hilary Swank",
            "/people/deceased_person/place_of_burial",
            "Trey Parker"
        ],
        [
            "Garth Brooks",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Orduspor"
        ],
        [
            "David Walliams",
            "/people/deceased_person/place_of_burial",
            "Kellogg School of Management"
        ],
        [
            "Don DeLillo",
            "/people/person/gender",
            "Placekicker"
        ],
        [
            "Lars Hirschfeld",
            "/people/person/gender",
            "MTV Video Music Award for Best Cinematography"
        ],
        [
            "Robin Gibb",
            "/people/person/spouse_s./people/marriage/spouse",
            "Michael Imperioli"
        ],
        [
            "Carol Leifer",
            "/people/person/profession",
            "Larry Gelbart"
        ],
        [
            "Tom Petty",
            "/people/person/places_lived./people/place_lived/location",
            "Scary Movie"
        ],
        [
            "Govinda",
            "/people/cause_of_death/people",
            "Wuthering Heights"
        ],
        [
            "Alison Krauss",
            "/people/person/employment_history./business/employment_tenure/company",
            "Valdosta"
        ],
        [
            "Bette Davis",
            "/people/person/profession",
            "DePaul University"
        ],
        [
            "Francis Ford Coppola",
            "/people/person/spouse_s./people/marriage/spouse",
            "Plymouth"
        ],
        [
            "Jimmy Page",
            "/people/person/religion",
            "Lester Holt"
        ],
        [
            "Red Hot Chili Peppers",
            "/people/person/nationality",
            "Detective-GB"
        ],
        [
            "Tim Roth",
            "/people/ethnicity/people",
            "Panionios G.S.S."
        ],
        [
            "Lesley Ann Warren",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Irish people in Great Britain"
        ],
        [
            "Richard Edlund",
            "/people/person/profession",
            "South Korea"
        ],
        [
            "Kenya",
            "/people/person/profession",
            "DVD"
        ],
        [
            "Laurie Metcalf",
            "/people/deceased_person/place_of_death",
            "Santa Fe"
        ],
        [
            "John Travolta",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Fanny and Alexander"
        ],
        [
            "Jay-Z",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Star Trek: Voyager"
        ],
        [
            "Nigel Lythgoe",
            "/people/deceased_person/place_of_burial",
            "New York Shipbuilding Corporation"
        ],
        [
            "Debra Winger",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "All Quiet on the Western Front"
        ],
        [
            "Paul Robeson",
            "/people/person/profession",
            "Letters from Iwo Jima"
        ],
        [
            "Jermaine Easter",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kenosha"
        ],
        [
            "Ian McNeice",
            "/people/profession/specialization_of",
            "Hungary"
        ],
        [
            "Karl Popper",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Electronica"
        ],
        [
            "Vernon Chatman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Video game"
        ],
        [
            "Kathleen Quinlan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Buchanan"
        ],
        [
            "Bill Berry",
            "/people/person/nationality",
            "The Best Exotic Marigold Hotel"
        ],
        [
            "Damian Lewis",
            "/people/person/profession",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Comedy Series"
        ],
        [
            "Callum Keith Rennie",
            "/people/person/religion",
            "Kazakhstan"
        ],
        [
            "Marc Cherry",
            "/people/ethnicity/people",
            "FC Lugano"
        ],
        [
            "Winona Ryder",
            "/people/ethnicity/people",
            "Hans Dreier"
        ],
        [
            "Don Ameche",
            "/people/person/places_lived./people/place_lived/location",
            "Nashua"
        ],
        [
            "Harry S. Truman",
            "/people/deceased_person/place_of_death",
            "Miami"
        ],
        [
            "Felix Bastians",
            "/people/profession/specialization_of",
            "Inverness"
        ],
        [
            "Djimon Hounsou",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Film Director"
        ],
        [
            "Hong Kong",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bristol County"
        ],
        [
            "John Box",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Toronto Maple Leafs"
        ],
        [
            "Stanley Kramer",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Trinity College, Oxford"
        ],
        [
            "Kirstie Alley",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Public administration"
        ],
        [
            "Phil Vischer",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Marion County"
        ],
        [
            "Sudan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Madison County"
        ],
        [
            "Shonda Rhimes",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "George Bernard Shaw"
        ],
        [
            "Paul Williams",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "George Harrison: Living in the Material World"
        ],
        [
            "Catherine Zeta-Jones",
            "/people/person/nationality",
            "Romeo + Juliet"
        ],
        [
            "Feminism",
            "/people/profession/specialization_of",
            "Seattle Seahawks"
        ],
        [
            "David Benioff",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bordeaux"
        ],
        [
            "Jon Favreau",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jules Dassin"
        ],
        [
            "Kim Cattrall",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Universal Studios"
        ],
        [
            "James L. Brooks",
            "/people/person/nationality",
            "Virginia Madsen"
        ],
        [
            "Breckin Meyer",
            "/people/ethnicity/people",
            "OFI Crete"
        ],
        [
            "Bruce Hornsby",
            "/people/person/places_lived./people/place_lived/location",
            "Belarus national football team"
        ],
        [
            "Christopher Hampton",
            "/people/person/spouse_s./people/marriage/spouse",
            "History"
        ],
        [
            "Peter O'Toole",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Slade School of Fine Art"
        ],
        [
            "Ralph Stanley",
            "/people/person/profession",
            "Special Effects Supervisor"
        ],
        [
            "Isaac Asimov",
            "/people/ethnicity/people",
            "The Last Song"
        ],
        [
            "Kanye West",
            "/people/deceased_person/place_of_burial",
            "Graham King"
        ],
        [
            "Marshall Herskovitz",
            "/people/person/place_of_birth",
            "University of Cambridge"
        ],
        [
            "Lee Marvin",
            "/people/person/profession",
            "Georgetown University Law Center"
        ],
        [
            "Portia de Rossi",
            "/people/person/nationality",
            "Software"
        ],
        [
            "Paramore",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Richard Rodgers"
        ],
        [
            "Courtney Simon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "35 mm film"
        ],
        [
            "Julie Christie",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Elephant Man"
        ],
        [
            "Roger Deakins",
            "/people/person/gender",
            "Tony Levin"
        ],
        [
            "Rob Lowe",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Author-GB"
        ],
        [
            "Taylor Swift",
            "/people/person/places_lived./people/place_lived/location",
            "Indian River County"
        ],
        [
            "Harry Connick, Jr.",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Guildhall School of Music and Drama"
        ],
        [
            "Armin Mueller-Stahl",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lemony Snicket's A Series of Unfortunate Events"
        ],
        [
            "Bruno Mars",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Patrick Dempsey"
        ],
        [
            "Kathleen Kennedy",
            "/people/person/spouse_s./people/marriage/spouse",
            "Land-grant university"
        ],
        [
            "Cory Doctorow",
            "/people/person/profession",
            "Frances McDormand"
        ],
        [
            "Joel Edgerton",
            "/people/person/profession",
            "Oxfordshire"
        ],
        [
            "African American",
            "/people/person/profession",
            "The Rolling Stones"
        ],
        [
            "George Harrison",
            "/people/person/gender",
            "Dino De Laurentiis"
        ],
        [
            "Mithun Chakraborty",
            "/people/person/profession",
            "Tenor-GB"
        ],
        [
            "Robert Benton",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "David Arnold"
        ],
        [
            "Vittorio De Sica",
            "/people/ethnicity/people",
            "Myrna Loy"
        ],
        [
            "Udo Kier",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "John Madden"
        ],
        [
            "Shirley Temple",
            "/people/person/nationality",
            "Sinusitis"
        ],
        [
            "Ray Bradbury",
            "/people/ethnicity/languages_spoken",
            "The Rocketeer"
        ],
        [
            "Danny Smith",
            "/people/person/profession",
            "John Mahoney"
        ],
        [
            "Jun Fukuyama",
            "/people/person/place_of_birth",
            "Democratic Unionist Party"
        ],
        [
            "Gabriel Yared",
            "/people/person/profession",
            "Business"
        ],
        [
            "Boyz II Men",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "SV Waldhof Mannheim"
        ],
        [
            "Dorothy Jeakins",
            "/people/cause_of_death/people",
            "Conan O'Brien"
        ],
        [
            "Ry Cooder",
            "/people/person/places_lived./people/place_lived/location",
            "Edmonton, London"
        ],
        [
            "George Cukor",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Malaysia"
        ],
        [
            "James Wilby",
            "/people/person/nationality",
            "Paul Epworth"
        ],
        [
            "H. G. Wells",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Irene Cara"
        ],
        [
            "T-Bone Burnett",
            "/people/person/profession",
            "electric violin"
        ],
        [
            "Ethan Coen",
            "/people/person/places_lived./people/place_lived/location",
            "Waterworld"
        ],
        [
            "Stephen Stills",
            "/people/person/place_of_birth",
            "Fred Quimby"
        ],
        [
            "Syphilis",
            "/people/cause_of_death/people",
            "Fullback"
        ],
        [
            "Jack Black",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Myocardial infarction"
        ],
        [
            "Lorraine Broderick",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Anastasia"
        ],
        [
            "Film Producer-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Fast Five"
        ],
        [
            "Stephen Dorff",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Sharmila Tagore"
        ],
        [
            "Eddie Selzer",
            "/people/profession/specialization_of",
            "Sharon Osbourne"
        ],
        [
            "Raoul Walsh",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Barry Pepper"
        ],
        [
            "Atticus Ross",
            "/people/ethnicity/geographic_distribution",
            "James Joyce"
        ],
        [
            "Serge Gainsbourg",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "John Travolta"
        ],
        [
            "Kate Winslet",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Linda Perry"
        ],
        [
            "Eric Idle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Wigan"
        ],
        [
            "Maximilian Schell",
            "/people/person/profession",
            "All My Children"
        ],
        [
            "Portia de Rossi",
            "/people/person/place_of_birth",
            "Crystal Palace F.C."
        ],
        [
            "Lady Gaga",
            "/medicine/disease/notable_people_with_this_condition",
            "James LeGros"
        ],
        [
            "George R. R. Martin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Inception"
        ],
        [
            "Fat Joe",
            "/people/person/languages",
            "Nice"
        ],
        [
            "Lee Grant",
            "/people/deceased_person/place_of_burial",
            "Writers Guild of America Award for Best Original Screenplay"
        ],
        [
            "AIDS",
            "/people/deceased_person/place_of_death",
            "Richard Portman"
        ],
        [
            "Urinary tract infection",
            "/people/ethnicity/people",
            "Emilio Estefan"
        ],
        [
            "Jean-Jacques Goldman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "David Schwimmer"
        ],
        [
            "Bai Ling",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Lost World: Jurassic Park"
        ],
        [
            "Josh Lucas",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Valparaiso University"
        ],
        [
            "Herbie Hancock",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "30 Rock"
        ],
        [
            "Joe Roth",
            "/people/person/nationality",
            "Tower of London"
        ],
        [
            "Martin Short",
            "/people/person/gender",
            "Supreme Court of Canada"
        ],
        [
            "Peter O'Toole",
            "/people/person/employment_history./business/employment_tenure/company",
            "Havana"
        ],
        [
            "Luke Wilson",
            "/people/person/religion",
            "Texas"
        ],
        [
            "Michael Pitt",
            "/people/person/gender",
            "Ajax Cape Town F.C."
        ],
        [
            "Chris Penn",
            "/people/person/place_of_birth",
            "Blues-rock"
        ],
        [
            "George R. Nelson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bendigo"
        ],
        [
            "Sebastian Krys",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Royal Medal"
        ],
        [
            "Queen Victoria",
            "/people/person/nationality",
            "Claudia Cardinale"
        ],
        [
            "Renny Harlin",
            "/people/person/gender",
            "Cedric Gibbons"
        ],
        [
            "Luis Miguel",
            "/people/person/nationality",
            "Ursula K. Le Guin"
        ],
        [
            "Anna Camp",
            "/people/person/spouse_s./people/marriage/spouse",
            "Troy"
        ],
        [
            "Sam Rockwell",
            "/people/ethnicity/languages_spoken",
            "Campania"
        ],
        [
            "Mukri",
            "/people/profession/specialization_of",
            "C.F. Pachuca"
        ],
        [
            "George Clooney",
            "/people/person/places_lived./people/place_lived/location",
            "Tbilisi"
        ],
        [
            "Welsh people",
            "/people/person/place_of_birth",
            "Mandarin Chinese"
        ],
        [
            "Seth Meyers",
            "/people/person/nationality",
            "German Democratic Republic"
        ],
        [
            "Ethiopia",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Earth"
        ],
        [
            "Charlotte",
            "/people/person/profession",
            "Pennsylvania"
        ],
        [
            "Samuel Beckett",
            "/people/person/profession",
            "Live and Let Die"
        ],
        [
            "Hal Pereira",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "United States Dollar"
        ],
        [
            "Roger Federer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Stephen Jay Gould"
        ],
        [
            "Hope Davis",
            "/people/person/nationality",
            "Marriage"
        ],
        [
            "Bela Lugosi",
            "/people/person/employment_history./business/employment_tenure/company",
            "Nunnally Johnson"
        ],
        [
            "Stephen Chow",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Mehmood"
        ],
        [
            "Indigenous Australians",
            "/people/person/place_of_birth",
            "Percussion"
        ],
        [
            "United States of America",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Carolina Hurricanes"
        ],
        [
            "Paul Francis Webster",
            "/people/person/places_lived./people/place_lived/location",
            "Akshay Kumar"
        ],
        [
            "Merian C. Cooper",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Ascoli Calcio 1898"
        ],
        [
            "Ian MacKaye",
            "/people/person/places_lived./people/place_lived/location",
            "Linebacker"
        ],
        [
            "Will.i.am",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Chris Noth"
        ],
        [
            "John Byrne",
            "/people/person/nationality",
            "Bird"
        ],
        [
            "John C. Reilly",
            "/people/person/profession",
            "CeCe Winans"
        ],
        [
            "Jamie Lee Curtis",
            "/people/person/places_lived./people/place_lived/location",
            "Percussion"
        ],
        [
            "Kenneth Branagh",
            "/people/cause_of_death/people",
            "Black-and-white"
        ],
        [
            "Jeffrey Wright",
            "/people/person/profession",
            "Provost"
        ],
        [
            "Nicollette Sheridan",
            "/people/person/nationality",
            "Mexico"
        ],
        [
            "Mani Sharma",
            "/people/person/gender",
            "National Institute of Dramatic Art"
        ],
        [
            "Milena Canonero",
            "/people/person/place_of_birth",
            "Leah Laiman"
        ],
        [
            "Robert Montgomery",
            "/people/person/places_lived./people/place_lived/location",
            "Michael L. Printz Award"
        ],
        [
            "Patrick Doyle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "USA Network"
        ],
        [
            "Lawrence Bender",
            "/people/person/profession",
            "Sovereign state"
        ],
        [
            "John Goodman",
            "/people/person/profession",
            "Mark Williams"
        ],
        [
            "Alfred Hitchcock",
            "/people/person/profession",
            "Tambourine"
        ],
        [
            "Jun Fukuyama",
            "/people/person/gender",
            "Chris Noth"
        ],
        [
            "Fred Armisen",
            "/people/person/religion",
            "Modest Mouse"
        ],
        [
            "Harry Shearer",
            "/people/ethnicity/geographic_distribution",
            "Vietnamese Language"
        ],
        [
            "Tony Sirico",
            "/people/person/religion",
            "Ben Elton"
        ],
        [
            "Michelle Rodriguez",
            "/people/ethnicity/people",
            "Louisville Cardinals football"
        ],
        [
            "Kate Hudson",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Piper Laurie"
        ],
        [
            "Odessa",
            "/people/person/gender",
            "Janis Joplin"
        ],
        [
            "Anne V. Coates",
            "/people/person/religion",
            "Oakland Raiders"
        ],
        [
            "John Wayne",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Billy Crystal"
        ],
        [
            "Rory Gallagher",
            "/people/person/gender",
            "Eddie Redmayne"
        ],
        [
            "A. R. Rahman",
            "/people/person/profession",
            "Malaysia"
        ],
        [
            "Paul S. Fox",
            "/people/person/profession",
            "Stephen Sondheim"
        ],
        [
            "Christoph Waltz",
            "/people/person/nationality",
            "David Paymer"
        ],
        [
            "Raymond Chandler",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Isfahan"
        ],
        [
            "Jon Bon Jovi",
            "/people/person/nationality",
            "The Iron Lady"
        ],
        [
            "Rich Little",
            "/people/person/profession",
            "15th Screen Actors Guild Awards"
        ],
        [
            "Terence Winter",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Crewe"
        ],
        [
            "Ray McKinnon",
            "/people/ethnicity/people",
            "Mars Attacks!"
        ],
        [
            "Chef",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Winchester"
        ],
        [
            "John Hawkes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States of America"
        ],
        [
            "Vincente Minnelli",
            "/people/person/place_of_birth",
            "JPMorgan Chase"
        ],
        [
            "Franz Schubert",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mark Harmon"
        ],
        [
            "Waylon Jennings",
            "/people/person/spouse_s./people/marriage/spouse",
            "LeAnn Rimes"
        ],
        [
            "Musical",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Leonhard Euler"
        ],
        [
            "Isabelle Adjani",
            "/people/person/religion",
            "Academy Award for Best Production Design"
        ],
        [
            "Bob Newhart",
            "/people/person/place_of_birth",
            "Jazz piano"
        ],
        [
            "Bonnie Raitt",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Philadelphia Story"
        ],
        [
            "George Barnes",
            "/people/person/places_lived./people/place_lived/location",
            "Medal of Honor"
        ],
        [
            "Virginia Woolf",
            "/people/person/profession",
            "Germany"
        ],
        [
            "Johnny Depp",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Historical fiction"
        ],
        [
            "Sound Mixer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Asian American"
        ],
        [
            "Pyongyang",
            "/people/person/places_lived./people/place_lived/location",
            "Talk to Her"
        ],
        [
            "Robbie Coltrane",
            "/people/person/gender",
            "Oral Roberts University"
        ],
        [
            "Gene Callahan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bruce Sterling"
        ],
        [
            "Bobby Farrelly",
            "/people/deceased_person/place_of_death",
            "Minden"
        ],
        [
            "Remax-US",
            "/people/person/gender",
            "Rory Albanese"
        ],
        [
            "Michael Mann",
            "/people/person/places_lived./people/place_lived/location",
            "Film Director"
        ],
        [
            "Bruce Campbell",
            "/people/person/place_of_birth",
            "Dubstep"
        ],
        [
            "Alan Hume",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Dick Clark"
        ],
        [
            "Jerry Lee Lewis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Drama Series"
        ],
        [
            "Massachusetts",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Porter County"
        ],
        [
            "Robert Clohessy",
            "/people/person/profession",
            "Sinhalese people"
        ],
        [
            "Michael Jordan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Harford County"
        ],
        [
            "College Station",
            "/people/person/place_of_birth",
            "Sovereign state"
        ],
        [
            "Bobby Darin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Afrobeat"
        ],
        [
            "Hairdresser-GB",
            "/people/person/nationality",
            "Anastasia"
        ],
        [
            "Viggo Mortensen",
            "/people/person/profession",
            "Anglicanism"
        ],
        [
            "Sioux",
            "/people/person/place_of_birth",
            "Townsville"
        ],
        [
            "Jennifer Tilly",
            "/people/person/gender",
            "Sayaji Shinde"
        ],
        [
            "Stephen Fry",
            "/people/person/profession",
            "Linguistics"
        ],
        [
            "Seth MacFarlane",
            "/people/person/employment_history./business/employment_tenure/company",
            "Comedy-GB"
        ],
        [
            "Edward Zwick",
            "/people/person/religion",
            "Netherlands"
        ],
        [
            "Blair Underwood",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Giuseppe Colucci"
        ],
        [
            "Saint Paul",
            "/people/person/religion",
            "Curtis Armstrong"
        ],
        [
            "Teri Hatcher",
            "/people/profession/specialization_of",
            "United Kingdom"
        ],
        [
            "Writer-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Jill Scott"
        ],
        [
            "Charles Mingus",
            "/people/ethnicity/geographic_distribution",
            "gamma-Tocopherol"
        ],
        [
            "Cameron Mitchell",
            "/people/ethnicity/people",
            "Latin Language"
        ],
        [
            "Joe Pesci",
            "/people/ethnicity/languages_spoken",
            "Thank You for Smoking"
        ],
        [
            "Columnist",
            "/people/deceased_person/place_of_burial",
            "A Beautiful Mind"
        ],
        [
            "Neil Ross",
            "/people/person/profession",
            "Erlangen"
        ],
        [
            "F. Murray Abraham",
            "/medicine/disease/notable_people_with_this_condition",
            "Los Angeles City College"
        ],
        [
            "Austria",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Graham Gouldman"
        ],
        [
            "Sophie Thompson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Harris County"
        ],
        [
            "Brad Dourif",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Fripp"
        ],
        [
            "Tamil",
            "/people/person/profession",
            "Earth"
        ],
        [
            "Raghuvaran",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Carson City"
        ],
        [
            "Arnold Schoenberg",
            "/people/deceased_person/place_of_burial",
            "Uzbekistan national football team"
        ],
        [
            "Janel Moloney",
            "/people/person/gender",
            "Quezon City"
        ],
        [
            "Rachael Leigh Cook",
            "/people/person/places_lived./people/place_lived/location",
            "MTV Video Music Award for Best R&B Video"
        ],
        [
            "Lorne Michaels",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Torrance"
        ],
        [
            "Hal Holbrook",
            "/people/person/profession",
            "Scientist-GB"
        ],
        [
            "Jeff Richmond",
            "/people/deceased_person/place_of_death",
            "Guitarist-GB"
        ],
        [
            "Sam Means",
            "/people/person/nationality",
            "Eugene"
        ],
        [
            "Buckinghamshire",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sebastian Krys"
        ],
        [
            "Robert Alexander Schumann",
            "/people/person/religion",
            "Nunnally Johnson"
        ],
        [
            "John Barry",
            "/people/person/nationality",
            "University of Rome La Sapienza"
        ],
        [
            "Jane Austen",
            "/people/person/nationality",
            "University of Nairobi"
        ],
        [
            "John Oliver",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ty Burrell"
        ],
        [
            "Madonna",
            "/people/person/nationality",
            "43rd Academy Awards"
        ],
        [
            "David X. Cohen",
            "/people/deceased_person/place_of_burial",
            "Carrie"
        ],
        [
            "Kid Rock",
            "/people/ethnicity/people",
            "Naruto Shippuden the Movie: Bonds"
        ],
        [
            "Susan Blu",
            "/people/cause_of_death/people",
            "I Now Pronounce You Chuck and Larry"
        ],
        [
            "Ava Gardner",
            "/people/person/nationality",
            "County Mayo"
        ],
        [
            "Victor Garber",
            "/people/person/profession",
            "Aurora"
        ],
        [
            "Mohamed Kallon",
            "/people/person/place_of_birth",
            "Musical saw"
        ],
        [
            "Ed O'Neill",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "United Kingdom"
        ],
        [
            "Joe Berlinger",
            "/people/person/nationality",
            "Piper Laurie"
        ],
        [
            "California",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Salzburg"
        ],
        [
            "Mani Ratnam",
            "/people/person/gender",
            "Richard Fleischer"
        ],
        [
            "Harold Gould",
            "/people/person/profession",
            "The Graduate"
        ],
        [
            "Raphael Saadiq",
            "/people/person/languages",
            "New Brunswick"
        ],
        [
            "Monica Rial",
            "/people/person/nationality",
            "Razzie Award for Worst Actress"
        ],
        [
            "Felicity Huffman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of San Francisco"
        ],
        [
            "Olivia d'Abo",
            "/people/person/place_of_birth",
            "Empoli F.C."
        ],
        [
            "Titus Welliver",
            "/people/person/gender",
            "Joe Pesci"
        ],
        [
            "Jennifer Hudson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "David Foster"
        ],
        [
            "Robert De Niro",
            "/people/person/nationality",
            "Arlington"
        ],
        [
            "Jada Pinkett Smith",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Milan Conservatory"
        ],
        [
            "Astronaut-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Austin Powers: International Man of Mystery"
        ],
        [
            "Frederik Pohl",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Stanford"
        ],
        [
            "David Duchovny",
            "/people/person/place_of_birth",
            "DVD"
        ],
        [
            "Isaac Hayes",
            "/people/person/places_lived./people/place_lived/location",
            "Lost Highway"
        ],
        [
            "Shahrukh Khan",
            "/people/person/gender",
            "Piedmont"
        ],
        [
            "Roy Bittan",
            "/people/person/gender",
            "Cool jazz"
        ],
        [
            "Cuban American",
            "/people/person/languages",
            "Warren G. Harding"
        ],
        [
            "Gary David Goldberg",
            "/people/person/profession",
            "Ford Motor Company"
        ],
        [
            "Rostov-on-Don",
            "/people/cause_of_death/people",
            "Garage punk"
        ],
        [
            "Peter Stone",
            "/people/person/nationality",
            "Stockton"
        ],
        [
            "Jackie Chan",
            "/people/person/profession",
            "Saxophone"
        ],
        [
            "Basilica of St Denis",
            "/people/ethnicity/languages_spoken",
            "Prophet-GB"
        ],
        [
            "Julius Caesar",
            "/people/ethnicity/geographic_distribution",
            "Seattle"
        ],
        [
            "Carl Sagan",
            "/people/person/profession",
            "42nd Annual Grammy Awards"
        ],
        [
            "John Spencer",
            "/people/person/spouse_s./people/marriage/spouse",
            "The College of Wooster"
        ],
        [
            "Sean Bean",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Wallace Beery",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Joan Allen"
        ],
        [
            "Glen Morgan",
            "/people/person/profession",
            "American Academy of Arts and Letters"
        ],
        [
            "Alexandre Dumas",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Solo"
        ],
        [
            "Jim Broadbent",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Iowa"
        ],
        [
            "Jerome Flynn",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Social issues"
        ],
        [
            "Branford Marsalis",
            "/people/person/place_of_birth",
            "Biography"
        ],
        [
            "Gang",
            "/people/person/profession",
            "Montmartre Cemetery"
        ],
        [
            "Isaac Asimov",
            "/medicine/disease/notable_people_with_this_condition",
            "SK Sturm Graz"
        ],
        [
            "Drake",
            "/people/person/nationality",
            "Biology"
        ],
        [
            "Christopher Guest",
            "/people/person/profession",
            "Theatre"
        ],
        [
            "Josh Griffith",
            "/people/cause_of_death/people",
            "National Taiwan University"
        ],
        [
            "Trevor Howard",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Babe"
        ],
        [
            "Michael Caine",
            "/medicine/disease/notable_people_with_this_condition",
            "Robert Rodriguez"
        ],
        [
            "Heather Locklear",
            "/medicine/disease/notable_people_with_this_condition",
            "Martin Scorsese"
        ],
        [
            "Todd McFarlane",
            "/people/person/places_lived./people/place_lived/location",
            "Steven Moffat"
        ],
        [
            "Thomas Mitchell",
            "/people/person/profession",
            "Timothy Spall"
        ],
        [
            "San Francisco",
            "/people/person/languages",
            "Wycombe Wanderers F.C."
        ],
        [
            "Alzheimer's disease",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dorchester"
        ],
        [
            "Asian American",
            "/people/person/profession",
            "Coritiba Foot Ball Club"
        ],
        [
            "Alex Kurtzman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "WCW WorldWide"
        ],
        [
            "Type 2 diabetes",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Westwood Village Memorial Park Cemetery"
        ],
        [
            "Elijah Wood",
            "/people/person/gender",
            "Denmark-GB"
        ],
        [
            "Nathan Fillion",
            "/people/person/profession",
            "Illinois"
        ],
        [
            "Elvis Presley",
            "/people/person/place_of_birth",
            "2007 Major League Baseball Draft"
        ],
        [
            "Charles S. Dutton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Island of Dr. Moreau"
        ],
        [
            "David Fury",
            "/people/person/employment_history./business/employment_tenure/company",
            "Cercle Brugge K.S.V."
        ],
        [
            "Phyllis Smith",
            "/people/person/nationality",
            "Republic"
        ],
        [
            "Jenna Bush Hager",
            "/people/deceased_person/place_of_death",
            "Dave Matthews Band"
        ],
        [
            "Scott McNeil",
            "/people/person/places_lived./people/place_lived/location",
            "Rajpal Yadav"
        ],
        [
            "Ashley Judd",
            "/people/person/profession",
            "Eugene Levy"
        ],
        [
            "Lena Olin",
            "/people/person/gender",
            "Made in Dagenham"
        ],
        [
            "Dino De Laurentiis",
            "/people/person/places_lived./people/place_lived/location",
            "MTV Video Music Award for Best Male Video"
        ],
        [
            "Dee Bradley Baker",
            "/people/deceased_person/place_of_death",
            "Luke Wilson"
        ],
        [
            "Tim Kaiser",
            "/people/person/places_lived./people/place_lived/location",
            "Victor Miller"
        ],
        [
            "Billy Idol",
            "/people/person/profession",
            "Nathaniel Hawthorne"
        ],
        [
            "Franchot Tone",
            "/people/person/spouse_s./people/marriage/spouse",
            "Oswego"
        ],
        [
            "Kirstie Alley",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hinduism"
        ],
        [
            "Mountaineering",
            "/people/person/profession",
            "2002 Winter Olympics"
        ],
        [
            "Thomas Dekker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Real Steel"
        ],
        [
            "Dolly Parton",
            "/people/person/gender",
            "Val Kilmer"
        ],
        [
            "Jeff Bridges",
            "/people/ethnicity/people",
            "Chicago Film Critics Association Award for Best Actor"
        ],
        [
            "Noel Gallagher",
            "/people/person/religion",
            "Acoustic guitar"
        ],
        [
            "Jonny Lee Miller",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Awakenings"
        ],
        [
            "England",
            "/people/person/places_lived./people/place_lived/location",
            "Tuskegee University"
        ],
        [
            "Shirley Ann Russell",
            "/people/deceased_person/place_of_burial",
            "Tony Bennett"
        ],
        [
            "Juelz Santana",
            "/people/person/places_lived./people/place_lived/location",
            "Iran"
        ],
        [
            "Steven Levitan",
            "/people/ethnicity/people",
            "20th Century Fox"
        ],
        [
            "Neal H. Moritz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Depeche Mode"
        ],
        [
            "Kevin McCarthy",
            "/people/person/profession",
            "Estonia national football team"
        ],
        [
            "Josh Freese",
            "/people/person/place_of_birth",
            "A Midsummer Night's Dream"
        ],
        [
            "Hans Christian Andersen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Nico"
        ],
        [
            "Steven Wilson",
            "/people/person/profession",
            "Laura Innes"
        ],
        [
            "Bill Melendez",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Aisne"
        ],
        [
            "Hans Dreier",
            "/people/person/place_of_birth",
            "Infielder"
        ],
        [
            "Tom Kenny",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Economist"
        ],
        [
            "Savannah Guthrie",
            "/people/ethnicity/people",
            "Nicole Kidman"
        ],
        [
            "Steve Guttenberg",
            "/people/person/nationality",
            "Franz Kafka"
        ],
        [
            "Jack Palance",
            "/people/cause_of_death/people",
            "John Spencer"
        ],
        [
            "P!nk",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Greater Boston"
        ],
        [
            "Quetta",
            "/people/person/gender",
            "The Music Man"
        ],
        [
            "Lucy Liu",
            "/people/person/profession",
            "Grammy Award for Best Rock Instrumental Performance"
        ],
        [
            "Jewish people",
            "/people/person/gender",
            "Boulogne-Billancourt"
        ],
        [
            "Carroll O'Connor",
            "/people/ethnicity/people",
            "Edward James Olmos"
        ],
        [
            "Ross Turnbull",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Six Degrees of Separation"
        ],
        [
            "Property developer-GB",
            "/people/cause_of_death/people",
            "Manny Coto"
        ],
        [
            "Charlie Cox",
            "/people/person/profession",
            "India"
        ],
        [
            "Muhammad",
            "/people/person/religion",
            "Elsevier BV"
        ],
        [
            "Mike Oldfield",
            "/people/person/languages",
            "Dana Delany"
        ],
        [
            "Austria",
            "/people/person/profession",
            "Running back"
        ],
        [
            "Natalie Wood",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Aretha Franklin"
        ],
        [
            "Nick Cave",
            "/people/person/places_lived./people/place_lived/location",
            "Romania national football team"
        ],
        [
            "Lena Horne",
            "/people/ethnicity/languages_spoken",
            "Paul Sorvino"
        ],
        [
            "Franz Kafka",
            "/people/person/place_of_birth",
            "Attention deficit hyperactivity disorder"
        ],
        [
            "Tim McGraw",
            "/people/profession/specialization_of",
            "Rod Stewart"
        ],
        [
            "Ellen Burstyn",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Serine"
        ],
        [
            "Laurence Mark",
            "/people/person/profession",
            "Forward"
        ],
        [
            "Jackson Browne",
            "/people/cause_of_death/people",
            "Rob Schneider"
        ],
        [
            "Busta Rhymes",
            "/people/person/place_of_birth",
            "Iran"
        ],
        [
            "Vincent Piazza",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Gladiator"
        ],
        [
            "Professor-GB",
            "/people/person/gender",
            "Charlie Sheen"
        ],
        [
            "Jeremy Northam",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Belgrade"
        ],
        [
            "Vijay Anand",
            "/people/person/nationality",
            "Shelby County"
        ],
        [
            "Brent Spiner",
            "/people/person/places_lived./people/place_lived/location",
            "There Will Be Blood"
        ],
        [
            "Laurence Olivier",
            "/people/ethnicity/geographic_distribution",
            "Stratford-upon-Avon"
        ],
        [
            "Ben Cross",
            "/people/person/gender",
            "20th-century classical music"
        ],
        [
            "Tress MacNeille",
            "/people/person/gender",
            "Marriage"
        ],
        [
            "Leonard Cohen",
            "/people/deceased_person/place_of_death",
            "Grammy Award for Best Bluegrass Album"
        ],
        [
            "Patricia Clarkson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kazan"
        ],
        [
            "Henry Blanke",
            "/people/deceased_person/place_of_death",
            "Transylvania University"
        ],
        [
            "Kurt Cobain",
            "/people/person/places_lived./people/place_lived/location",
            "Model"
        ],
        [
            "Cesar Romero",
            "/people/person/employment_history./business/employment_tenure/company",
            "Doc Watson"
        ],
        [
            "Ellen DeGeneres",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Kazoo"
        ],
        [
            "Cory Doctorow",
            "/people/person/nationality",
            "Noam Chomsky"
        ],
        [
            "Windsor Castle",
            "/people/person/place_of_birth",
            "George Seaton"
        ],
        [
            "Robert Englund",
            "/people/person/employment_history./business/employment_tenure/company",
            "Annabeth Gish"
        ],
        [
            "Peter Fonda",
            "/people/person/gender",
            "Neustadt International Prize for Literature"
        ],
        [
            "Steven Wright",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sheila E."
        ],
        [
            "Tracy Chapman",
            "/people/person/gender",
            "Eagles"
        ],
        [
            "Biologist",
            "/people/person/gender",
            "John Heard"
        ],
        [
            "Sam Neill",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Telecommunications"
        ],
        [
            "Cary-Hiroyuki Tagawa",
            "/people/cause_of_death/people",
            "Nebraska"
        ],
        [
            "Aaron Staton",
            "/people/cause_of_death/people",
            "Dordogne"
        ],
        [
            "Lisa Gay Hamilton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Weber State University"
        ],
        [
            "George V",
            "/people/person/profession",
            "Chris Columbus"
        ],
        [
            "Chad Hugo",
            "/people/person/nationality",
            "30th Academy Awards"
        ],
        [
            "Nashua",
            "/people/person/profession",
            "David A. Stewart"
        ],
        [
            "Santa Ana",
            "/people/deceased_person/place_of_death",
            "Conservative Party of Canada"
        ],
        [
            "Sidney Sheldon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Rough Trade Records"
        ],
        [
            "Robert Wachtel",
            "/people/person/place_of_birth",
            "The Brothers Bloom"
        ],
        [
            "Jenny McCarthy",
            "/medicine/disease/notable_people_with_this_condition",
            "Shattered Glass"
        ],
        [
            "Thandie Newton",
            "/people/person/gender",
            "Tarzan"
        ],
        [
            "Robert De Niro",
            "/people/cause_of_death/people",
            "Cameron County"
        ],
        [
            "Ben Foster",
            "/people/deceased_person/place_of_burial",
            "F.C. Ashdod"
        ],
        [
            "Iqbal Theba",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bruce Greenwood"
        ],
        [
            "Mark Moses",
            "/people/person/place_of_birth",
            "Pacific Palisades"
        ],
        [
            "Andy Serkis",
            "/people/ethnicity/people",
            "Algiers"
        ],
        [
            "John Landis",
            "/people/cause_of_death/people",
            "The Proposal"
        ],
        [
            "Journalist-GB",
            "/people/ethnicity/people",
            "Fargo"
        ],
        [
            "Ian Somerhalder",
            "/people/deceased_person/place_of_death",
            "Russia"
        ],
        [
            "Enrique Iglesias",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Manganese"
        ],
        [
            "Nauru",
            "/people/person/place_of_birth",
            "The Today Show"
        ],
        [
            "Scottish American",
            "/people/person/employment_history./business/employment_tenure/company",
            "Will.i.am"
        ],
        [
            "Carol Kane",
            "/people/person/gender",
            "Male"
        ],
        [
            "Patrick Stewart",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Lady in the Water"
        ],
        [
            "Christoph Waltz",
            "/people/person/languages",
            "House of Savoy"
        ],
        [
            "Chemistry",
            "/people/deceased_person/place_of_death",
            "Great Falls"
        ],
        [
            "Crispin Freeman",
            "/people/person/profession",
            "Politician-GB"
        ],
        [
            "Gene Roddenberry",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Rap metal"
        ],
        [
            "Adam Horowitz",
            "/people/person/nationality",
            "Asia"
        ],
        [
            "John DiMaggio",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Anton Yelchin"
        ],
        [
            "Peter Facinelli",
            "/people/person/nationality",
            "Will Ferrell"
        ],
        [
            "Robert Mitchum",
            "/medicine/disease/notable_people_with_this_condition",
            "Goregrind"
        ],
        [
            "Thomas Jefferson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Carrot"
        ],
        [
            "Infielder",
            "/people/person/places_lived./people/place_lived/location",
            "Acadia University"
        ],
        [
            "Chris Carter",
            "/people/person/place_of_birth",
            "Frank Loesser"
        ],
        [
            "George Takei",
            "/people/person/places_lived./people/place_lived/location",
            "Indianapolis"
        ],
        [
            "Jim Beaver",
            "/people/person/places_lived./people/place_lived/location",
            "Rugrats"
        ],
        [
            "Claude Debussy",
            "/people/person/languages",
            "Xander Berkeley"
        ],
        [
            "Serge Gainsbourg",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fight Club"
        ],
        [
            "Charles Boyer",
            "/medicine/disease/notable_people_with_this_condition",
            "Basra"
        ],
        [
            "Cyndi Lauper",
            "/people/ethnicity/people",
            "Film Producer-GB"
        ],
        [
            "Henri Matisse",
            "/people/person/profession",
            "James Blunt"
        ],
        [
            "Robbie Coltrane",
            "/people/person/places_lived./people/place_lived/location",
            "Romanian Language"
        ],
        [
            "Richard Gere",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Mythology"
        ],
        [
            "Seth MacFarlane",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Brazil"
        ],
        [
            "Buckinghamshire",
            "/people/person/gender",
            "Roger Zelazny"
        ],
        [
            "Peter Cook",
            "/people/profession/specialization_of",
            "56th Primetime Emmy Awards"
        ],
        [
            "Ludacris",
            "/people/person/places_lived./people/place_lived/location",
            "The Wonders"
        ],
        [
            "Chris Lebenzon",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Justin Chambers"
        ],
        [
            "Burt Bacharach",
            "/people/person/gender",
            "MTV Video Music Award for Best Male Video"
        ],
        [
            "Russell Crowe",
            "/people/person/employment_history./business/employment_tenure/company",
            "Garry Marshall"
        ],
        [
            "House of Hanover",
            "/people/person/gender",
            "John Maynard Keynes"
        ],
        [
            "Marci Klein",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "2006 NBA draft"
        ],
        [
            "Ruth Gordon",
            "/people/person/nationality",
            "New Jersey"
        ],
        [
            "Chuck Connors",
            "/medicine/disease/notable_people_with_this_condition",
            "Christianity"
        ],
        [
            "Leo Bertos",
            "/people/person/place_of_birth",
            "College rock"
        ],
        [
            "John Hughes",
            "/people/person/places_lived./people/place_lived/location",
            "G. K. Chesterton"
        ],
        [
            "Donny Osmond",
            "/people/person/gender",
            "MTV Video Music Award for Best Video from a Film"
        ],
        [
            "Claudia Schiffer",
            "/people/person/place_of_birth",
            "Christopher Doyle"
        ],
        [
            "Will Smith",
            "/people/cause_of_death/people",
            "Human rights"
        ],
        [
            "Ed Harris",
            "/people/profession/specialization_of",
            "Fatboy Slim"
        ],
        [
            "John C. Reilly",
            "/people/person/languages",
            "Jimi Hendrix"
        ],
        [
            "Herbie Hancock",
            "/people/ethnicity/people",
            "Television"
        ],
        [
            "Chris Patton",
            "/people/ethnicity/people",
            "Kiefer Sutherland"
        ],
        [
            "Raphael",
            "/people/deceased_person/place_of_burial",
            "Legends of the Fall"
        ],
        [
            "J. Michael Straczynski",
            "/people/person/place_of_birth",
            "Sydney"
        ],
        [
            "Richard Griffiths",
            "/people/ethnicity/languages_spoken",
            "State Senator"
        ],
        [
            "Christopher Nolan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "X-Men"
        ],
        [
            "John C. Reilly",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Sons of Anarchy"
        ],
        [
            "Jared Leto",
            "/people/person/nationality",
            "Canton Ticino"
        ],
        [
            "Rita Moreno",
            "/people/deceased_person/place_of_death",
            "Arab people"
        ],
        [
            "Geraldine Chaplin",
            "/people/person/religion",
            "Donna Summer"
        ],
        [
            "Brendan Coyle",
            "/people/person/profession",
            "Illinois"
        ],
        [
            "David A. Goodman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Portia de Rossi"
        ],
        [
            "Jack London",
            "/people/deceased_person/place_of_burial",
            "Fontana"
        ],
        [
            "Jessica Tandy",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Americana"
        ],
        [
            "Martha Plimpton",
            "/people/person/place_of_birth",
            "William Friedkin"
        ],
        [
            "Joseph Fiennes",
            "/people/person/spouse_s./people/marriage/spouse",
            "T. Rajendar"
        ],
        [
            "Augustine of Hippo",
            "/people/ethnicity/people",
            "IBM"
        ],
        [
            "Lesley Sharp",
            "/people/person/nationality",
            "Wuhan"
        ],
        [
            "Will.i.am",
            "/people/ethnicity/people",
            "Posttraumatic stress disorder"
        ],
        [
            "Influenza",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "FSV Frankfurt"
        ],
        [
            "Prabhu",
            "/people/person/gender",
            "Sam Simon"
        ],
        [
            "Wes Craven",
            "/people/person/nationality",
            "Godzilla"
        ],
        [
            "Ryan Gosling",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Woody Allen"
        ],
        [
            "Elias Koteas",
            "/people/person/profession",
            "Network"
        ],
        [
            "Christopher Wren",
            "/people/ethnicity/people",
            "Meena"
        ],
        [
            "Nathan Fillion",
            "/people/person/profession",
            "Patrick McGoohan"
        ],
        [
            "Trevor Howard",
            "/people/person/nationality",
            "BFCA Critics' Choice Award for Best Composer"
        ],
        [
            "Altoona",
            "/people/person/religion",
            "Spoken word"
        ],
        [
            "Michael Douglas",
            "/people/person/profession",
            "Kingston"
        ],
        [
            "Franklin D. Roosevelt",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "46th Academy Awards"
        ],
        [
            "George Harrison",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "War of 1812"
        ],
        [
            "Michael Curtiz",
            "/people/deceased_person/place_of_death",
            "48th Annual Grammy Awards"
        ],
        [
            "Meagan Good",
            "/people/person/profession",
            "Nationalism"
        ],
        [
            "Jason Bateman",
            "/medicine/disease/notable_people_with_this_condition",
            "Bobby"
        ],
        [
            "Vanessa L. Williams",
            "/people/ethnicity/people",
            "Fighter pilot-GB"
        ],
        [
            "Hugh Grant",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Michael Mann"
        ],
        [
            "Russian",
            "/people/person/gender",
            "Actor-GB"
        ],
        [
            "Bill Cosby",
            "/people/person/languages",
            "South Carolina"
        ],
        [
            "Santo Loquasto",
            "/people/person/places_lived./people/place_lived/location",
            "Roddy McDowall"
        ],
        [
            "Nunnally Johnson",
            "/people/cause_of_death/people",
            "13 Going on 30"
        ],
        [
            "Ray Romano",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Diploma"
        ],
        [
            "Sarah Polley",
            "/people/person/religion",
            "The Prestige"
        ],
        [
            "Rainer Werner Fassbinder",
            "/people/ethnicity/people",
            "Thriller"
        ],
        [
            "Lars Hirschfeld",
            "/people/ethnicity/people",
            "The Guns of Navarone"
        ],
        [
            "Alan Rickman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Southern Lord Records"
        ],
        [
            "Bryce Dallas Howard",
            "/people/person/nationality",
            "7th Critics' Choice Awards"
        ],
        [
            "Edward G. Robinson",
            "/people/person/place_of_birth",
            "Isaac Newton"
        ],
        [
            "Michael Swanwick",
            "/people/cause_of_death/people",
            "Sexploitation film"
        ],
        [
            "Lee Grant",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jack & Jill"
        ],
        [
            "Mike Myers",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Fantasy"
        ],
        [
            "Bob Dylan",
            "/people/ethnicity/people",
            "Leigh Harline"
        ],
        [
            "Alyson Stoner",
            "/people/person/place_of_birth",
            "Palmerston North"
        ],
        [
            "Cholera",
            "/people/person/nationality",
            "Ontario"
        ]
    ],
    "_runtime": 50318,
    "train_loss_step": 10.47666052060575,
    "run": 2,
    "train_permutation_mean": -2.950805032418834e-10,
    "key_n": 5283,
    "gradients/decoder.rmlp.5.weight": {
        "bins": [
            -0.011352871467313742,
            -0.011147937573066488,
            -0.010943003678819233,
            -0.01073806978457198,
            -0.010533135890324726,
            -0.010328201996077473,
            -0.010123268101830217,
            -0.009918334207582964,
            -0.009713400313335709,
            -0.009508466419088455,
            -0.0093035325248412,
            -0.009098598630593946,
            -0.008893664736346693,
            -0.00868873084209944,
            -0.008483796947852184,
            -0.00827886305360493,
            -0.008073929159357677,
            -0.007868995265110423,
            -0.007664061370863169,
            -0.0074591274766159146,
            -0.007254193582368661,
            -0.007049259688121407,
            -0.006844325793874153,
            -0.006639391899626899,
            -0.006434458005379644,
            -0.00622952411113239,
            -0.006024590216885136,
            -0.005819656322637882,
            -0.005614722428390628,
            -0.005409788534143373,
            -0.00520485463989612,
            -0.004999920745648865,
            -0.004794986851401612,
            -0.004590052957154357,
            -0.004385119062907104,
            -0.004180185168659849,
            -0.003975251274412595,
            -0.003770317380165341,
            -0.003565383485918087,
            -0.0033604495916708327,
            -0.003155515697423579,
            -0.0029505818031763252,
            -0.0027456479089290713,
            -0.002540714014681817,
            -0.0023357801204345625,
            -0.0021308462261873085,
            -0.0019259123319400543,
            -0.0017209784376928002,
            -0.0015160445434455464,
            -0.0013111106491982922,
            -0.0011061767549510383,
            -0.0009012428607037842,
            -0.0006963089664565301,
            -0.000491375072209276,
            -0.000286441177962022,
            -0.00008150728371476791,
            0.00012342661053248616,
            0.00032836050477974023,
            0.0005332943990269943,
            0.0007382282932742484,
            0.0009431621875215024,
            0.0011480960817687566,
            0.0013530299760160106,
            0.0015579638702632645,
            0.0017628977645105187
        ],
        "_type": "histogram",
        "values": [
            69,
            126,
            133,
            140,
            176,
            161,
            135,
            80,
            49,
            40,
            7,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            541,
            836,
            3412,
            13266,
            597302,
            30097254,
            33538,
            4575,
            1518,
            662,
            52,
            0,
            267,
            477
        ]
    },
    "gradients/decoder.rmlp.5.bias": {
        "values": [
            3,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            1,
            1,
            1,
            4,
            4,
            14,
            8494,
            21508,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            3
        ],
        "bins": [
            -0.04200058556720637,
            -0.0412082003222637,
            -0.040415815077321025,
            -0.039623429832378355,
            -0.03883104458743568,
            -0.03803865934249301,
            -0.03724627409755033,
            -0.03645388885260766,
            -0.035661503607664985,
            -0.034869118362722315,
            -0.03407673311777964,
            -0.03328434787283697,
            -0.0324919626278943,
            -0.03169957738295163,
            -0.03090719213800895,
            -0.030114806893066278,
            -0.029322421648123605,
            -0.02853003640318093,
            -0.027737651158238258,
            -0.026945265913295584,
            -0.02615288066835291,
            -0.025360495423410238,
            -0.024568110178467564,
            -0.02377572493352489,
            -0.022983339688582217,
            -0.022190954443639544,
            -0.02139856919869687,
            -0.020606183953754197,
            -0.019813798708811527,
            -0.019021413463868854,
            -0.01822902821892618,
            -0.017436642973983507,
            -0.01664425772904083,
            -0.015851872484098157,
            -0.015059487239155483,
            -0.01426710199421281,
            -0.01347471674927014,
            -0.012682331504327467,
            -0.011889946259384793,
            -0.01109756101444212,
            -0.010305175769499447,
            -0.009512790524556773,
            -0.0087204052796141,
            -0.007928020034671426,
            -0.007135634789728755,
            -0.006343249544786081,
            -0.005550864299843409,
            -0.004758479054900735,
            -0.003966093809958063,
            -0.00317370856501539,
            -0.002381323320072717,
            -0.0015889380751300435,
            -0.0007965528301873705,
            -0.000004167585244697447,
            0.0007882176596979756,
            0.0015806029046406488,
            0.0023729881495833218,
            0.0031653733945259947,
            0.003957758639468668,
            0.004750143884411341,
            0.0055425291293540145,
            0.006334914374296688,
            0.0071272996192393604,
            0.007919684864182035,
            0.008712070109124706
        ],
        "_type": "histogram"
    },
    "gradients/encoder.mlp.3.weight": {
        "bins": [
            -0.4227660113792557,
            -0.4125779807379962,
            -0.40238995009673667,
            -0.3922019194554772,
            -0.3820138888142177,
            -0.3718258581729582,
            -0.3616378275316987,
            -0.3514497968904392,
            -0.3412617662491797,
            -0.3310737356079202,
            -0.3208857049666607,
            -0.3106976743254012,
            -0.30050964368414174,
            -0.29032161304288223,
            -0.2801335824016227,
            -0.2699455517603633,
            -0.2597575211191038,
            -0.24956949047784427,
            -0.2393814598365848,
            -0.2291934291953253,
            -0.21900539855406576,
            -0.20881736791280625,
            -0.19862933727154677,
            -0.18844130663028727,
            -0.1782532759890278,
            -0.1680652453477683,
            -0.1578772147065088,
            -0.1476891840652493,
            -0.1375011534239898,
            -0.1273131227827303,
            -0.11712509214147081,
            -0.10693706150021132,
            -0.09674903085895181,
            -0.08656100021769232,
            -0.07637296957643282,
            -0.06618493893517333,
            -0.05599690829391383,
            -0.04580887765265433,
            -0.03562084701139484,
            -0.025432816370135343,
            -0.015244785728875845,
            -0.0050567550876163495,
            0.005131275553643146,
            0.01531930619490264,
            0.025507336836162138,
            0.035695367477421636,
            0.045883398118681126,
            0.056071428759940624,
            0.06625945940120012,
            0.07644749004245961,
            0.08663552068371912,
            0.09682355132497861,
            0.10701158196623811,
            0.1171996126074976,
            0.1273876432487571,
            0.1375756738900166,
            0.14776370453127607,
            0.15795173517253558,
            0.16813976581379506,
            0.17832779645505456,
            0.18851582709631406,
            0.19870385773757357,
            0.20889188837883305,
            0.21907991902009255,
            0.22926794966135206
        ],
        "values": [
            90,
            198,
            299,
            332,
            290,
            263,
            251,
            218,
            161,
            101,
            31,
            13,
            3,
            6,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            451720,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            14,
            102,
            906,
            2874,
            5696,
            8610,
            10627,
            12299,
            11551,
            9645,
            6320,
            1668
        ],
        "_type": "histogram"
    },
    "gradients/encoder.mlp.3.bias": {
        "bins": [
            -22.193798680875766,
            -21.658960730523173,
            -21.12412278017058,
            -20.589284829817988,
            -20.054446879465395,
            -19.519608929112803,
            -18.98477097876021,
            -18.449933028407617,
            -17.915095078055025,
            -17.380257127702432,
            -16.84541917734984,
            -16.310581226997247,
            -15.77574327664465,
            -15.240905326292058,
            -14.706067375939465,
            -14.171229425586873,
            -13.63639147523428,
            -13.101553524881687,
            -12.566715574529095,
            -12.031877624176502,
            -11.49703967382391,
            -10.962201723471317,
            -10.427363773118724,
            -9.892525822766132,
            -9.357687872413537,
            -8.822849922060945,
            -8.288011971708352,
            -7.7531740213557585,
            -7.218336071003166,
            -6.683498120650573,
            -6.14866017029798,
            -5.613822219945387,
            -5.078984269592791,
            -4.544146319240198,
            -4.009308368887606,
            -3.474470418535012,
            -2.9396324681824195,
            -2.404794517829827,
            -1.8699565674772338,
            -1.335118617124641,
            -0.8002806667720481,
            -0.26544271641945527,
            0.2693952339331376,
            0.8042331842857304,
            1.3390711346383233,
            1.8739090849909161,
            2.408747035343509,
            2.943584985696102,
            3.4784229360486947,
            4.013260886401287,
            4.54809883675388,
            5.0829367871064735,
            5.617774737459066,
            6.152612687811659,
            6.687450638164252,
            7.222288588516845,
            7.7571265388694375,
            8.29196448922203,
            8.826802439574623,
            9.361640389927215,
            9.89647834027981,
            10.431316290632402,
            10.966154240984995,
            11.500992191337588,
            12.03583014169018
        ],
        "_type": "histogram",
        "values": [
            5,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            319,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            6,
            16,
            19,
            23,
            28,
            40,
            55
        ]
    },
    "recon_loss_E_mean": 1.5457595973599565,
    "gen_true": 0.378,
    "total_n": 14541,
    "epoch": 199,
    "train_loss_mean": 10.561320464690068,
    "val_permutation_std": 4.843046069122914e-9,
    "n_true": 3780,
    "reg_loss_std": 0.000001704361562298254,
    "train_loss_std": 0.03361261886857467,
    "gradients/encoder.mlp.5.weight": {
        "_type": "histogram",
        "values": [
            53,
            151,
            330,
            447,
            553,
            767,
            880,
            773,
            962,
            979,
            1115,
            1169,
            1078,
            759,
            518,
            120,
            111,
            43,
            0,
            0,
            0,
            94,
            350,
            774,
            1350,
            2164,
            1854,
            1071,
            63,
            0,
            0,
            63800,
            0,
            0,
            182,
            2163,
            2591,
            1900,
            1773,
            1455,
            911,
            541,
            64,
            0,
            0,
            0,
            47,
            110,
            92,
            477,
            786,
            920,
            913,
            780,
            680,
            740,
            684,
            668,
            611,
            416,
            238,
            148,
            141,
            41
        ],
        "bins": [
            -0.5549024867209429,
            -0.5374524676287287,
            -0.5200024485365144,
            -0.5025524294443001,
            -0.4851024103520859,
            -0.4676523912598717,
            -0.4502023721676574,
            -0.4327523530754432,
            -0.41530233398322897,
            -0.39785231489101475,
            -0.38040229579880047,
            -0.36295227670658625,
            -0.34550225761437203,
            -0.3280522385221578,
            -0.31060221942994354,
            -0.2931522003377293,
            -0.27570218124551504,
            -0.2582521621533008,
            -0.24080214306108655,
            -0.22335212396887233,
            -0.20590210487665808,
            -0.18845208578444383,
            -0.17100206669222962,
            -0.15355204760001537,
            -0.13610202850780112,
            -0.11865200941558687,
            -0.10120199032337264,
            -0.0837519712311584,
            -0.06630195213894416,
            -0.04885193304672992,
            -0.03140191395451568,
            -0.013951894862301438,
            0.0034981242299128024,
            0.020948143322127043,
            0.03839816241434128,
            0.05584818150655552,
            0.07329820059876976,
            0.09074821969098401,
            0.10819823878319824,
            0.12564825787541248,
            0.14309827696762673,
            0.16054829605984097,
            0.17799831515205522,
            0.19544833424426944,
            0.2128983533364837,
            0.23034837242869793,
            0.24779839152091215,
            0.26524841061312643,
            0.28269842970534065,
            0.30014844879755487,
            0.31759846788976914,
            0.33504848698198336,
            0.35249850607419764,
            0.36994852516641186,
            0.38739854425862613,
            0.40484856335084035,
            0.42229858244305457,
            0.4397486015352688,
            0.45719862062748307,
            0.4746486397196973,
            0.4920986588119115,
            0.5095486779041257,
            0.5269986969963399,
            0.5444487160885543,
            0.5618987351807685
        ]
    },
    "gradients/encoder.mlp.5.bias": {
        "_type": "histogram",
        "values": [
            4,
            14,
            9,
            8,
            4,
            17,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            5,
            6,
            11,
            4,
            14,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            11,
            10,
            11,
            3,
            10,
            7,
            8,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            15,
            9,
            7,
            3,
            4,
            6
        ],
        "bins": [
            -11.284911718836526,
            -10.93003509088857,
            -10.575158462940614,
            -10.220281834992658,
            -9.865405207044702,
            -9.510528579096746,
            -9.15565195114879,
            -8.800775323200835,
            -8.445898695252879,
            -8.091022067304923,
            -7.736145439356967,
            -7.3812688114090115,
            -7.026392183461054,
            -6.671515555513098,
            -6.316638927565142,
            -5.961762299617186,
            -5.606885671669231,
            -5.252009043721275,
            -4.897132415773319,
            -4.542255787825363,
            -4.187379159877407,
            -3.8325025319294515,
            -3.4776259039814956,
            -3.1227492760335394,
            -2.767872648085583,
            -2.4129960201376273,
            -2.0581193921896714,
            -1.7032427642417152,
            -1.3483661362937593,
            -0.9934895083458034,
            -0.6386128803978475,
            -0.2837362524498914,
            0.07114037549806618,
            0.4260170034460221,
            0.780893631393978,
            1.135770259341934,
            1.49064688728989,
            1.8455235152378457,
            2.200400143185802,
            2.555276771133758,
            2.9101533990817137,
            3.2650300270296695,
            3.6199066549776253,
            3.9747832829255816,
            4.329659910873538,
            4.684536538821494,
            5.0394131667694495,
            5.394289794717405,
            5.749166422665361,
            6.104043050613317,
            6.458919678561273,
            6.813796306509229,
            7.1686729344571845,
            7.52354956240514,
            7.878426190353096,
            8.233302818301052,
            8.588179446249008,
            8.943056074196964,
            9.29793270214492,
            9.652809330092875,
            10.007685958040833,
            10.362562585988789,
            10.717439213936744,
            11.0723158418847,
            11.427192469832656
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "_type": "histogram",
        "values": [
            3,
            0,
            4,
            7,
            7,
            11,
            13,
            21,
            21,
            43,
            40,
            57,
            48,
            89,
            114,
            117,
            136,
            156,
            184,
            225,
            246,
            314,
            388,
            399,
            454,
            525,
            583,
            644,
            779,
            757,
            878,
            1025,
            1175,
            30381,
            2338,
            1642,
            1371,
            1160,
            936,
            672,
            618,
            488,
            427,
            359,
            264,
            250,
            191,
            146,
            130,
            95,
            85,
            53,
            32,
            33,
            20,
            18,
            11,
            9,
            1,
            5,
            0,
            0,
            1,
            1
        ],
        "bins": [
            -0.004855136860275553,
            -0.004712307641939827,
            -0.0045694784236041,
            -0.004426649205268374,
            -0.004283819986932647,
            -0.00414099076859692,
            -0.0039981615502611935,
            -0.003855332331925467,
            -0.0037125031135897407,
            -0.003569673895254014,
            -0.0034268446769182876,
            -0.0032840154585825608,
            -0.003141186240246834,
            -0.002998357021911107,
            -0.0028555278035753808,
            -0.002712698585239654,
            -0.0025698693669039276,
            -0.002427040148568201,
            -0.0022842109302324744,
            -0.0021413817118967476,
            -0.0019985524935610213,
            -0.0018557232752252947,
            -0.001712894056889568,
            -0.0015700648385538413,
            -0.0014272356202181147,
            -0.0012844064018823881,
            -0.0011415771835466615,
            -0.000998747965210935,
            -0.0008559187468752083,
            -0.0007130895285394817,
            -0.000570260310203755,
            -0.0004274310918680284,
            -0.0002846018735323018,
            -0.00014177265519657521,
            0.0000010565631391513974,
            0.00014388578147487804,
            0.0002867149998106046,
            0.0004295442181463312,
            0.0005723734364820579,
            0.0007152026548177845,
            0.0008580318731535111,
            0.0010008610914892377,
            0.0011436903098249642,
            0.0012865195281606908,
            0.0014293487464964176,
            0.0015721779648321442,
            0.0017150071831678708,
            0.0018578364015035976,
            0.002000665619839324,
            0.0021434948381750508,
            0.002286324056510777,
            0.002429153274846504,
            0.0025719824931822303,
            0.002714811711517957,
            0.0028576409298536835,
            0.0030004701481894103,
            0.003143299366525137,
            0.003286128584860864,
            0.0034289578031965902,
            0.003571787021532317,
            0.0037146162398680434,
            0.00385744545820377,
            0.004000274676539497,
            0.004143103894875223,
            0.00428593311321095
        ]
    },
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "values": [
            5,
            4,
            7,
            8,
            10,
            8,
            6,
            3,
            11,
            5,
            6,
            3,
            8,
            3,
            4,
            1,
            10,
            3,
            4,
            4,
            11,
            9,
            10,
            7,
            13,
            9,
            3,
            6,
            5,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            297,
            0,
            0,
            1,
            4,
            13,
            8,
            0,
            1,
            0,
            0,
            0,
            1
        ],
        "bins": [
            -0.04569026597868467,
            -0.0448105907647715,
            -0.04393091555085834,
            -0.04305124033694517,
            -0.042171565123032,
            -0.041291889909118834,
            -0.04041221469520567,
            -0.039532539481292504,
            -0.03865286426737934,
            -0.037773189053466175,
            -0.03689351383955301,
            -0.036013838625639845,
            -0.03513416341172668,
            -0.03425448819781351,
            -0.03337481298390035,
            -0.03249513776998718,
            -0.03161546255607402,
            -0.030735787342160852,
            -0.029856112128247684,
            -0.02897643691433452,
            -0.02809676170042135,
            -0.027217086486508186,
            -0.026337411272595018,
            -0.025457736058681853,
            -0.024578060844768684,
            -0.02369838563085552,
            -0.02281871041694235,
            -0.021939035203029186,
            -0.02105935998911602,
            -0.020179684775202857,
            -0.019300009561289688,
            -0.018420334347376523,
            -0.017540659133463355,
            -0.01666098391955019,
            -0.015781308705637022,
            -0.014901633491723857,
            -0.014021958277810692,
            -0.013142283063897526,
            -0.01226260784998436,
            -0.011382932636071194,
            -0.010503257422158028,
            -0.009623582208244861,
            -0.008743906994331696,
            -0.00786423178041853,
            -0.006984556566505364,
            -0.006104881352592198,
            -0.005225206138679031,
            -0.004345530924765866,
            -0.0034658557108527,
            -0.002586180496939534,
            -0.001706505283026368,
            -0.0008268300691132019,
            0.000052845144799963835,
            0.0009325203587131298,
            0.0018121955726262957,
            0.002691870786539462,
            0.0035715460004526276,
            0.004451221214365793,
            0.005330896428278959,
            0.006210571642192126,
            0.007090246856105291,
            0.007969922070018457,
            0.008849597283931624,
            0.00972927249784479,
            0.010608947711757955
        ]
    },
    "recon_loss_A_mean": 0.05590700873946803,
    "recon_loss_mean": -10.476119947196212,
    "interpolations.between2.text": [
        [
            [
                "University of Ibadan",
                "/base/schemastaging/person_extra/net_worth./measurement_unit/dated_money_value/currency",
                "William James"
            ]
        ],
        [
            [
                "French Polynesia",
                "/base/popstra/celebrity/dated./base/popstra/dated/participant",
                "Nine"
            ]
        ],
        [
            [
                "Big Fish",
                "/influence/influence_node/influenced_by",
                "Academy Award for Best Sound Editing"
            ]
        ],
        [
            [
                "Torquay",
                "/location/statistical_region/religions./location/religion_percentage/religion",
                "Netherlands"
            ]
        ],
        [
            [
                "The Bronx High School of Science",
                "/people/person/religion",
                "United States Dollar"
            ]
        ],
        [
            [
                "Ocean's Eleven",
                "/film/film/country",
                "Model"
            ]
        ],
        [
            [
                "Northern Arizona University",
                "/people/person/spouse_s./people/marriage/type_of_union",
                "The Catholic University of America"
            ]
        ],
        [
            [
                "Alien",
                "/film/film/cinematography",
                "The Treasure of the Sierra Madre"
            ]
        ],
        [
            [
                "1998 Winter Olympics",
                "/film/film/language",
                "Oingo Boingo"
            ]
        ],
        [
            [
                "Cycling",
                "/people/deceased_person/place_of_death",
                "Jacob Vargas"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0.9956176324313872
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963854194259528
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997019093548867
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975419519648
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9979732861393238
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9983290572963988
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.99862246227277
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9988644061445366
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9990638960320852
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9992283685830032
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0.9979343342622224
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997678895731352
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9973919524330208
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9970696403575054
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9967076272609694
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963010574157772
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9958444902339252
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.995331832188892
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9947562614364572
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9941101445186216
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0.9894627953187236
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9907635576024552
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.991905061314766
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9929065001132864
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9937848254744276
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9945549919772452
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9952301797315558
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9958219950810212
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963406509453518
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9967951282912914
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0.9988330408907002
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.998653731928088
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9984469141083788
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9982083813025308
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997933288944284
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976160586717638
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997250269238948
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968285318912014
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996342348220014
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9957819483367132
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0.99789037080983
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9975751836601692
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972130377893088
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9967969791607892
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963190374508668
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9957700818600564
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9951396578624492
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.994415802828122
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.993584838386326
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9926311373907108
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0.9973250966612864
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9969177282215632
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9964485414344564
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.995908227658998
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9952861002020128
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9945698980446064
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9937455641549784
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9927969959484744
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9917057655268716
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.990450807540933
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0.996868879557092
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996462469391878
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9960035198700522
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.99548529726823
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9949002209372576
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.99423976122479
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9934943263282178
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9926531372277384
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9917040898914982
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9906336040299394
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0.9975995277764842
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9972498165708816
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968493188253754
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963907093476416
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.995865622070416
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9952645070383408
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9945764692775532
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9937890877412252
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9928882125087496
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9918577384690802
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0.9972720749262364
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.996850371157981
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9963637148565234
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9958021808350026
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9951543535396558
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9944071119844166
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9935453865651068
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9925518850692026
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9914067853036692
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9900873920414798
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0.9915187516026964
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.992647442240717
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.993626891390369
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9944765921312192
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.995213551437195
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.995852592206936
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9964066224299856
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9968868740541486
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.997303114212574
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9976638314485125
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0.9856903957370884
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9874978090798334
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9890755113916124
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.990456023411226
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.991663552483248
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9927194248373522
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9936424205686696
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9944490577082497
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9951538494688248
                ],
                [
                    0,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0.9957695359450264
                ],
                [
                    0,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "MTV Movie Award for Best Scared-As-S**t Performance",
                "/olympics/olympic_sport/athletes./olympics/olympic_athlete_affiliation/country",
                "King Kong"
            ]
        ],
        [
            [
                "Laura Innes",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "Leeds United A.F.C."
            ]
        ],
        [
            [
                "Charles, Prince of Wales",
                "/award/award_category/winners./award/award_honor/ceremony",
                "Female"
            ]
        ],
        [
            [
                "Academy Award for Best Original Musical",
                "/tv/tv_program/regular_cast./tv/regular_tv_appearance/actor",
                "John Cleese"
            ]
        ],
        [
            [
                "Yu-Gi-Oh Duel Monsters",
                "/film/film/genre",
                "Orlando Bloom"
            ]
        ],
        [
            [
                "Beauty and the Beast",
                "/award/award_category/winners./award/award_honor/ceremony",
                "Mindy Kaling"
            ]
        ],
        [
            [
                "John Varley",
                "/influence/influence_node/influenced_by",
                "Alpha Sigma Phi"
            ]
        ],
        [
            [
                "Jump blues",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Basilicata"
            ]
        ],
        [
            [
                "3000 Miles to Graceland",
                "/film/film/other_crew./film/film_crew_gig/film_crew_role",
                "Graham Chapman"
            ]
        ],
        [
            [
                "Yale University",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "Meat Loaf"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Screen Actors Guild Award for Outstanding Performance by a Female Actor in a Drama Series",
                "/education/educational_degree/people_with_this_degree./education/education/student",
                "Alain Delon"
            ]
        ],
        [
            [
                "Miranda Otto",
                "/sports/sports_position/players./sports/sports_team_roster/team",
                "LucasArts"
            ]
        ],
        [
            [
                "Even Cowgirls Get the Blues",
                "/organization/organization_founder/organizations_founded",
                "Academy Award for Best Costume Design"
            ]
        ],
        [
            [
                "Steven Van Zandt",
                "/music/genre/artists",
                "Mako Iwamatsu"
            ]
        ],
        [
            [
                "David Guetta",
                "/music/genre/artists",
                "The Godfather Part II"
            ]
        ],
        [
            [
                "Auburn",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Oswald Morris"
            ]
        ],
        [
            [
                "Elizabeth Perkins",
                "/people/ethnicity/people",
                "Dorset"
            ]
        ],
        [
            [
                "Chris Nurse",
                "/music/performance_role/regular_performances./music/group_membership/role",
                "Kuch Kuch Hota Hai"
            ]
        ],
        [
            [
                "The Social Network",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Casper"
            ]
        ],
        [
            [
                "Ben Karlin",
                "/people/ethnicity/people",
                "Carlton Cuse"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Aviation",
                "/music/performance_role/regular_performances./music/group_membership/role",
                "Iain Glen"
            ]
        ],
        [
            [
                "Daryl Hannah",
                "/people/person/profession",
                "2008 Summer Olympics"
            ]
        ],
        [
            [
                "Denmark national football team",
                "/location/country/form_of_government",
                "Danville"
            ]
        ],
        [
            [
                "The Dark Knight",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "International relations"
            ]
        ],
        [
            [
                "New Orleans Pelicans",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "Homicide: Life on the Street"
            ]
        ],
        [
            [
                "Haywire",
                "/sports/professional_sports_team/draft_picks./sports/sports_league_draft_pick/school",
                "ECW on TNN"
            ]
        ],
        [
            [
                "Michelle Williams",
                "/award/award_winning_work/awards_won./award/award_honor/award",
                "Nigeria"
            ]
        ],
        [
            [
                "Russell Metty",
                "/people/person/nationality",
                "Arkansas"
            ]
        ],
        [
            [
                "Dragon Ball Z: Lord Slug",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "Emmylou Harris"
            ]
        ],
        [
            [
                "Geffen Records",
                "/soccer/football_team/current_roster./sports/sports_team_roster/position",
                "The Men Who Stare at Goats"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Medical fiction",
                "/film/film/produced_by",
                "Brigham Young University"
            ]
        ],
        [
            [
                "Brno",
                "/organization/organization/headquarters./location/mailing_address/state_province_region",
                "Christian punk"
            ]
        ],
        [
            [
                "James Denton",
                "/organization/organization_member/member_of./organization/organization_membership/organization",
                "The Pursuit of Happyness"
            ]
        ],
        [
            [
                "Julie Bowen",
                "/film/film/genre",
                "Milan Conservatory"
            ]
        ],
        [
            [
                "Shirley Henderson",
                "/people/person/profession",
                "Virginia Union University"
            ]
        ],
        [
            [
                "Latvia",
                "/film/film/release_date_s./film/film_regional_release_date/film_regional_debut_venue",
                "Dean Saunders"
            ]
        ],
        [
            [
                "Alien Resurrection",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "David Crane"
            ]
        ],
        [
            [
                "John Lithgow",
                "/tv/tv_network/programs./tv/tv_network_duration/program",
                "1972 Winter Olympics"
            ]
        ],
        [
            [
                "Libertarianism",
                "/music/performance_role/regular_performances./music/group_membership/role",
                "Kazakhstan"
            ]
        ],
        [
            [
                "Qantas",
                "/olympics/olympic_sport/athletes./olympics/olympic_athlete_affiliation/country",
                "Robert Englund"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Rock music",
                "/sports/sports_position/players./sports/sports_team_roster/team",
                "Grammy Award for Producer of the Year, Non-Classical"
            ]
        ],
        [
            [
                "Out of Africa",
                "/base/schemastaging/person_extra/net_worth./measurement_unit/dated_money_value/currency",
                "Americas"
            ]
        ],
        [
            [
                "Tomokazu Seki",
                "/award/award_nominee/award_nominations./award/award_nomination/nominated_for",
                "TLC"
            ]
        ],
        [
            [
                "Brad Grey",
                "/soccer/football_team/current_roster./sports/sports_team_roster/position",
                "Forward"
            ]
        ],
        [
            [
                "The Other Boleyn Girl",
                "/film/film/other_crew./film/film_crew_gig/crewmember",
                "Screen Actors Guild Award for Outstanding Performance by an Ensemble in a Drama Series"
            ]
        ],
        [
            [
                "Binghamton University",
                "/organization/organization_member/member_of./organization/organization_membership/organization",
                "Kingdom of Scotland"
            ]
        ],
        [
            [
                "FC Arsenal Kyiv",
                "/sports/sports_team/roster./american_football/football_roster_position/position",
                "Denmark-GB"
            ]
        ],
        [
            [
                "Racing de Santander",
                "/government/government_office_category/officeholders./government/government_position_held/jurisdiction_of_office",
                "Pittsburgh Penguins"
            ]
        ],
        [
            [
                "Lords of Dogtown",
                "/music/artist/track_contributions./music/track_contribution/role",
                "Double bass"
            ]
        ],
        [
            [
                "Anna Karenina",
                "/influence/influence_node/influenced_by",
                "Henry V"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Geoffrey Rush",
                "/film/film/genre",
                "Eddie Albert"
            ]
        ],
        [
            [
                "The New World",
                "/location/location/contains",
                "Danzig"
            ]
        ],
        [
            [
                "Artisan Entertainment",
                "/common/topic/webpage./common/webpage/category",
                "Bill Murray"
            ]
        ],
        [
            [
                "Hamlet",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Addis Ababa"
            ]
        ],
        [
            [
                "Film Producer-GB",
                "/people/person/nationality",
                "Ohio Senate"
            ]
        ],
        [
            [
                "Kleiner, Perkins, Caufield and Byers",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "United Nations"
            ]
        ],
        [
            [
                "Helen Mirren",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "43rd Annual Grammy Awards"
            ]
        ],
        [
            [
                "Oklahoma City University",
                "/business/business_operation/operating_income./measurement_unit/dated_money_value/currency",
                "Patricia Heaton"
            ]
        ],
        [
            [
                "Jennifer Carpenter",
                "/location/statistical_region/rent50_2./measurement_unit/dated_money_value/currency",
                "Perth"
            ]
        ],
        [
            [
                "Alan Dale",
                "/award/award_ceremony/awards_presented./award/award_honor/award_winner",
                "Queen Latifah"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Frida",
                "/film/film/genre",
                "Wind instrument"
            ]
        ],
        [
            [
                "Academy Award for Best Original Music Score",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Spain"
            ]
        ],
        [
            [
                "The Clearing",
                "/soccer/football_team/current_roster./sports/sports_team_roster/position",
                "Al Pacino"
            ]
        ],
        [
            [
                "Daytime Emmy Award for Outstanding Talk Show",
                "/music/performance_role/regular_performances./music/group_membership/group",
                "The Song of Bernadette"
            ]
        ],
        [
            [
                "Asthma",
                "/base/biblioness/bibs_location/country",
                "Martin Sheen"
            ]
        ],
        [
            [
                "Robert Carlock",
                "/award/award_category/winners./award/award_honor/award_winner",
                "Shaquille O'Neal"
            ]
        ],
        [
            [
                "Emily Robison",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Warren Beatty"
            ]
        ],
        [
            [
                "Essex County",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Techno"
            ]
        ],
        [
            [
                "Henan",
                "/people/person/places_lived./people/place_lived/location",
                "Forward"
            ]
        ],
        [
            [
                "34th Canadian Parliament",
                "/olympics/olympic_participating_country/medals_won./olympics/olympic_medal_honor/medal",
                "Long Island University"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Jack Warner",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "Alan Bergman"
            ]
        ],
        [
            [
                "Coldplay",
                "/sports/sports_team_location/teams",
                "Logic"
            ]
        ],
        [
            [
                "Tom Kenny",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Salisbury"
            ]
        ],
        [
            [
                "Tom Cruise",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Cyprus national football team"
            ]
        ],
        [
            [
                "Mike Nawrocki",
                "/people/person/nationality",
                "Special Effects"
            ]
        ],
        [
            [
                "Universal Records",
                "/award/award_category/nominees./award/award_nomination/nominated_for",
                "The Killing Fields"
            ]
        ],
        [
            [
                "Jennifer Garner",
                "/film/film/production_companies",
                "Norwich"
            ]
        ],
        [
            [
                "Reed College",
                "/organization/organization_member/member_of./organization/organization_membership/organization",
                "David Kreizman"
            ]
        ],
        [
            [
                "New York Shipbuilding Corporation",
                "/award/award_category/winners./award/award_honor/ceremony",
                "Lal"
            ]
        ],
        [
            [
                "Sean Bean",
                "/organization/role/leaders./organization/leadership/organization",
                "Montgomery County"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "Centre College",
                "/common/topic/webpage./common/webpage/category",
                "The Andy Griffith Show"
            ]
        ],
        [
            [
                "Liaoning",
                "/education/educational_institution/students_graduates./education/education/student",
                "Marriage"
            ]
        ],
        [
            [
                "Primetime Emmy Award for Outstanding Lead Actress - Miniseries or a Movie",
                "/award/award_nominee/award_nominations./award/award_nomination/award",
                "Agnes Nixon"
            ]
        ],
        [
            [
                "Danny Huston",
                "/sports/sports_team/sport",
                "Riverside County"
            ]
        ],
        [
            [
                "Kabul",
                "/people/deceased_person/place_of_death",
                "Andrew Lau"
            ]
        ],
        [
            [
                "Burnett Guffey",
                "/music/genre/parent_genre",
                "University of Bath"
            ]
        ],
        [
            [
                "The Neptunes",
                "/people/ethnicity/people",
                "Council of Europe"
            ]
        ],
        [
            [
                "Kansas Jayhawks Men's Basketball",
                "/common/topic/webpage./common/webpage/category",
                "Hyphy"
            ]
        ],
        [
            [
                "Satellite Award for Best Animated or Mixed Media Feature",
                "/people/person/profession",
                "Fargo"
            ]
        ],
        [
            [
                "The House Bunny",
                "/soccer/football_team/current_roster./sports/sports_team_roster/position",
                "Ferrara"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "The Jackson 5",
                "/common/topic/webpage./common/webpage/category",
                "MTV Video Music Award for Best Male Video"
            ]
        ],
        [
            [
                "Judy Greer",
                "/food/food/nutrients./food/nutrition_fact/nutrient",
                "Macclesfield Town F.C."
            ]
        ],
        [
            [
                "Close Encounters of the Third Kind",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "ESPN"
            ]
        ],
        [
            [
                "English Literature",
                "/education/educational_institution/students_graduates./education/education/major_field_of_study",
                "Steve Vai"
            ]
        ],
        [
            [
                "31st Academy Awards",
                "/music/instrument/instrumentalists",
                "Rocky"
            ]
        ],
        [
            [
                "Ragga",
                "/olympics/olympic_participating_country/medals_won./olympics/olympic_medal_honor/medal",
                "UEFA"
            ]
        ],
        [
            [
                "Meat Loaf",
                "/film/film/film_art_direction_by",
                "The Terminator"
            ]
        ],
        [
            [
                "Dan Aykroyd",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "Almost Famous"
            ]
        ],
        [
            [
                "Comic Relief Does Fame Academy-GB",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_distribution_medium",
                "Science Fiction"
            ]
        ],
        [
            [
                "89th United States Congress",
                "/people/cause_of_death/people",
                "Eastern Cape"
            ]
        ]
    ],
    "gradients/encoder.mlp.0.weight": {
        "_type": "histogram",
        "values": [
            2,
            2,
            0,
            0,
            1,
            1,
            2,
            0,
            0,
            3,
            3,
            4,
            2,
            6,
            4,
            3,
            6,
            44,
            30752002,
            2324,
            103,
            19,
            9,
            10,
            14,
            14,
            15,
            15,
            14,
            9,
            7,
            10,
            8,
            19,
            16,
            9,
            13,
            13,
            7,
            11,
            9,
            10,
            11,
            1,
            4,
            8,
            8,
            2,
            4,
            3,
            2,
            0,
            1,
            1,
            0,
            2,
            1,
            0,
            1,
            0,
            1,
            1,
            1,
            1
        ],
        "bins": [
            -0.002972225202663107,
            -0.002812561887905178,
            -0.0026528985731472487,
            -0.00249323525838932,
            -0.002333571943631391,
            -0.002173908628873462,
            -0.0020142453141155326,
            -0.0018545819993576037,
            -0.0016949186845996746,
            -0.0015352553698417455,
            -0.0013755920550838165,
            -0.0012159287403258874,
            -0.0010562654255679583,
            -0.0008966021108100293,
            -0.0007369387960521002,
            -0.0005772754812941711,
            -0.0004176121665362422,
            -0.00025794885177831317,
            -0.00009828553702038409,
            0.00006137777773754498,
            0.000221041092495474,
            0.00038070440725340303,
            0.0005403677220113322,
            0.0007000310367692612,
            0.0008596943515271902,
            0.0010193576662851193,
            0.0011790209810430483,
            0.0013386842958009774,
            0.0014983476105589065,
            0.0016580109253168356,
            0.0018176742400747646,
            0.0019773375548326937,
            0.0021370008695906226,
            0.0022966641843485515,
            0.002456327499106481,
            0.00261599081386441,
            0.0027756541286223387,
            0.0029353174433802676,
            0.003094980758138197,
            0.003254644072896126,
            0.003414307387654055,
            0.0035739707024119837,
            0.003733634017169913,
            0.003893297331927842,
            0.004052960646685771,
            0.0042126239614437,
            0.004372287276201629,
            0.004531950590959559,
            0.004691613905717488,
            0.004851277220475417,
            0.005010940535233346,
            0.005170603849991275,
            0.0053302671647492035,
            0.005489930479507132,
            0.005649593794265061,
            0.00580925710902299,
            0.00596892042378092,
            0.006128583738538849,
            0.006288247053296778,
            0.006447910368054708,
            0.006607573682812636,
            0.006767236997570565,
            0.0069269003123284935,
            0.007086563627086423,
            0.007246226941844352
        ]
    },
    "gradients/encoder.mlp.0.bias": {
        "values": [
            2,
            2,
            0,
            0,
            1,
            1,
            2,
            0,
            0,
            3,
            3,
            4,
            2,
            6,
            4,
            3,
            6,
            11,
            656,
            5,
            13,
            15,
            9,
            10,
            14,
            14,
            15,
            15,
            14,
            9,
            7,
            10,
            8,
            19,
            16,
            9,
            13,
            13,
            7,
            11,
            9,
            10,
            11,
            1,
            4,
            8,
            8,
            1,
            5,
            3,
            2,
            0,
            1,
            1,
            0,
            2,
            1,
            0,
            1,
            0,
            1,
            1,
            1,
            1
        ],
        "_type": "histogram",
        "bins": [
            -0.002976048357235881,
            -0.002815592137938311,
            -0.002655135918640741,
            -0.0024946796993431707,
            -0.0023342234800456008,
            -0.002173767260748031,
            -0.002013311041450461,
            -0.0018528548221528908,
            -0.001692398602855321,
            -0.001531942383557751,
            -0.0013714861642601809,
            -0.001211029944962611,
            -0.001050573725665041,
            -0.000890117506367471,
            -0.000729661287069901,
            -0.0005692050677723311,
            -0.00040874884847476095,
            -0.0002482926291771909,
            -0.00008783640987962096,
            0.00007261980941794901,
            0.00023307602871551903,
            0.00039353224801308906,
            0.000553988467310659,
            0.000714444686608229,
            0.000874900905905799,
            0.001035357125203369,
            0.001195813344500939,
            0.001356269563798509,
            0.0015167257830960789,
            0.0016771820023936488,
            0.001837638221691219,
            0.0019980944409887886,
            0.002158550660286359,
            0.002319006879583929,
            0.002479463098881499,
            0.002639919318179069,
            0.002800375537476639,
            0.002960831756774209,
            0.003121287976071779,
            0.003281744195369349,
            0.003442200414666919,
            0.003602656633964489,
            0.003763112853262059,
            0.003923569072559629,
            0.004084025291857199,
            0.004244481511154769,
            0.004404937730452339,
            0.004565393949749909,
            0.004725850169047479,
            0.00488630638834505,
            0.005046762607642619,
            0.0052072188269401895,
            0.005367675046237759,
            0.005528131265535329,
            0.005688587484832899,
            0.005849043704130469,
            0.006009499923428039,
            0.006169956142725609,
            0.0063304123620231785,
            0.006490868581320749,
            0.006651324800618319,
            0.0068117810199158895,
            0.006972237239213459,
            0.007132693458511029,
            0.007293149677808599
        ]
    },
    "key_type": "people",
    "val_loss_std": 0.005089756770337975,
    "_step": 23812,
    "val_loss_mean": 10.502219574907569,
    "graph_0": {
        "path": "media/graph/graph_0_summary_765bda02.graph.json",
        "size": 1326,
        "_type": "graph-file",
        "sha256": "765bda02a7de0cdadb72be15ad9fa03f905af78f03ce4575d343354835a05d83"
    },
    "_timestamp": 1610625869,
    "val_permutation_mean": -3.424550717075666e-9,
    "recon_loss_F_mean": 8.874453341096787,
    "reg_loss_mean": 0.6003324790075426,
    "n_new": 3775,
    "train_permutation_std": 1.7457197996161667e-9,
    "total_r": 237
}

==> data/old/GVAE_p0_delta.txt <==
[[University of Ibadan] [/base/schemastaging/person_extra/net_worth./measurement_unit/dated_money_value/currency] [William James]]\\
[[French Polynesia] [/base/popstra/celebrity/dated./base/popstra/dated/participant] [Nine]]\\
[[Big Fish] [/influence/influence_node/influenced_by] [Academy Award for Best Sound Editing]]\\
[[Torquay] [/location/statistical_region/religions./location/religion_percentage/religion] [Netherlands]]\\
[[The Bronx High School of Science] [/people/person/religion] [United States Dollar]]\\
[["Oceans Eleven"] [/film/film/country] [Model]]\\
[[Northern Arizona University] [/people/person/spouse_s./people/marriage/type_of_union] [The Catholic University of America]]\\
[[Alien] [/film/film/cinematography] [The Treasure of the Sierra Madre]]\\
[[1998 Winter Olympics] [/film/film/language] [Oingo Boingo]]\\
[[Cycling] [/people/deceased_person/place_of_death] [Jacob Vargas]]\\


==> data/old/GVAE_p1.json <==
{
    "gen_true": 0.3565,
    "reg_loss_std": 5.138836902153143e-7,
    "train_loss_step": 13.65608301861989,
    "val_permutation_std": 0.0050148452767389004,
    "new_triples": [
        [
            "Barbra Streisand",
            "/people/cause_of_death/people",
            "Canada"
        ],
        [
            "Roger Moore",
            "/people/person/nationality",
            "Frank Herbert"
        ],
        [
            "Portishead",
            "/people/ethnicity/languages_spoken",
            "Dinah Shore"
        ],
        [
            "Lamar Odom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bertrand Russell"
        ],
        [
            "John Michael Higgins",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brett Favre"
        ],
        [
            "Reading",
            "/people/profession/specialization_of",
            "Sharmila Tagore"
        ],
        [
            "Xander Berkeley",
            "/people/person/profession",
            "Adolphe Menjou"
        ],
        [
            "Michael Minkler",
            "/people/ethnicity/languages_spoken",
            "World cinema"
        ],
        [
            "Joel David Moore",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Xinjiang"
        ],
        [
            "Swedish American",
            "/people/person/nationality",
            "Bridgeport Sound Tigers"
        ],
        [
            "Mike Mogis",
            "/people/person/religion",
            "Inception"
        ],
        [
            "Marcia Wallace",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Tulane University"
        ],
        [
            "Steven Bochco",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Expendables 2"
        ],
        [
            "Jim Reardon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Julie Christie"
        ],
        [
            "Joely Richardson",
            "/people/person/profession",
            "Switzerland"
        ],
        [
            "Greg Ayres",
            "/medicine/disease/notable_people_with_this_condition",
            "I Love You, Man"
        ],
        [
            "Ben Stiller",
            "/people/person/spouse_s./people/marriage/spouse",
            "Unforgiven"
        ],
        [
            "Christian Slater",
            "/medicine/disease/notable_people_with_this_condition",
            "Fairfield County"
        ],
        [
            "Dante Ferretti",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Rank Organisation"
        ],
        [
            "Michael Jackson",
            "/people/deceased_person/place_of_death",
            "University of Oregon"
        ],
        [
            "Sukumari",
            "/people/cause_of_death/people",
            "Marion County"
        ],
        [
            "Andrzej Wajda",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "MTV Movie Award for Best New Filmmaker"
        ],
        [
            "Vondie Curtis-Hall",
            "/people/person/gender",
            "Memphis"
        ],
        [
            "Jay Mohr",
            "/people/person/profession",
            "FC Dynamo Kyiv"
        ],
        [
            "Christopher Walken",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Decemberists"
        ],
        [
            "Mischa Barton",
            "/people/ethnicity/people",
            "Goalkeeper"
        ],
        [
            "Sharat Saxena",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chris Waddle"
        ],
        [
            "Matt Chamberlain",
            "/medicine/disease/notable_people_with_this_condition",
            "Greene County"
        ],
        [
            "Sam Rockwell",
            "/medicine/disease/notable_people_with_this_condition",
            "Miriam Margolyes"
        ],
        [
            "Robert C. Ludwig",
            "/people/person/place_of_birth",
            "The Godfather"
        ],
        [
            "Organist",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Eat Pray Love"
        ],
        [
            "Igor Stravinsky",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bermuda"
        ],
        [
            "Meshell Ndegeocello",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Dakota Fanning"
        ],
        [
            "Denholm Elliott",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ray Manzarek"
        ],
        [
            "Johnny Depp",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "David Lee"
        ],
        [
            "Sam Bush",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Boy band"
        ],
        [
            "Brad Garrett",
            "/people/profession/specialization_of",
            "42nd Academy Awards"
        ],
        [
            "Mila Kunis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Leonard Nimoy"
        ],
        [
            "William Lava",
            "/people/person/nationality",
            "Butte County"
        ],
        [
            "Charles Cornwallis, 1st Marquess Cornwallis",
            "/people/cause_of_death/people",
            "Ingrid Bergman"
        ],
        [
            "Eileen Brennan",
            "/people/ethnicity/languages_spoken",
            "Joshua Kennedy"
        ],
        [
            "John Astin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Gil Vicente F.C."
        ],
        [
            "Drug overdose",
            "/people/ethnicity/people",
            "Len Wein"
        ],
        [
            "Darmstadt",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Adrian Belew"
        ],
        [
            "Jackie Cooper",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Adobe Systems"
        ],
        [
            "Glenn Danzig",
            "/people/deceased_person/place_of_death",
            "University of Pittsburgh"
        ],
        [
            "Morrissey",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "A Bug's Life"
        ],
        [
            "Frances Marion",
            "/people/person/spouse_s./people/marriage/spouse",
            "Central European Time Zone-US"
        ],
        [
            "John Stephenson",
            "/people/person/nationality",
            "Indiana"
        ],
        [
            "Dena Higley",
            "/people/person/religion",
            "J. Michael Riva"
        ],
        [
            "Antonio Banderas",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Bethel Census Area"
        ],
        [
            "William Pitt the Younger",
            "/people/deceased_person/place_of_burial",
            "Estonia national football team"
        ],
        [
            "Ralph E. Winters",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "2010 Toronto International Film Festival"
        ],
        [
            "Jacqueline Bisset",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hillary Rodham Clinton"
        ],
        [
            "Alex Manninger",
            "/people/ethnicity/languages_spoken",
            "Community college"
        ],
        [
            "Edward Carfagno",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Brad Dourif"
        ],
        [
            "Margaret Cho",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bob Weinstein"
        ],
        [
            "Sharon Stone",
            "/people/person/gender",
            "University of Guelph"
        ],
        [
            "Ray Walston",
            "/people/ethnicity/geographic_distribution",
            "Danbury"
        ],
        [
            "John Spencer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "E. W. Scripps Company"
        ],
        [
            "Arif Mardin",
            "/people/deceased_person/place_of_death",
            "Designated hitter"
        ],
        [
            "Multiple myeloma",
            "/people/ethnicity/languages_spoken",
            "University of Tulsa"
        ],
        [
            "Roy Carroll",
            "/medicine/disease/notable_people_with_this_condition",
            "Pearl Jam"
        ],
        [
            "Martinique",
            "/people/ethnicity/geographic_distribution",
            "Milla Jovovich"
        ],
        [
            "Joshua Kennedy",
            "/people/person/employment_history./business/employment_tenure/company",
            "Final Destination"
        ],
        [
            "Dr. John",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Super 35"
        ],
        [
            "Henry King",
            "/people/person/employment_history./business/employment_tenure/company",
            "East Coast hip hop"
        ],
        [
            "Robert L. Surtees",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "A.C. Monza Brianza 1912"
        ],
        [
            "Ed Asner",
            "/people/person/religion",
            "Christian music"
        ],
        [
            "Music Director",
            "/people/ethnicity/people",
            "Folklore"
        ],
        [
            "Joseph Conrad",
            "/people/cause_of_death/people",
            "Louis Delluc Prize"
        ],
        [
            "Barbra Streisand",
            "/people/person/languages",
            "Gautama Buddha"
        ],
        [
            "Lloyd Bridges",
            "/people/person/employment_history./business/employment_tenure/company",
            "Amadeus"
        ],
        [
            "Melvin Frank",
            "/people/person/gender",
            "Jack McBrayer"
        ],
        [
            "Danilo Donati",
            "/people/ethnicity/people",
            "Peter Coyote"
        ],
        [
            "Billy Connolly",
            "/people/ethnicity/people",
            "Artistic gymnastics"
        ],
        [
            "Bindu",
            "/people/person/nationality",
            "Barnstable County"
        ],
        [
            "Akiva Schaffer",
            "/medicine/disease/notable_people_with_this_condition",
            "CNBC"
        ],
        [
            "David Strathairn",
            "/people/person/employment_history./business/employment_tenure/company",
            "Batman: Gotham Knight"
        ],
        [
            "Tom Hanks",
            "/people/person/places_lived./people/place_lived/location",
            "Albemarle County"
        ],
        [
            "Jack Elam",
            "/people/profession/specialization_of",
            "Saw"
        ],
        [
            "Irish people",
            "/people/ethnicity/languages_spoken",
            "Tyrese Gibson"
        ],
        [
            "Joshua Homme",
            "/people/person/languages",
            "Chicago Fire Soccer Club"
        ],
        [
            "Uwe Boll",
            "/people/person/religion",
            "Overseas Chinese"
        ],
        [
            "Kenneth Branagh",
            "/people/cause_of_death/people",
            "Elijah Wood"
        ],
        [
            "Mike Myers",
            "/people/person/profession",
            "G. K. Chesterton"
        ],
        [
            "Wayne Knight",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vampire"
        ],
        [
            "Nikola Tesla",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "King County"
        ],
        [
            "Ilaiyaraaja",
            "/people/person/spouse_s./people/marriage/spouse",
            "FC Kryvbas Kryvyi Rih"
        ],
        [
            "Milt Franklyn",
            "/people/person/nationality",
            "Bodyguards and Assassins"
        ],
        [
            "Montreal",
            "/people/ethnicity/people",
            "The Byrds"
        ],
        [
            "Robbie Robertson",
            "/people/ethnicity/people",
            "India"
        ],
        [
            "Cameron Mitchell",
            "/people/profession/specialization_of",
            "Drama"
        ],
        [
            "Paul Dini",
            "/people/person/gender",
            "Utah State University"
        ],
        [
            "Kerry Washington",
            "/people/ethnicity/people",
            "Government"
        ],
        [
            "Punjabi people",
            "/people/person/profession",
            "The O.C."
        ],
        [
            "Harry Shearer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Miley Cyrus"
        ],
        [
            "Equatorial Guinea",
            "/people/ethnicity/languages_spoken",
            "Paquito D'Rivera"
        ],
        [
            "Sammy Cahn",
            "/people/person/place_of_birth",
            "Jerry Belson"
        ],
        [
            "Josh Holloway",
            "/people/ethnicity/languages_spoken",
            "Visual Effects Supervisor"
        ],
        [
            "London",
            "/people/person/religion",
            "County Galway"
        ],
        [
            "Ryan O'Neal",
            "/people/person/languages",
            "Chet Atkins"
        ],
        [
            "Damascus",
            "/people/person/employment_history./business/employment_tenure/company",
            "Theatrical producer"
        ],
        [
            "Shohei Imamura",
            "/people/person/place_of_birth",
            "Boeing"
        ],
        [
            "Benicio del Toro",
            "/people/ethnicity/geographic_distribution",
            "Independent Spirit Award for Best Documentary Feature"
        ],
        [
            "New Hampshire",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Owen Wilson"
        ],
        [
            "Texas A&M University",
            "/people/person/languages",
            "Jackie Shroff"
        ],
        [
            "Seymour Cassel",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "LeVar Burton"
        ],
        [
            "Kelly Osbourne",
            "/people/person/languages",
            "Glee"
        ],
        [
            "Penn Jillette",
            "/people/deceased_person/place_of_burial",
            "Lazio"
        ],
        [
            "Ashton Kutcher",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Winchester"
        ],
        [
            "Alison Krauss",
            "/people/person/nationality",
            "Ronnie Screwvala"
        ],
        [
            "Leslie Caron",
            "/people/ethnicity/geographic_distribution",
            "Film adaptation"
        ],
        [
            "Patricia Heaton",
            "/people/person/languages",
            "Rhine"
        ],
        [
            "Erwin Rommel",
            "/people/person/gender",
            "Ternana Calcio"
        ],
        [
            "Andy Griffith",
            "/people/person/religion",
            "Shrek the Third"
        ],
        [
            "Killed in action",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Japan Academy Prize for Picture of the Year"
        ],
        [
            "Côte d’Ivoire",
            "/people/person/languages",
            "Gross out"
        ],
        [
            "Corey Feldman",
            "/people/person/places_lived./people/place_lived/location",
            "T. S. Eliot"
        ],
        [
            "William Petersen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Florida Keys"
        ],
        [
            "Shawn Wayans",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jazz-funk"
        ],
        [
            "Anjelica Huston",
            "/people/ethnicity/languages_spoken",
            "Denver Nuggets"
        ],
        [
            "Laraine Day",
            "/people/ethnicity/geographic_distribution",
            "Who Framed Roger Rabbit"
        ],
        [
            "Eric Fellner",
            "/people/person/places_lived./people/place_lived/location",
            "Ryan Murphy"
        ],
        [
            "David Healy",
            "/people/profession/specialization_of",
            "Six Degrees of Separation"
        ],
        [
            "Sarah Palin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Nord-Pas-de-Calais"
        ],
        [
            "New York City",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Symphonic metal"
        ],
        [
            "Keith Andrews",
            "/people/ethnicity/geographic_distribution",
            "United States Conference of Catholic Bishops"
        ],
        [
            "Cesar Romero",
            "/people/ethnicity/geographic_distribution",
            "15 Minutes"
        ],
        [
            "McCoy Tyner",
            "/people/person/places_lived./people/place_lived/location",
            "Cape Town"
        ],
        [
            "Dave Wittenberg",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Some Like It Hot"
        ],
        [
            "Glen Charles",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Taiwan"
        ],
        [
            "Mary J. Blige",
            "/people/ethnicity/languages_spoken",
            "Ranjeet"
        ],
        [
            "Thelonious Monk",
            "/medicine/disease/notable_people_with_this_condition",
            "Alan J. Pakula"
        ],
        [
            "Michael DeLuca",
            "/people/ethnicity/people",
            "Lonesome Dove"
        ],
        [
            "LeBron James",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Television special"
        ],
        [
            "Alan Alda",
            "/people/person/spouse_s./people/marriage/spouse",
            "Western Desert Campaign"
        ],
        [
            "Jim Morrison",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Boulder"
        ],
        [
            "John Mayer",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Maldives national football team"
        ],
        [
            "David Cronenberg",
            "/people/ethnicity/languages_spoken",
            "Eddie Albert"
        ],
        [
            "Leighton Meester",
            "/people/person/religion",
            "Djembe"
        ],
        [
            "Pretenders",
            "/people/person/profession",
            "Magdalen College, Oxford"
        ],
        [
            "Doug Flutie",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Dougray Scott"
        ],
        [
            "Mos Def",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Master"
        ],
        [
            "Mark Bresciano",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "She Hate Me"
        ],
        [
            "Carlton Cuse",
            "/people/person/place_of_birth",
            "African popular music"
        ],
        [
            "John Mayer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Niacin"
        ],
        [
            "Jimmy Buffett",
            "/people/person/gender",
            "Stephen Woolley"
        ],
        [
            "Pietro Scalia",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Draco Rosa"
        ],
        [
            "Burt Bacharach",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Voice Actor"
        ],
        [
            "Dashiell Hammett",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Yugoslavia"
        ],
        [
            "Jackie Gleason",
            "/people/person/employment_history./business/employment_tenure/company",
            "New Britain"
        ],
        [
            "Terence Winter",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "James Fox"
        ],
        [
            "Wong Jim",
            "/people/profession/specialization_of",
            "Matt Lauer"
        ],
        [
            "Adam Goldberg",
            "/people/ethnicity/geographic_distribution",
            "University of Liverpool"
        ],
        [
            "College Station",
            "/people/ethnicity/people",
            "Stan Winston"
        ],
        [
            "Tony Walton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Sussex County"
        ],
        [
            "Shakira",
            "/people/ethnicity/geographic_distribution",
            "Richard Linklater"
        ],
        [
            "Dwyane Wade",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Carson City"
        ],
        [
            "Maurice Sendak",
            "/people/person/place_of_birth",
            "Alexandria"
        ],
        [
            "Art dealer",
            "/people/person/nationality",
            "David Greenwalt"
        ],
        [
            "Phil Vischer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Solano County"
        ],
        [
            "Miranda Otto",
            "/people/profession/specialization_of",
            "Marriage"
        ],
        [
            "Gregory Hoblit",
            "/people/person/gender",
            "Golden Globe Award for Best Original Score"
        ],
        [
            "Adrian Grenier",
            "/people/person/nationality",
            "Indiana Jones and the Kingdom of the Crystal Skull"
        ],
        [
            "David Healy",
            "/people/person/places_lived./people/place_lived/location",
            "Oscar and Lucinda"
        ],
        [
            "Osaka",
            "/people/ethnicity/people",
            "Hamilton County"
        ],
        [
            "Robert Taylor",
            "/people/person/languages",
            "Saturday Night Live"
        ],
        [
            "Christopher Whitesell",
            "/people/person/profession",
            "Last of the Summer Wine"
        ],
        [
            "Sam Waterston",
            "/people/ethnicity/people",
            "Grammy Award for Best Music Video"
        ],
        [
            "Mary Tyler Moore",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gene Kelly"
        ],
        [
            "Paul Reubens",
            "/people/ethnicity/geographic_distribution",
            "Morgan Stanley"
        ],
        [
            "Edwin B. Willis",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Murali"
        ],
        [
            "Daniel Dae Kim",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Library science"
        ],
        [
            "Rudyard Kipling",
            "/people/person/spouse_s./people/marriage/spouse",
            "Wilco"
        ],
        [
            "Lamar Odom",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Walter Hill"
        ],
        [
            "Clive A. Smith",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "58th Primetime Emmy Awards"
        ],
        [
            "John Krasinski",
            "/people/person/profession",
            "Madurai"
        ],
        [
            "David Miner",
            "/people/person/gender",
            "Big band"
        ],
        [
            "Madeline Kahn",
            "/medicine/disease/notable_people_with_this_condition",
            "2006 Major League Baseball season"
        ],
        [
            "Seth Rogen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Queens' College, Cambridge"
        ],
        [
            "Mauricio Pinilla",
            "/medicine/disease/notable_people_with_this_condition",
            "Bob Marley"
        ],
        [
            "Amber Riley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Blackpool"
        ],
        [
            "S. Manivannan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Visual Effects Art Director"
        ],
        [
            "Edward Woodward",
            "/people/person/place_of_birth",
            "Grey DeLisle"
        ],
        [
            "Ridgefield",
            "/people/person/gender",
            "Quincy"
        ],
        [
            "Girish Karnad",
            "/people/person/places_lived./people/place_lived/location",
            "The Chronicles of Narnia: The Voyage of the Dawn Treader"
        ],
        [
            "David Newman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Satellite Award for Best Cinematography"
        ],
        [
            "Buzz Aldrin",
            "/people/person/religion",
            "The Singing Detective"
        ],
        [
            "Pete Postlethwaite",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Greg Bear"
        ],
        [
            "John Ford",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Hustler"
        ],
        [
            "Ernst Lubitsch",
            "/people/person/places_lived./people/place_lived/location",
            "Organ"
        ],
        [
            "New York",
            "/medicine/disease/notable_people_with_this_condition",
            "Europop"
        ],
        [
            "Houston",
            "/people/cause_of_death/people",
            "Irvine"
        ],
        [
            "Broadcasting",
            "/people/person/gender",
            "Richard Gere"
        ],
        [
            "Pancreatic cancer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Metro-Goldwyn-Mayer"
        ],
        [
            "Emilio Estevez",
            "/people/deceased_person/place_of_burial",
            "Nokia"
        ],
        [
            "Spokesperson-GB",
            "/people/ethnicity/languages_spoken",
            "Mark Goodson"
        ],
        [
            "Larry Miller",
            "/people/person/employment_history./business/employment_tenure/company",
            "Swan Hunter"
        ],
        [
            "Natalie Wood",
            "/people/person/religion",
            "Whig Party"
        ],
        [
            "Joel Schumacher",
            "/people/person/nationality",
            "George Raft"
        ],
        [
            "Annabeth Gish",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Weather Man"
        ],
        [
            "Christopher Hitchens",
            "/people/person/gender",
            "Jay-Z"
        ],
        [
            "Stephen Baxter",
            "/people/person/languages",
            "Amadeus"
        ],
        [
            "David Lean",
            "/people/person/spouse_s./people/marriage/spouse",
            "Technical death metal"
        ],
        [
            "Trey Parker",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Muskegon"
        ],
        [
            "Sean Penn",
            "/people/ethnicity/people",
            "District 9"
        ],
        [
            "Michael Patrick King",
            "/people/person/place_of_birth",
            "Patrick Warburton"
        ],
        [
            "George Washington",
            "/people/deceased_person/place_of_burial",
            "Academy Awards"
        ],
        [
            "Tim Minear",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "University of Ottawa"
        ],
        [
            "Betty Grable",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Michael Conforti"
        ],
        [
            "Ravi Shankar",
            "/people/person/nationality",
            "Tony Blair"
        ],
        [
            "Chemistry",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "South Africa"
        ],
        [
            "English people",
            "/people/ethnicity/people",
            "Criminology"
        ],
        [
            "Vinod Khanna",
            "/people/person/nationality",
            "Home Alone"
        ],
        [
            "George Hamilton",
            "/people/person/profession",
            "Loudon Wainwright III"
        ],
        [
            "Bill Condon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States Dollar"
        ],
        [
            "Elizabeth II",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "The Man with the Golden Gun"
        ],
        [
            "Dolly Parton",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Mark Gordon"
        ],
        [
            "Justin Timberlake",
            "/people/person/gender",
            "Oliver Platt"
        ],
        [
            "Michelangelo Antonioni",
            "/people/ethnicity/languages_spoken",
            "Diedrich Bader"
        ],
        [
            "Kelly Macdonald",
            "/people/person/religion",
            "Male"
        ],
        [
            "Lauren Katherine Conrad",
            "/people/ethnicity/languages_spoken",
            "Irene Cara"
        ],
        [
            "Michael Moriarty",
            "/people/person/place_of_birth",
            "Xerox"
        ],
        [
            "Harry Connick, Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Journalism"
        ],
        [
            "House of Romanov",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Broadcast Film Critics Association Award for Best Supporting Actor"
        ],
        [
            "Bryan Forbes",
            "/people/person/gender",
            "Contemporary hit radio"
        ],
        [
            "Arthur Q. Bryan",
            "/people/cause_of_death/people",
            "Degrassi: The Next Generation"
        ],
        [
            "Kate Nelligan",
            "/people/ethnicity/people",
            "Grammy Award for Best Solo Rock Vocal Performance"
        ],
        [
            "Zhang Ziyi",
            "/people/person/religion",
            "Primetime Emmy Award for Outstanding Guest Actor - Comedy Series"
        ],
        [
            "Catherine O'Hara",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Isaac Hayes"
        ],
        [
            "Mel Gibson",
            "/people/profession/specialization_of",
            "Jack Benny"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Townsville"
        ],
        [
            "John Corbett",
            "/people/ethnicity/languages_spoken",
            "Middlesex County"
        ],
        [
            "Billy Crystal",
            "/people/ethnicity/languages_spoken",
            "Travis Banton"
        ],
        [
            "Chris Pine",
            "/people/ethnicity/geographic_distribution",
            "Aarhus"
        ],
        [
            "Steven Dean Moore",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Yu-Gi-Oh! Duel Monsters GX"
        ],
        [
            "Dan Grimaldi",
            "/medicine/disease/notable_people_with_this_condition",
            "Tony Award for Best Book of a Musical"
        ],
        [
            "Multiple sclerosis",
            "/people/person/places_lived./people/place_lived/location",
            "Curtis Institute of Music"
        ],
        [
            "New York",
            "/medicine/disease/notable_people_with_this_condition",
            "Painting"
        ],
        [
            "John Barry",
            "/people/person/spouse_s./people/marriage/spouse",
            "John Rhys-Davies"
        ],
        [
            "Gary Cooper",
            "/people/ethnicity/people",
            "IK Start"
        ],
        [
            "Bret McKenzie",
            "/people/profession/specialization_of",
            "Limp Bizkit"
        ],
        [
            "Braunschweig",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jules Verne"
        ],
        [
            "Moses Ashikodi",
            "/people/person/profession",
            "Greenwood"
        ],
        [
            "Walter Murch",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tony Thomas"
        ],
        [
            "Timothy Dalton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "William A. Horning"
        ],
        [
            "Denise Richards",
            "/people/person/spouse_s./people/marriage/spouse",
            "Angers SCO"
        ],
        [
            "Helen Hayes",
            "/people/person/nationality",
            "Primetime Emmy Award for Outstanding Animated Program (for Programming Less Than One Hour)"
        ],
        [
            "Andrea Bowen",
            "/people/person/places_lived./people/place_lived/location",
            "Tabriz"
        ],
        [
            "Kelly Preston",
            "/people/profession/specialization_of",
            "FC Metz"
        ],
        [
            "Chillicothe",
            "/people/person/nationality",
            "Female"
        ],
        [
            "Curtis Hanson",
            "/people/person/gender",
            "Livingston F.C."
        ],
        [
            "Tara Strong",
            "/people/person/religion",
            "The Sting"
        ],
        [
            "Karl Marx",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Chief Operating Officer"
        ],
        [
            "Cy Coleman",
            "/people/deceased_person/place_of_death",
            "Hackensack"
        ],
        [
            "Edward Shearmur",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Richard III"
        ],
        [
            "Ed Lauter",
            "/medicine/disease/notable_people_with_this_condition",
            "Oldham"
        ],
        [
            "German American",
            "/people/person/employment_history./business/employment_tenure/company",
            "Gate Keepers 21"
        ],
        [
            "David DePatie",
            "/people/deceased_person/place_of_death",
            "The Faculty"
        ],
        [
            "Ian Somerhalder",
            "/people/person/religion",
            "Male"
        ],
        [
            "H. G. Wells",
            "/people/ethnicity/people",
            "Otis College of Art and Design"
        ],
        [
            "Ariel Sharon",
            "/people/cause_of_death/people",
            "The Siege"
        ],
        [
            "Ashkenazi Jews",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Andrew Schneider"
        ],
        [
            "Nikolai Gogol",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Girl Scouts of the USA"
        ],
        [
            "Environmentalist",
            "/people/ethnicity/languages_spoken",
            "Rounder Records"
        ],
        [
            "David Javerbaum",
            "/people/profession/specialization_of",
            "Educational television"
        ],
        [
            "Kevin Michael Richardson",
            "/people/person/languages",
            "Sicilian Mafia"
        ],
        [
            "Mariah Carey",
            "/people/person/spouse_s./people/marriage/spouse",
            "Pfizer"
        ],
        [
            "Christopher Guest",
            "/people/cause_of_death/people",
            "Jeff Garlin"
        ],
        [
            "Seal",
            "/people/person/spouse_s./people/marriage/spouse",
            "Robert Young"
        ],
        [
            "DMX",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Surrealism"
        ],
        [
            "Jane Campion",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Coconino County"
        ],
        [
            "Charles Laughton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Peshawar"
        ],
        [
            "Robert Guza Jr.",
            "/people/ethnicity/languages_spoken",
            "Pennine Alps"
        ],
        [
            "Butch Hartman",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Toowoomba"
        ],
        [
            "Robert Richardson",
            "/people/ethnicity/geographic_distribution",
            "The Birds"
        ],
        [
            "A. Sreekar Prasad",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Harlem"
        ],
        [
            "Gena Rowlands",
            "/people/profession/specialization_of",
            "Royal Canadian Air Force"
        ],
        [
            "Cirrhosis",
            "/people/person/places_lived./people/place_lived/location",
            "Roots"
        ],
        [
            "Maximilian Schell",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bayonne"
        ],
        [
            "Peter Wentz",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Abilene Christian University"
        ],
        [
            "Elias Koteas",
            "/people/person/languages",
            "Microsoft Windows"
        ],
        [
            "Jennifer Esposito",
            "/people/person/places_lived./people/place_lived/location",
            "Eurasia"
        ],
        [
            "Merle Haggard",
            "/people/person/profession",
            "Colin Wilson"
        ],
        [
            "Raghu Babu",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Laurence Mark"
        ],
        [
            "Vince Vaughn",
            "/people/profession/specialization_of",
            "90th United States Congress"
        ],
        [
            "Lorne Michaels",
            "/people/deceased_person/place_of_death",
            "The Cabin in the Woods"
        ],
        [
            "Raquel Welch",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Erie County"
        ],
        [
            "Richard Chamberlain",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Patti Smith"
        ],
        [
            "Steve Carell",
            "/people/person/gender",
            "Actor-GB"
        ],
        [
            "Serena Williams",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Oslo"
        ],
        [
            "Orry-Kelly",
            "/people/cause_of_death/people",
            "Ned Beatty"
        ],
        [
            "Marion Cotillard",
            "/people/person/languages",
            "This Is England"
        ],
        [
            "Alan Hale, Sr.",
            "/people/person/languages",
            "49th Annual Grammy Awards"
        ],
        [
            "Tom Hardy",
            "/people/person/place_of_birth",
            "Midfielder"
        ],
        [
            "Van Morrison",
            "/people/person/places_lived./people/place_lived/location",
            "Jared Leto"
        ],
        [
            "Zhang Ziyi",
            "/people/person/religion",
            "CWA New Blood Dagger"
        ],
        [
            "Prophet-GB",
            "/people/deceased_person/place_of_burial",
            "Barbara Stanwyck"
        ],
        [
            "County Galway",
            "/people/person/nationality",
            "Power pop"
        ],
        [
            "Damian Marley",
            "/people/ethnicity/geographic_distribution",
            "High Fidelity"
        ],
        [
            "Meg Ryan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best Instrumental Soloist(s) Performance (with orchestra)"
        ],
        [
            "Noam Chomsky",
            "/people/person/spouse_s./people/marriage/spouse",
            "Calista Flockhart"
        ],
        [
            "Sebastian Krys",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ross Turnbull"
        ],
        [
            "Peter MacNicol",
            "/people/person/employment_history./business/employment_tenure/company",
            "West Yorkshire"
        ],
        [
            "Aishwarya Rai Bachchan",
            "/people/deceased_person/place_of_death",
            "Royal Academy of Music"
        ],
        [
            "Edward G. Robinson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bulgaria national football team"
        ],
        [
            "Norah Jones",
            "/people/ethnicity/people",
            "Defender"
        ],
        [
            "Venus Williams",
            "/people/cause_of_death/people",
            "The Rainmaker"
        ],
        [
            "Rob Thomas",
            "/people/person/nationality",
            "Gil Bellows"
        ],
        [
            "Gethin Creagh",
            "/people/ethnicity/languages_spoken",
            "Independent Spirit Award for Best Supporting Male"
        ],
        [
            "Lily Tomlin",
            "/people/profession/specialization_of",
            "Sport Club Corinthians Paulista"
        ],
        [
            "Robert Wachtel",
            "/people/person/profession",
            "Daredevil"
        ],
        [
            "Uganda",
            "/people/ethnicity/people",
            "Parkersburg"
        ],
        [
            "Billy Bragg",
            "/people/ethnicity/people",
            "United States Conference of Catholic Bishops"
        ],
        [
            "Jon Avnet",
            "/people/ethnicity/geographic_distribution",
            "South Africa"
        ],
        [
            "Jimmy Page",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sean Astin"
        ],
        [
            "Jason Isaacs",
            "/medicine/disease/notable_people_with_this_condition",
            "Denise Richards"
        ],
        [
            "William Sanderson",
            "/people/person/profession",
            "Screenwriter"
        ],
        [
            "Mario Van Peebles",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jimmy Fallon"
        ],
        [
            "Toshio Furukawa",
            "/people/cause_of_death/people",
            "Russian Civil War"
        ],
        [
            "Joel Edgerton",
            "/people/person/place_of_birth",
            "Bleach: The DiamondDust Rebellion"
        ],
        [
            "Texas A&M University",
            "/people/person/places_lived./people/place_lived/location",
            "Messina"
        ],
        [
            "Rheumatoid arthritis",
            "/people/deceased_person/place_of_death",
            "Paul Francis Webster"
        ],
        [
            "Henry Blanke",
            "/people/person/religion",
            "Prabhu"
        ],
        [
            "Maurice Sendak",
            "/people/profession/specialization_of",
            "Actor-GB"
        ],
        [
            "Adrien Brody",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Razzie Award for Worst Screenplay"
        ],
        [
            "Mark Cuban",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Al-Hilal FC"
        ],
        [
            "Rory Cochrane",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Marriage"
        ],
        [
            "Ronald Reagan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Killing Them Softly"
        ],
        [
            "Maine",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Gary Cooper"
        ],
        [
            "Russell Crowe",
            "/medicine/disease/notable_people_with_this_condition",
            "Egypt"
        ],
        [
            "Robert Klein",
            "/people/person/languages",
            "Jayma Mays"
        ],
        [
            "Trevor Rabin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Charlotte"
        ],
        [
            "Austin Pendleton",
            "/people/deceased_person/place_of_burial",
            "Stand by Me"
        ],
        [
            "Joni Mitchell",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "MTV Movie Award for Best Comedic Performance"
        ],
        [
            "Martin Scorsese",
            "/people/cause_of_death/people",
            "Jessica Alba"
        ],
        [
            "John Boorman",
            "/people/ethnicity/people",
            "Bridget Fonda"
        ],
        [
            "Yasser Arafat",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Academy Award for Best Actress in a Supporting Role"
        ],
        [
            "Elliott Smith",
            "/people/person/gender",
            "Isle of Man"
        ],
        [
            "Pneumonia",
            "/people/ethnicity/geographic_distribution",
            "Colombia national football team"
        ],
        [
            "Fritz Lang",
            "/people/person/employment_history./business/employment_tenure/company",
            "Folkestone"
        ],
        [
            "Jerry 'Wonder' Duplessis",
            "/people/person/employment_history./business/employment_tenure/company",
            "Kevin McCarthy"
        ],
        [
            "Jim Jonsin",
            "/people/ethnicity/languages_spoken",
            "Eastern Kentucky University"
        ],
        [
            "Italo Calvino",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Willow"
        ],
        [
            "Ashkenazi Jews",
            "/people/person/employment_history./business/employment_tenure/company",
            "The End Records"
        ],
        [
            "Carl Friedrich Gauss",
            "/people/deceased_person/place_of_burial",
            "Electronic keyboard"
        ],
        [
            "Kim Cattrall",
            "/medicine/disease/notable_people_with_this_condition",
            "Cory Doctorow"
        ],
        [
            "Benjamin Bratt",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Eastern European Time Zone"
        ],
        [
            "Herbert Ross",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The Greatest Story Ever Told"
        ],
        [
            "Steve Jordan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "30 Days of Night"
        ],
        [
            "Presenter-GB",
            "/people/person/spouse_s./people/marriage/spouse",
            "FC Aarau"
        ],
        [
            "William Howard Taft",
            "/people/ethnicity/languages_spoken",
            "Filmfare Award for Best Actress"
        ],
        [
            "Pat Morita",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Arcadia"
        ],
        [
            "Corbin Bleu",
            "/people/person/nationality",
            "Ratatouille"
        ],
        [
            "Max Casella",
            "/people/cause_of_death/people",
            "Armenian Apostolic Church"
        ],
        [
            "Michael Murphy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Short story"
        ],
        [
            "Tim Rice",
            "/people/person/languages",
            "David Fincher"
        ],
        [
            "Shannon Elizabeth",
            "/people/person/places_lived./people/place_lived/location",
            "Fortune 1000"
        ],
        [
            "Luci Christian",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Road"
        ],
        [
            "Nancy Cartwright",
            "/people/person/gender",
            "Master of Arts"
        ],
        [
            "Leon Trotsky",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Castle Rock Entertainment"
        ],
        [
            "Michael Conforti",
            "/people/cause_of_death/people",
            "Clown"
        ],
        [
            "Til Schweiger",
            "/people/person/places_lived./people/place_lived/location",
            "Barrow-in-Furness"
        ],
        [
            "Lou Diamond Phillips",
            "/people/person/nationality",
            "The Best Years of Our Lives"
        ],
        [
            "Accountant",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "North Africa"
        ],
        [
            "Charles M. Schulz",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jim Clark"
        ],
        [
            "House of Romanov",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "California State University, Sacramento"
        ],
        [
            "Chris Patton",
            "/people/profession/specialization_of",
            "Giorgio Moroder"
        ],
        [
            "Martin Balsam",
            "/people/person/place_of_birth",
            "Soundtrack"
        ],
        [
            "Scientist-GB",
            "/people/person/places_lived./people/place_lived/location",
            "Art dealer"
        ],
        [
            "Tom Noonan",
            "/medicine/disease/notable_people_with_this_condition",
            "Galatasaray S.K."
        ],
        [
            "Marcel Proust",
            "/people/cause_of_death/people",
            "Gethin Creagh"
        ],
        [
            "James Hetfield",
            "/people/profession/specialization_of",
            "Peking University"
        ],
        [
            "Dan Aykroyd",
            "/people/ethnicity/geographic_distribution",
            "David Mamet"
        ],
        [
            "Murray Rothbard",
            "/people/person/spouse_s./people/marriage/spouse",
            "Dave Chappelle"
        ],
        [
            "Bob Clampett",
            "/people/person/employment_history./business/employment_tenure/company",
            "Forgetting Sarah Marshall"
        ],
        [
            "Pauly Shore",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Kathy Baker"
        ],
        [
            "Dionne Warwick",
            "/people/person/place_of_birth",
            "Sikkim"
        ],
        [
            "Derek Jeter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Aruna Irani"
        ],
        [
            "United States Secretary of the Treasury",
            "/people/deceased_person/place_of_burial",
            "Being There"
        ],
        [
            "Meagan Good",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Olympique Lyonnais"
        ],
        [
            "Jonathan Glickman",
            "/people/person/gender",
            "Goalkeeper"
        ],
        [
            "Geoffrey Unsworth",
            "/people/person/profession",
            "Tanikella Bharani"
        ],
        [
            "Visual Effects Supervisor",
            "/people/person/gender",
            "Robots"
        ],
        [
            "Michael Clarke Duncan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Muncie"
        ],
        [
            "Jack Warden",
            "/people/ethnicity/geographic_distribution",
            "Colorado Avalanche"
        ],
        [
            "Nancy Pelosi",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Architecture"
        ],
        [
            "Dresden",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kiss of the Spider Woman"
        ],
        [
            "Maximilian Schell",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Finland"
        ],
        [
            "Wyclef Jean",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Songwriter-GB"
        ],
        [
            "Christopher Hitchens",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Symphony"
        ],
        [
            "Anna Paquin",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Robert F. Boyle"
        ],
        [
            "Atlantic Ocean",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bronxville"
        ],
        [
            "Saint Paul",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Vincente Minnelli"
        ],
        [
            "Sean Penn",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Stephen Moyer"
        ],
        [
            "Indie film",
            "/people/person/languages",
            "PolyGram"
        ],
        [
            "Prem Nath",
            "/people/ethnicity/geographic_distribution",
            "Verity Lambert"
        ],
        [
            "Manish Malhotra",
            "/people/ethnicity/languages_spoken",
            "Remax-US"
        ],
        [
            "Kathleen Kennedy",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Tony Award for Best Costume Design"
        ],
        [
            "Iqbal Theba",
            "/people/ethnicity/languages_spoken",
            "Robert Lantos"
        ],
        [
            "Windsor County",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "John Hartford"
        ],
        [
            "Jeremy Sisto",
            "/people/person/languages",
            "Markham"
        ],
        [
            "Isaac Hayes",
            "/people/person/nationality",
            "Strasbourg"
        ],
        [
            "Dave Navarro",
            "/people/person/nationality",
            "Toronto"
        ],
        [
            "Dmitri Shostakovich",
            "/people/profession/specialization_of",
            "Frankie Faison"
        ],
        [
            "Paul Guilfoyle",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Brad Garrett"
        ],
        [
            "Jim Wilson",
            "/people/ethnicity/geographic_distribution",
            "Tony Shalhoub"
        ],
        [
            "Saif Ali Khan",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Virginia"
        ],
        [
            "Geologist",
            "/people/person/religion",
            "2008 Summer Olympics"
        ],
        [
            "Chazz Palminteri",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Superman III"
        ],
        [
            "Jackie Gleason",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Paul Winchell"
        ],
        [
            "Anaheim",
            "/people/cause_of_death/people",
            "Babyface"
        ],
        [
            "Peter Wentz",
            "/people/person/places_lived./people/place_lived/location",
            "Northern Arizona University"
        ],
        [
            "Damon Lindelof",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "All the King's Men"
        ],
        [
            "Napoleon Bonaparte",
            "/people/person/places_lived./people/place_lived/location",
            "Defender"
        ],
        [
            "Cancer",
            "/medicine/disease/notable_people_with_this_condition",
            "Libyan Civil War"
        ],
        [
            "Margaret Cho",
            "/people/ethnicity/people",
            "Soldier-GB"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/person/spouse_s./people/marriage/spouse",
            "Basingstoke"
        ],
        [
            "Edward James Olmos",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "BAFTA Award for Best Film Music"
        ],
        [
            "Bertolt Brecht",
            "/people/person/religion",
            "Cannes Jury Prize"
        ],
        [
            "Melvin Frank",
            "/people/profession/specialization_of",
            "Vitamin A"
        ],
        [
            "Virginia Woolf",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Crispin Freeman"
        ],
        [
            "Jeff Moss",
            "/people/person/employment_history./business/employment_tenure/company",
            "Scarborough"
        ],
        [
            "Danny Elfman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United States Dollar"
        ],
        [
            "Dido",
            "/people/person/languages",
            "New York City"
        ],
        [
            "Christopher Hitchens",
            "/people/person/religion",
            "Portuguese Language"
        ],
        [
            "Sara Ramirez",
            "/people/person/languages",
            "Medford"
        ],
        [
            "Parker Posey",
            "/people/cause_of_death/people",
            "Massachusetts"
        ],
        [
            "Kevin Betsy",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Zamalek SC"
        ],
        [
            "Frances McDormand",
            "/people/cause_of_death/people",
            "Georgia"
        ],
        [
            "Flea",
            "/people/person/nationality",
            "Jeff Daniels"
        ],
        [
            "Ruby Dee",
            "/people/person/nationality",
            "John Krasinski"
        ],
        [
            "Jean Passanante",
            "/people/person/profession",
            "Cats & Dogs"
        ],
        [
            "Renny Harlin",
            "/people/person/gender",
            "SuperSport United F.C."
        ],
        [
            "English Channel",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ned Kelly"
        ],
        [
            "Heath Ledger",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Steve Miller Band"
        ],
        [
            "Dannii Minogue",
            "/people/ethnicity/geographic_distribution",
            "Ghost World"
        ],
        [
            "Orlando Bloom",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Graham Gouldman"
        ],
        [
            "Deva",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Om Puri"
        ],
        [
            "Ken Adam",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Rogue"
        ],
        [
            "Rob Zombie",
            "/people/person/religion",
            "Nu jazz"
        ],
        [
            "Simon Pegg",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "University of Bologna"
        ],
        [
            "Leah Laiman",
            "/people/person/profession",
            "Harrow School"
        ],
        [
            "Pam Grier",
            "/people/ethnicity/people",
            "Rie Kugimiya"
        ],
        [
            "The Neptunes",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ballet"
        ],
        [
            "Glenn Frey",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Biographical film"
        ],
        [
            "Ted Danson",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Glitch"
        ],
        [
            "Chris Carter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Midfielder"
        ],
        [
            "Tabitha St. Germain",
            "/people/cause_of_death/people",
            "2012 Summer Olympics"
        ],
        [
            "Joe Pantoliano",
            "/medicine/disease/notable_people_with_this_condition",
            "Rock of Ages"
        ],
        [
            "Mike O'Malley",
            "/people/ethnicity/people",
            "Solano County"
        ],
        [
            "Def Leppard",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Thiruvananthapuram"
        ],
        [
            "Vincent D'Onofrio",
            "/people/person/places_lived./people/place_lived/location",
            "Robert Richardson"
        ],
        [
            "Eric Roberts",
            "/people/person/places_lived./people/place_lived/location",
            "Logan International Airport"
        ],
        [
            "Brooklyn",
            "/people/ethnicity/people",
            "David Krumholtz"
        ],
        [
            "Phil Collins",
            "/people/person/nationality",
            "Alberto Iglesias"
        ],
        [
            "Isabelle Adjani",
            "/people/deceased_person/place_of_burial",
            "Radcliffe College"
        ],
        [
            "Joe Mantegna",
            "/people/profession/specialization_of",
            "The Matrix Reloaded"
        ],
        [
            "Aruna Irani",
            "/people/cause_of_death/people",
            "Chinese Filipino"
        ],
        [
            "Tim Matheson",
            "/medicine/disease/notable_people_with_this_condition",
            "Steven Culp"
        ],
        [
            "Paul Winchell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Weezer"
        ],
        [
            "Gena Rowlands",
            "/people/person/profession",
            "Chris Penn"
        ],
        [
            "John Ruddy",
            "/people/person/nationality",
            "The Messenger"
        ],
        [
            "June Carter Cash",
            "/people/person/place_of_birth",
            "Dallas Stars"
        ],
        [
            "Johnny Lever",
            "/people/cause_of_death/people",
            "Javanese people"
        ],
        [
            "Emily Blunt",
            "/people/person/gender",
            "Stanley Donen"
        ],
        [
            "Margaret Cho",
            "/people/person/place_of_birth",
            "Dallas Theological Seminary"
        ],
        [
            "Herbert Lom",
            "/people/person/spouse_s./people/marriage/spouse",
            "Arnold Schoenberg"
        ],
        [
            "John Logan",
            "/people/person/place_of_birth",
            "Latin Grammy Award for Best Male Pop Vocal Album"
        ],
        [
            "Republic of Ireland",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Robin Hood"
        ],
        [
            "Melora Hardin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bob Rafelson"
        ],
        [
            "Jessalyn Gilsig",
            "/people/deceased_person/place_of_death",
            "Harry Potter and the Prisoner of Azkaban"
        ],
        [
            "Tinnu Anand",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Martin Sheen"
        ],
        [
            "Christopher McDonald",
            "/people/person/nationality",
            "Ralph Stanley"
        ],
        [
            "Ronald Reagan",
            "/people/cause_of_death/people",
            "Gay"
        ],
        [
            "Jeff Goldblum",
            "/people/person/places_lived./people/place_lived/location",
            "Jay and Silent Bob Strike Back"
        ],
        [
            "Richard Strauss",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vivek"
        ],
        [
            "Peter O'Toole",
            "/people/person/religion",
            "Australia"
        ],
        [
            "Leonhard Euler",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Indiana Jones and the Last Crusade"
        ],
        [
            "Adolph Green",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Howl"
        ],
        [
            "Kevin Corrigan",
            "/people/person/languages",
            "Bank of America Corporation"
        ],
        [
            "Selma Blair",
            "/people/deceased_person/place_of_burial",
            "County Mayo"
        ],
        [
            "Edward Burns",
            "/people/person/nationality",
            "Forward"
        ],
        [
            "Damian Marley",
            "/people/person/nationality",
            "Adventure Film"
        ],
        [
            "Joseph Campbell",
            "/people/person/place_of_birth",
            "United States Dollar"
        ],
        [
            "Kareena Kapoor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "KT Tunstall"
        ],
        [
            "Salinas",
            "/people/person/profession",
            "Primetime Emmy Award for Outstanding Lead Actor - Miniseries or a Movie"
        ],
        [
            "Gabriel Yared",
            "/people/ethnicity/people",
            "Deion Sanders"
        ],
        [
            "M. Night Shyamalan",
            "/people/person/employment_history./business/employment_tenure/company",
            "MTV Movie Award for Best Comedic Performance"
        ],
        [
            "Bruce Davison",
            "/people/deceased_person/place_of_death",
            "Juelz Santana"
        ],
        [
            "David Healy",
            "/people/person/religion",
            "Loretta Young"
        ],
        [
            "Mandy Patinkin",
            "/people/person/places_lived./people/place_lived/location",
            "Jessica Alba"
        ],
        [
            "Robbie Coltrane",
            "/people/person/profession",
            "Network"
        ],
        [
            "Anne McCaffrey",
            "/people/person/gender",
            "Romeo + Juliet"
        ],
        [
            "England",
            "/people/person/gender",
            "Windows XP"
        ],
        [
            "Lisa Gerrard",
            "/people/ethnicity/geographic_distribution",
            "Synthesizer"
        ],
        [
            "KRS-One",
            "/people/person/profession",
            "Mighty Aphrodite"
        ],
        [
            "Bridget Fonda",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Marco Beltrami"
        ],
        [
            "Richard Dreyfuss",
            "/people/person/place_of_birth",
            "Adrian Belew"
        ],
        [
            "Reba McEntire",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "USA Network"
        ],
        [
            "Michael Balcon",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Mean Girls"
        ],
        [
            "Hans Dreier",
            "/people/person/profession",
            "Skillet"
        ],
        [
            "Christopher Lloyd",
            "/people/person/religion",
            "Film Director"
        ],
        [
            "Stephen Woolley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Marianne Faithfull"
        ],
        [
            "Gladys Knight",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Andre Jacquemetton"
        ],
        [
            "Patrizia von Brandenstein",
            "/people/ethnicity/geographic_distribution",
            "Airport"
        ],
        [
            "Roy Orbison",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Timbales"
        ],
        [
            "Amanda Peet",
            "/people/person/profession",
            "Basil Rathbone"
        ],
        [
            "Joseph Kish",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Who"
        ],
        [
            "Kevin Michael Richardson",
            "/people/ethnicity/geographic_distribution",
            "Margin Call"
        ],
        [
            "Andy Samberg",
            "/people/person/gender",
            "Xander Berkeley"
        ],
        [
            "Franz Schubert",
            "/people/person/nationality",
            "Hong Kong Film Award for Best Cinematography"
        ],
        [
            "Debi Mazar",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of Madras"
        ],
        [
            "Doc Watson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Meat Loaf"
        ],
        [
            "Dennis Muren",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Paul Winchell"
        ],
        [
            "Elizabeth II",
            "/people/deceased_person/place_of_burial",
            "Douglas Adams"
        ],
        [
            "Marty Stuart",
            "/people/person/nationality",
            "Death metal"
        ],
        [
            "Justin Smith",
            "/people/person/employment_history./business/employment_tenure/company",
            "B.B. King"
        ],
        [
            "Frank Skinner",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Queen Mary, University of London"
        ],
        [
            "Billy Crudup",
            "/people/cause_of_death/people",
            "Elektra Records"
        ],
        [
            "Debbie Reynolds",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ukraine"
        ],
        [
            "David Geffen",
            "/people/person/places_lived./people/place_lived/location",
            "Shea Whigham"
        ],
        [
            "Buddy Guy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "My Left Foot"
        ],
        [
            "Heath Ledger",
            "/people/person/languages",
            "Major"
        ],
        [
            "Rachel Weisz",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ross County F.C."
        ],
        [
            "Donald Fagen",
            "/people/deceased_person/place_of_death",
            "Aaron Spelling"
        ],
        [
            "Christina Ricci",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "1988 Winter Olympics"
        ],
        [
            "Dominica",
            "/people/person/languages",
            "Fluoride"
        ],
        [
            "Eriq La Salle",
            "/people/deceased_person/place_of_death",
            "Roberto Benigni"
        ],
        [
            "Roy Orbison",
            "/people/cause_of_death/people",
            "Saint Petersburg Conservatory"
        ],
        [
            "Marriage",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Taito Corporation"
        ],
        [
            "Paul Simon",
            "/people/deceased_person/place_of_burial",
            "Alan Hale, Sr."
        ],
        [
            "Freemasonry",
            "/people/person/place_of_birth",
            "Great Britain"
        ],
        [
            "Pamela Anderson",
            "/people/person/employment_history./business/employment_tenure/company",
            "Berrien County"
        ],
        [
            "Sean Connery",
            "/people/deceased_person/place_of_burial",
            "Academy Award for Best Actor"
        ],
        [
            "Preston Sturges",
            "/people/deceased_person/place_of_death",
            "Threonine"
        ],
        [
            "Jay Mohr",
            "/people/ethnicity/languages_spoken",
            "Official Website"
        ],
        [
            "Special Effects Supervisor",
            "/people/person/languages",
            "Kevin Michael McHale"
        ],
        [
            "Ellen DeGeneres",
            "/people/person/profession",
            "Thin Lizzy"
        ],
        [
            "Anne Bancroft",
            "/people/person/languages",
            "Craig Bellamy"
        ],
        [
            "Chris Nurse",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Mona Marshall"
        ],
        [
            "Cliff Richard",
            "/people/cause_of_death/people",
            "Rich Sommer"
        ],
        [
            "Sean Penn",
            "/people/person/languages",
            "Parody"
        ],
        [
            "Kirk Douglas",
            "/people/person/spouse_s./people/marriage/spouse",
            "Redlands"
        ],
        [
            "Stephen McHattie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Princeton University"
        ],
        [
            "Roger Savage",
            "/people/person/languages",
            "Lucky Numbers"
        ],
        [
            "Kevin McCarthy",
            "/people/person/places_lived./people/place_lived/location",
            "Netherlands national football team"
        ],
        [
            "Richard Wright",
            "/people/deceased_person/place_of_death",
            "Far from Heaven"
        ],
        [
            "Frank Capra",
            "/people/deceased_person/place_of_burial",
            "Caen"
        ],
        [
            "Mark Robson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Laura Innes"
        ],
        [
            "Surveyor-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Anna Karenina"
        ],
        [
            "Tabu",
            "/people/person/nationality",
            "Ryan Reynolds"
        ],
        [
            "Peter Stormare",
            "/people/person/gender",
            "The Chronicles of Narnia: The Lion, the Witch and the Wardrobe"
        ],
        [
            "Ellen Burstyn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rocky"
        ],
        [
            "Ben Folds",
            "/people/person/places_lived./people/place_lived/location",
            "Trinity College"
        ],
        [
            "Bernard Montgomery, 1st Viscount Montgomery of Alamein",
            "/people/person/employment_history./business/employment_tenure/company",
            "Star Trek"
        ],
        [
            "Alex Kurtzman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Synthesizer"
        ],
        [
            "Lahore",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "John Heard"
        ],
        [
            "Maggie Smith",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Batman Forever"
        ],
        [
            "Croatian American",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Imperial Records"
        ],
        [
            "Jenny McCarthy",
            "/people/ethnicity/geographic_distribution",
            "Shutter Island"
        ],
        [
            "A. R. Rahman",
            "/people/ethnicity/languages_spoken",
            "David Wenham"
        ],
        [
            "Thomas Pynchon",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Fairfield University"
        ],
        [
            "Nikola Tesla",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Messina"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/gender",
            "RWDM Brussels FC"
        ],
        [
            "Jack Kirby",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Final Destination"
        ],
        [
            "Harry Andrews",
            "/people/deceased_person/place_of_death",
            "Van Nuys"
        ],
        [
            "Mangaka-GB",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Augustus"
        ],
        [
            "Wilmer Valderrama",
            "/people/profession/specialization_of",
            "The Soloist"
        ],
        [
            "Isaac Newton",
            "/people/deceased_person/place_of_death",
            "International relations"
        ],
        [
            "Paul Mazursky",
            "/people/person/employment_history./business/employment_tenure/company",
            "All My Children"
        ],
        [
            "Alan Burnett",
            "/people/ethnicity/geographic_distribution",
            "Renal failure"
        ],
        [
            "Eve Myles",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Accrington Stanley F.C."
        ],
        [
            "Jeff Goldblum",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Primetime Emmy Award for Outstanding Guest Actress - Drama Series"
        ],
        [
            "Mary",
            "/people/person/places_lived./people/place_lived/location",
            "Composer"
        ],
        [
            "Scientist-GB",
            "/people/ethnicity/languages_spoken",
            "Episcopal Church"
        ],
        [
            "Queens",
            "/people/person/spouse_s./people/marriage/spouse",
            "Invincible"
        ],
        [
            "Salma Hayek",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Domino"
        ],
        [
            "Mike Scully",
            "/people/ethnicity/languages_spoken",
            "Galatasaray S.K."
        ],
        [
            "Salman Rushdie",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Progressive rock"
        ],
        [
            "Chaka Khan",
            "/people/person/profession",
            "Compton"
        ],
        [
            "Mario Puzo",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ontario County"
        ],
        [
            "Phil Alden Robinson",
            "/people/cause_of_death/people",
            "Jake Gyllenhaal"
        ],
        [
            "Burnett Guffey",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "FC Spartak Moscow"
        ],
        [
            "Robert Gates",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Hensley Meulens"
        ],
        [
            "Marvin Gaye",
            "/people/person/profession",
            "J Records"
        ],
        [
            "Ingmar Bergman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Debbie Harry"
        ],
        [
            "Roman Polanski",
            "/people/ethnicity/people",
            "Flathead County"
        ],
        [
            "Willem Dafoe",
            "/medicine/disease/notable_people_with_this_condition",
            "Capsicum"
        ],
        [
            "Robert Wagner",
            "/people/ethnicity/languages_spoken",
            "Sidney Sheldon"
        ],
        [
            "Joseph R. Gannascoli",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "2009 Major League Baseball season"
        ],
        [
            "Charles Dance",
            "/people/person/nationality",
            "Stan Winston"
        ],
        [
            "Martine McCutcheon",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "South Holland"
        ],
        [
            "Toni Braxton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tech house"
        ],
        [
            "Harpsichordist",
            "/people/person/place_of_birth",
            "FC Hansa Rostock"
        ],
        [
            "Mike B. Anderson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Metallica"
        ],
        [
            "Lupe Fiasco",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Louis C.K."
        ],
        [
            "Santhanam",
            "/people/ethnicity/geographic_distribution",
            "Neil Simon"
        ],
        [
            "B.B. King",
            "/people/person/place_of_birth",
            "Cardiac arrhythmia"
        ],
        [
            "Harvey Fierstein",
            "/people/person/places_lived./people/place_lived/location",
            "Stan Winston"
        ],
        [
            "Randy Travis",
            "/people/person/places_lived./people/place_lived/location",
            "Scottish Labour Party"
        ],
        [
            "Louis C.K.",
            "/people/ethnicity/geographic_distribution",
            "San Bernardino County"
        ],
        [
            "Model",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "BBC HD"
        ],
        [
            "Syphilis",
            "/people/person/religion",
            "Michael Bay"
        ],
        [
            "James G. Robinson",
            "/people/person/languages",
            "Martin McDonagh"
        ],
        [
            "Natalie Cole",
            "/people/ethnicity/languages_spoken",
            "Beef"
        ],
        [
            "Dev Patel",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sun Microsystems"
        ],
        [
            "James Taylor",
            "/people/person/religion",
            "Theofanis Gekas"
        ],
        [
            "Richard Thompson",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "United States presidential election, 2008"
        ],
        [
            "Michael Curtiz",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Television Director"
        ],
        [
            "Christopher Hitchens",
            "/people/cause_of_death/people",
            "Charles Bukowski"
        ],
        [
            "Swizz Beatz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Costa Rica"
        ],
        [
            "Stephen Fry",
            "/people/person/employment_history./business/employment_tenure/company",
            "SV Wehen Wiesbaden"
        ],
        [
            "Darrell Silvera",
            "/people/person/profession",
            "Screen Actors Guild Award for Outstanding Performance by a Female Actor in a Leading Role"
        ],
        [
            "History",
            "/people/ethnicity/geographic_distribution",
            "Television producer-GB"
        ],
        [
            "Martin Balsam",
            "/people/person/place_of_birth",
            "John Barry"
        ],
        [
            "Donald Trump",
            "/people/person/employment_history./business/employment_tenure/company",
            "New Delhi"
        ],
        [
            "Delroy Facey",
            "/people/person/nationality",
            "Chris Thomas King"
        ],
        [
            "Megan Fox",
            "/people/person/religion",
            "Towson University"
        ],
        [
            "Isabelle Adjani",
            "/people/person/languages",
            "Mary Kay Place"
        ],
        [
            "Steve Zahn",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "DeKalb County"
        ],
        [
            "Nathan H. Juran",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Villanova University"
        ],
        [
            "Mark Johnson",
            "/people/person/spouse_s./people/marriage/spouse",
            "Diane Ladd"
        ],
        [
            "Brian Tyler",
            "/people/person/employment_history./business/employment_tenure/company",
            "Radio Days"
        ],
        [
            "Brendan Gleeson",
            "/people/deceased_person/place_of_burial",
            "Elizabeth Banks"
        ],
        [
            "Chris Thile",
            "/people/person/profession",
            "Lana Turner"
        ],
        [
            "Gillian Anderson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Achala Sachdev"
        ],
        [
            "Robert Greenhut",
            "/people/deceased_person/place_of_death",
            "Crouching Tiger, Hidden Dragon"
        ],
        [
            "Timothy Busfield",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Teen drama"
        ],
        [
            "Elmore Leonard",
            "/people/cause_of_death/people",
            "Woodrow Wilson"
        ],
        [
            "Gunshot",
            "/people/ethnicity/languages_spoken",
            "Billy Bob Thornton"
        ],
        [
            "Charles Durning",
            "/people/person/places_lived./people/place_lived/location",
            "Motor neuron disease"
        ],
        [
            "John Boorman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Louisiana Tech University"
        ],
        [
            "Tyrone Power",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "20th Century Fox Television"
        ],
        [
            "Edward Dmytryk",
            "/people/ethnicity/people",
            "Queen"
        ],
        [
            "Soldier-GB",
            "/people/person/place_of_birth",
            "School of American Ballet"
        ],
        [
            "Danny Elfman",
            "/people/deceased_person/place_of_burial",
            "Alan Alda"
        ],
        [
            "India.Arie",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Lady Gaga"
        ],
        [
            "Michelle Branch",
            "/people/deceased_person/place_of_death",
            "English Language"
        ],
        [
            "Allen Covert",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Curious Case of Benjamin Button"
        ],
        [
            "Kate Beckinsale",
            "/people/profession/specialization_of",
            "General Manager"
        ],
        [
            "Neal McDonough",
            "/people/person/gender",
            "Action Film"
        ],
        [
            "Raoul Walsh",
            "/people/cause_of_death/people",
            "Grammy Award for Best Contemporary Blues Album"
        ],
        [
            "Richard Dreyfuss",
            "/people/cause_of_death/people",
            "Hudson River"
        ],
        [
            "John Cho",
            "/people/person/gender",
            "1984 Summer Olympics"
        ],
        [
            "William James",
            "/people/deceased_person/place_of_death",
            "Andorra"
        ],
        [
            "Walter Lantz",
            "/people/profession/specialization_of",
            "Walter Pidgeon"
        ],
        [
            "Amy Robach",
            "/people/person/employment_history./business/employment_tenure/company",
            "FC Pyunik"
        ],
        [
            "Hugh Jackman",
            "/people/cause_of_death/people",
            "Thriller"
        ],
        [
            "Hispanic and Latino Americans",
            "/people/person/place_of_birth",
            "Dick Van Dyke"
        ],
        [
            "Albert Finney",
            "/people/cause_of_death/people",
            "Clint Eastwood"
        ],
        [
            "Dennis Muren",
            "/people/deceased_person/place_of_death",
            "Oriel College"
        ],
        [
            "Boyz II Men",
            "/people/ethnicity/languages_spoken",
            "Beijing Guoan F.C."
        ],
        [
            "Frances Conroy",
            "/medicine/disease/notable_people_with_this_condition",
            "United States Dollar"
        ],
        [
            "Teri Garr",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Grammy Award for Best Female Country Vocal Performance"
        ],
        [
            "Gustavo Santaolalla",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "IMAX"
        ],
        [
            "Paula Abdul",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Illinois at Chicago"
        ],
        [
            "Jason Bateman",
            "/people/cause_of_death/people",
            "HNK Hajduk Split"
        ],
        [
            "Maggie Smith",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "United States Dollar"
        ],
        [
            "Steven Wright",
            "/people/ethnicity/people",
            "Jerry Belson"
        ],
        [
            "Japanese American",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "County Clare"
        ],
        [
            "Malcolm David Kelley",
            "/people/deceased_person/place_of_burial",
            "Finnish Language"
        ],
        [
            "Willie D. Burton",
            "/people/person/religion",
            "Heather Locklear"
        ],
        [
            "French people",
            "/people/person/place_of_birth",
            "Hannah and Her Sisters"
        ],
        [
            "Stanley Tucci",
            "/people/person/gender",
            "Dressed to Kill"
        ],
        [
            "Stephen Demorest",
            "/people/cause_of_death/people",
            "The Golden Compass"
        ],
        [
            "Joe Strummer",
            "/people/person/languages",
            "Remake"
        ],
        [
            "Vincent D'Onofrio",
            "/people/person/gender",
            "Rutina Wesley"
        ],
        [
            "Edgar Rice Burroughs",
            "/people/profession/specialization_of",
            "Christopher Hitchens"
        ],
        [
            "America Ferrera",
            "/people/person/profession",
            "The CW"
        ],
        [
            "Mary-Kate Olsen",
            "/people/ethnicity/languages_spoken",
            "Gold medal"
        ],
        [
            "Barbara Hershey",
            "/people/person/profession",
            "Nausea"
        ],
        [
            "Emily Robison",
            "/medicine/disease/notable_people_with_this_condition",
            "Blade II"
        ],
        [
            "Jamie Gangel",
            "/people/deceased_person/place_of_burial",
            "59th Primetime Emmy Awards"
        ],
        [
            "John Mayer",
            "/people/person/places_lived./people/place_lived/location",
            "Stephen Tobolowsky"
        ],
        [
            "Anjelica Huston",
            "/people/person/place_of_birth",
            "Vegetarianism"
        ],
        [
            "Earl Scruggs",
            "/people/person/gender",
            "Viborg FF"
        ],
        [
            "Ally Sheedy",
            "/people/person/profession",
            "House of Savoy"
        ],
        [
            "Vincent D'Onofrio",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Paul Epworth"
        ],
        [
            "Jeetendra",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Political philosophy"
        ],
        [
            "Tom Cruise",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Federation of Bosnia and Herzegovina"
        ],
        [
            "Marlon Wayans",
            "/people/ethnicity/languages_spoken",
            "Caracas"
        ],
        [
            "Dave Chappelle",
            "/people/person/place_of_birth",
            "Nu jazz"
        ],
        [
            "Shannen Doherty",
            "/people/person/spouse_s./people/marriage/spouse",
            "Roland Emmerich"
        ],
        [
            "Stanley Clarke",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "61st Primetime Emmy Awards"
        ],
        [
            "Charles Stross",
            "/people/ethnicity/languages_spoken",
            "Anderson"
        ],
        [
            "Allison Janney",
            "/people/profession/specialization_of",
            "Lincoln University"
        ],
        [
            "Zooey Deschanel",
            "/people/ethnicity/people",
            "Jerry Seinfeld"
        ],
        [
            "James Madison",
            "/people/person/gender",
            "Buster Keaton"
        ],
        [
            "David DePatie",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "South Korea"
        ],
        [
            "Patricia Heaton",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Adventureland"
        ],
        [
            "Carly Simon",
            "/people/ethnicity/languages_spoken",
            "South Bend"
        ],
        [
            "Rachel Weisz",
            "/people/deceased_person/place_of_burial",
            "Wrexham"
        ],
        [
            "Gillian Spencer",
            "/people/profession/specialization_of",
            "2 Fast 2 Furious"
        ],
        [
            "Jackie Gleason",
            "/people/profession/specialization_of",
            "Suriname"
        ],
        [
            "County Galway",
            "/people/deceased_person/place_of_death",
            "Ashanti"
        ],
        [
            "Ursula K. Le Guin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Wendy Melvoin"
        ],
        [
            "Pretenders",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Lena Horne"
        ],
        [
            "Patrizia von Brandenstein",
            "/people/ethnicity/geographic_distribution",
            "George James Hopkins"
        ],
        [
            "Paul Soloway",
            "/people/deceased_person/place_of_burial",
            "Paddington"
        ],
        [
            "Pontiac",
            "/people/person/place_of_birth",
            "Earth"
        ],
        [
            "Ken Russell",
            "/people/ethnicity/people",
            "Jamie Lynn Sigler"
        ],
        [
            "Richard Wright",
            "/people/cause_of_death/people",
            "Finding Nemo"
        ],
        [
            "Alex Gibney",
            "/people/ethnicity/geographic_distribution",
            "Harare"
        ],
        [
            "Elmira",
            "/people/deceased_person/place_of_death",
            "Tight end"
        ],
        [
            "Jamie Foxx",
            "/people/ethnicity/languages_spoken",
            "Frank Lloyd Wright"
        ],
        [
            "Robert Evans",
            "/people/cause_of_death/people",
            "David Petraeus"
        ],
        [
            "Jamey Sheridan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Heaven's Gate"
        ],
        [
            "Dennis Miller",
            "/people/person/places_lived./people/place_lived/location",
            "A Civil Action"
        ],
        [
            "Carrie Underwood",
            "/people/ethnicity/geographic_distribution",
            "Shelley Duvall"
        ],
        [
            "Chick Corea",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ned Beatty"
        ],
        [
            "Jason Reitman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Robert Montgomery"
        ],
        [
            "Overseas Chinese",
            "/people/person/gender",
            "Airplane!"
        ],
        [
            "Anthony Wong",
            "/people/person/religion",
            "DVD"
        ],
        [
            "Kareena Kapoor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Sara Ramirez"
        ],
        [
            "Lauren Katherine Conrad",
            "/people/person/places_lived./people/place_lived/location",
            "Nauru"
        ],
        [
            "Dave Brubeck",
            "/people/deceased_person/place_of_death",
            "Thailand"
        ],
        [
            "Thora Birch",
            "/people/person/languages",
            "Cagney & Lacey"
        ],
        [
            "Peter Frampton",
            "/people/deceased_person/place_of_burial",
            "Province of Cagliari"
        ],
        [
            "Liv Ullmann",
            "/people/ethnicity/people",
            "Kingdom of Naples"
        ],
        [
            "Nagesh",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mark Ronson"
        ],
        [
            "Scottish Canadian",
            "/people/person/nationality",
            "Argo"
        ],
        [
            "Samuel Goldwyn",
            "/people/deceased_person/place_of_burial",
            "The Amazing Race"
        ],
        [
            "Nikolai Gogol",
            "/people/cause_of_death/people",
            "Michael Brecker"
        ],
        [
            "Fred MacMurray",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tower of London"
        ],
        [
            "Ian La Frenais",
            "/people/person/religion",
            "Isle of Man"
        ],
        [
            "Ricky Martin",
            "/people/person/spouse_s./people/marriage/spouse",
            "United States of America"
        ],
        [
            "Ethiopia",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Angers SCO"
        ],
        [
            "Les Claypool",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Microsoft Windows"
        ],
        [
            "Phil Tan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "India"
        ],
        [
            "Meg Ryan",
            "/people/ethnicity/languages_spoken",
            "Nebula Award for Best Novella"
        ],
        [
            "Anthony Burgess",
            "/people/deceased_person/place_of_burial",
            "Dick Powell"
        ],
        [
            "Achala Sachdev",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Alberto Iglesias"
        ],
        [
            "Thin Lizzy",
            "/people/cause_of_death/people",
            "Stephen Jay Gould"
        ],
        [
            "Chris Rock",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cars 2"
        ],
        [
            "Rowan Atkinson",
            "/people/person/place_of_birth",
            "Jason Bateman"
        ],
        [
            "Ellen Chenoweth",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bruce Greenwood"
        ],
        [
            "Ry Cooder",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "You Don't Mess with the Zohan"
        ],
        [
            "Topher Grace",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Smurfs"
        ],
        [
            "Jenny McCarthy",
            "/people/deceased_person/place_of_burial",
            "Ewan McGregor"
        ],
        [
            "Wisner Washam",
            "/people/person/gender",
            "San Diego Padres"
        ],
        [
            "Kotono Mitsuishi",
            "/people/ethnicity/people",
            "Astronomy"
        ],
        [
            "Joe Jonas",
            "/people/cause_of_death/people",
            "David Suchet"
        ],
        [
            "Choreography",
            "/people/person/place_of_birth",
            "Jane Lynch"
        ],
        [
            "David Mamet",
            "/people/ethnicity/geographic_distribution",
            "Royal Academy of Dramatic Art"
        ],
        [
            "Marcel Proust",
            "/people/person/gender",
            "Bonnie Raitt"
        ],
        [
            "Jessye Norman",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "University-preparatory school"
        ],
        [
            "Kenny Loggins",
            "/people/person/languages",
            "Addams Family Values"
        ],
        [
            "Maaya Sakamoto",
            "/people/deceased_person/place_of_burial",
            "Santa Clara"
        ],
        [
            "Hove",
            "/people/person/languages",
            "Roosevelt University"
        ],
        [
            "Ryan Murphy",
            "/people/person/profession",
            "Hednesford Town F.C."
        ],
        [
            "Mariah Carey",
            "/people/deceased_person/place_of_burial",
            "Takeshi Kitano"
        ],
        [
            "Kathleen Kennedy",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Attack the Block"
        ],
        [
            "Bryan Burk",
            "/people/ethnicity/languages_spoken",
            "Kevin Michael McHale"
        ],
        [
            "Johannes Brahms",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ewan McGregor"
        ],
        [
            "Gang",
            "/people/cause_of_death/people",
            "Detroit"
        ],
        [
            "Alan Rickman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Kathleen Turner"
        ],
        [
            "Hal Holbrook",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Senate of Virginia"
        ],
        [
            "Srinivasa Rao Kota",
            "/people/person/employment_history./business/employment_tenure/company",
            "Back to the Future Part II"
        ],
        [
            "Renny Harlin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "David Chase"
        ],
        [
            "Damon Wayans",
            "/people/ethnicity/languages_spoken",
            "Bradley Whitford"
        ],
        [
            "Matthew Bellamy",
            "/people/person/gender",
            "Italy national football team"
        ],
        [
            "Alec Baldwin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Visual Effects Supervisor"
        ],
        [
            "Joan Chen",
            "/people/person/religion",
            "African Union"
        ],
        [
            "Portishead",
            "/people/person/religion",
            "2008 Summer Olympics"
        ],
        [
            "David Lee",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Chiyoda, Tokyo"
        ],
        [
            "Kevin Pollak",
            "/people/cause_of_death/people",
            "Vernor Vinge"
        ],
        [
            "Lawrence Bender",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Anthony Newley"
        ],
        [
            "Calista Flockhart",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Rhinestone"
        ],
        [
            "Megumi Hayashibara",
            "/people/cause_of_death/people",
            "Emily Mortimer"
        ],
        [
            "John Buscema",
            "/people/person/profession",
            "Mexico"
        ],
        [
            "Steven Soderbergh",
            "/people/cause_of_death/people",
            "The Full Monty"
        ],
        [
            "Nice",
            "/people/person/gender",
            "Krautrock"
        ],
        [
            "Aaron Sorkin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Albert Brooks"
        ],
        [
            "George R. R. Martin",
            "/people/ethnicity/languages_spoken",
            "Albert Finney"
        ],
        [
            "John Huston",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "BAFTA Award for Best Film Music"
        ],
        [
            "John Ford",
            "/people/person/gender",
            "J. M. Coetzee"
        ],
        [
            "Urban planner-GB",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Robert Wagner"
        ],
        [
            "Anupam Kher",
            "/people/deceased_person/place_of_burial",
            "Derby"
        ],
        [
            "Bob Clark",
            "/people/person/nationality",
            "Ontario Liberal Party"
        ],
        [
            "Chris Parnell",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Ghost Writer"
        ],
        [
            "Ethan Coen",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Queen of the Damned"
        ],
        [
            "Sebastian Krys",
            "/people/person/profession",
            "Los Angeles Dodgers"
        ],
        [
            "Melvyn Douglas",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Alpes-Maritimes"
        ],
        [
            "Alexander the Great",
            "/people/person/spouse_s./people/marriage/spouse",
            "Larry Charles"
        ],
        [
            "Ryan Gosling",
            "/people/person/place_of_birth",
            "Port Elizabeth"
        ],
        [
            "Michel Colombier",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "High school"
        ],
        [
            "Chevy Chase",
            "/medicine/disease/notable_people_with_this_condition",
            "Z"
        ],
        [
            "Adrian Grenier",
            "/people/person/place_of_birth",
            "Barcelona"
        ],
        [
            "Joel Madden",
            "/people/person/employment_history./business/employment_tenure/company",
            "Madagascar 3: Europe's Most Wanted"
        ],
        [
            "Snoop Dogg",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Tufts University"
        ],
        [
            "Legislator",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Blake Lively"
        ],
        [
            "Jackie Chan",
            "/people/profession/specialization_of",
            "Bandleader"
        ],
        [
            "J.J. Abrams",
            "/people/ethnicity/geographic_distribution",
            "Tigres UANL"
        ],
        [
            "David Gilmour",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "William Orbit"
        ],
        [
            "Liv Tyler",
            "/people/person/profession",
            "Stuttgarter Kickers"
        ],
        [
            "Milton Friedman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Merry Christmas, Mr. Lawrence"
        ],
        [
            "Bladder cancer",
            "/people/deceased_person/place_of_burial",
            "Gross out"
        ],
        [
            "James Cagney",
            "/medicine/disease/notable_people_with_this_condition",
            "Aberdeen F.C."
        ],
        [
            "David Hemmings",
            "/people/deceased_person/place_of_burial",
            "Marianne Faithfull"
        ],
        [
            "Melora Hardin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Australia"
        ],
        [
            "Utpal Dutt",
            "/people/ethnicity/geographic_distribution",
            "MTV"
        ],
        [
            "New Delhi",
            "/people/person/place_of_birth",
            "49th Academy Awards"
        ],
        [
            "Kevin Clash",
            "/people/ethnicity/people",
            "Broward County"
        ],
        [
            "Karl Malden",
            "/people/ethnicity/people",
            "Chemnitz"
        ],
        [
            "Rich Little",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "La Toya Jackson"
        ],
        [
            "Chris O'Donnell",
            "/people/person/place_of_birth",
            "Dave Brubeck"
        ],
        [
            "Charlottetown",
            "/people/profession/specialization_of",
            "Superbad"
        ],
        [
            "Joe Mantegna",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Lil' Kim"
        ],
        [
            "Christopher Nolan",
            "/people/cause_of_death/people",
            "Rambo: First Blood Part II"
        ],
        [
            "Ashish Vidyarthi",
            "/people/person/nationality",
            "Salsa music"
        ],
        [
            "Christian Bale",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Shelbourne F.C."
        ],
        [
            "Grant Heslov",
            "/people/deceased_person/place_of_burial",
            "Brad Dourif"
        ],
        [
            "Mechanical Engineering",
            "/people/cause_of_death/people",
            "Arginine"
        ],
        [
            "Councillor",
            "/people/person/languages",
            "MTV Video Music Award for Best Direction"
        ],
        [
            "Maurice LaMarche",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Synthesizer"
        ],
        [
            "Dire Straits",
            "/people/person/nationality",
            "Art Director"
        ],
        [
            "Paramore",
            "/people/profession/specialization_of",
            "AACTA Award for Best Telefeature or Mini Series"
        ],
        [
            "Robert Rodriguez",
            "/people/deceased_person/place_of_death",
            "Richard Dawkins"
        ],
        [
            "Art Director",
            "/people/person/gender",
            "Prem Chopra"
        ],
        [
            "Cheap Trick",
            "/people/ethnicity/people",
            "Happy Madison Productions"
        ],
        [
            "Aaron Staton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lee Garmes"
        ],
        [
            "James A. Garfield",
            "/people/person/nationality",
            "Calendar Girls"
        ],
        [
            "Andy Ackerman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Birmingham City F.C."
        ],
        [
            "Taylor Swift",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Polar Express"
        ],
        [
            "Vince McMahon",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Montreal"
        ],
        [
            "Bill Nelson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "A.F.C. Telford United"
        ],
        [
            "Maya Angelou",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ed Lauter"
        ],
        [
            "John Amos",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Nightmare Before Christmas"
        ],
        [
            "Daniel Barenboim",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rules of Engagement"
        ],
        [
            "Innsbruck",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "The Invention of Lying"
        ],
        [
            "Italian American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sunil Dutt"
        ],
        [
            "Sam Rockwell",
            "/people/person/places_lived./people/place_lived/location",
            "Shashi Kapoor"
        ],
        [
            "Tyler Perry",
            "/people/person/religion",
            "Tamworth F.C."
        ],
        [
            "Avi Arad",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Dover"
        ],
        [
            "Kirsten Dunst",
            "/people/person/places_lived./people/place_lived/location",
            "David Shore"
        ],
        [
            "Joe Shuster",
            "/people/person/languages",
            "Dennis Lehane"
        ],
        [
            "Werner Stengel",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Sun Ra"
        ],
        [
            "John Paul Jones",
            "/people/person/places_lived./people/place_lived/location",
            "Kingdom of Greece"
        ],
        [
            "Aerospace Engineering-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Harlan Ellison"
        ],
        [
            "Errol Flynn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Dominion of New Zealand"
        ],
        [
            "Indigenous peoples of the Americas",
            "/people/person/profession",
            "Morris County"
        ],
        [
            "Lily Tomlin",
            "/people/person/religion",
            "Fatboy Slim"
        ],
        [
            "Jack Thompson",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ian Fleming"
        ],
        [
            "David Robb",
            "/people/person/places_lived./people/place_lived/location",
            "ACF Fiorentina"
        ],
        [
            "Mena Suvari",
            "/people/person/profession",
            "Marty Stuart"
        ],
        [
            "Kevin Michael McHale",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Maracas"
        ],
        [
            "LL Cool J",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sales"
        ],
        [
            "P!nk",
            "/people/person/place_of_birth",
            "Typhoid fever"
        ],
        [
            "Peter MacNicol",
            "/people/person/religion",
            "Timbales"
        ],
        [
            "Boaz Davidson",
            "/people/person/gender",
            "New York City"
        ],
        [
            "Grove Street Cemetery",
            "/people/person/spouse_s./people/marriage/spouse",
            "Yorkshire Terrier"
        ],
        [
            "Richard Benjamin",
            "/people/person/place_of_birth",
            "Steely Dan"
        ],
        [
            "Naveen Andrews",
            "/people/person/religion",
            "Actor-GB"
        ],
        [
            "Madagascar",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Milwaukee"
        ],
        [
            "Jennifer Hale",
            "/people/person/languages",
            "County Kildare"
        ],
        [
            "Sharon Osbourne",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Pacific"
        ],
        [
            "Tonino Guerra",
            "/people/person/religion",
            "Vinnie Jones"
        ],
        [
            "Lisa Edelstein",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Speed skating"
        ],
        [
            "Nick Cannon",
            "/people/person/profession",
            "Tony Sirico"
        ],
        [
            "Kareem Abdul-Jabbar",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "England"
        ],
        [
            "Fred Williamson",
            "/people/ethnicity/people",
            "James Stewart"
        ],
        [
            "Sam Simon",
            "/people/deceased_person/place_of_death",
            "Mike B. Anderson"
        ],
        [
            "Lucy Lawless",
            "/medicine/disease/notable_people_with_this_condition",
            "Tim Carvell"
        ],
        [
            "LeBron James",
            "/people/person/nationality",
            "The Country Girl"
        ],
        [
            "William H. Daniels",
            "/people/ethnicity/languages_spoken",
            "Tight end"
        ],
        [
            "Tabriz",
            "/people/person/place_of_birth",
            "Visual Effects Supervisor"
        ],
        [
            "Charles Bronson",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Maidstone"
        ],
        [
            "Ben Affleck",
            "/people/person/employment_history./business/employment_tenure/company",
            "Guelph"
        ],
        [
            "David Niven",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Allison Janney"
        ],
        [
            "Stirling Silliphant",
            "/people/deceased_person/place_of_death",
            "The Adventures of Ford Fairlane"
        ],
        [
            "Irwin Winkler",
            "/people/person/place_of_birth",
            "Councillor"
        ],
        [
            "Ben Karlin",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Waco"
        ],
        [
            "Klaus Badelt",
            "/people/person/religion",
            "Montreal Canadiens"
        ],
        [
            "Benji Madden",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Adventure Film"
        ],
        [
            "Paul Mazursky",
            "/people/person/places_lived./people/place_lived/location",
            "Tom Rosenberg"
        ],
        [
            "Little Richard",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "George Segal"
        ],
        [
            "Isaac Asimov",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Leonardo DiCaprio"
        ],
        [
            "Allison Janney",
            "/people/person/spouse_s./people/marriage/spouse",
            "Halifax Regional Municipality"
        ],
        [
            "Rufus Wainwright",
            "/people/person/religion",
            "Adam Horovitz"
        ],
        [
            "Heather Locklear",
            "/people/ethnicity/people",
            "Maggie Smith"
        ],
        [
            "Ciara",
            "/people/deceased_person/place_of_death",
            "Jesse McCartney"
        ],
        [
            "Norman Taurog",
            "/people/person/religion",
            "Mary Elizabeth Winstead"
        ],
        [
            "Andrew Jackson",
            "/people/person/places_lived./people/place_lived/location",
            "Osaka Prefecture"
        ],
        [
            "Akira Ishida",
            "/people/person/profession",
            "Chris Lebenzon"
        ],
        [
            "Steven Dean Moore",
            "/people/deceased_person/place_of_burial",
            "Love of Life"
        ],
        [
            "Dave Grusin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Prometheus Hall of Fame Award"
        ],
        [
            "Oslo",
            "/people/person/profession",
            "Hezbollah"
        ],
        [
            "Michael Fassbender",
            "/people/person/nationality",
            "Nigeria national football team"
        ],
        [
            "Saul Rubinek",
            "/people/person/places_lived./people/place_lived/location",
            "1. FSV Mainz 05"
        ],
        [
            "Ben Foster",
            "/people/ethnicity/geographic_distribution",
            "Special Effects Supervisor"
        ],
        [
            "Tim Blake Nelson",
            "/medicine/disease/notable_people_with_this_condition",
            "Italian people"
        ],
        [
            "Hugo Friedhofer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Matt Lauer"
        ],
        [
            "Spencer Tracy",
            "/people/profession/specialization_of",
            "Public Enemies"
        ],
        [
            "Dimitri Tiomkin",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Gil Bellows"
        ],
        [
            "Robin Williams",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Actor-GB"
        ],
        [
            "Ben Stein",
            "/people/person/profession",
            "University of Mississippi"
        ],
        [
            "Draco Rosa",
            "/people/person/spouse_s./people/marriage/spouse",
            "Around the World in 80 Days"
        ],
        [
            "LeAnn Rimes",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Geraldine Somerville"
        ],
        [
            "Hong Kong",
            "/people/profession/specialization_of",
            "Rainn Wilson"
        ],
        [
            "Samurai",
            "/people/person/places_lived./people/place_lived/location",
            "Rochester"
        ],
        [
            "Ernest Hemingway",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kenichi Ogata"
        ],
        [
            "Chris Waddle",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Step Up Revolution"
        ],
        [
            "Chris Evans",
            "/people/cause_of_death/people",
            "Johnny Cash"
        ],
        [
            "William Holden",
            "/people/person/profession",
            "Van Morrison"
        ],
        [
            "Madonna",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Thirteen"
        ],
        [
            "Kristin Davis",
            "/people/ethnicity/geographic_distribution",
            "Robert E. Howard"
        ],
        [
            "Pete Seeger",
            "/people/cause_of_death/people",
            "Sissy Spacek"
        ],
        [
            "Jessica Chastain",
            "/people/person/religion",
            "Andy Lau"
        ],
        [
            "Christopher Guest",
            "/people/person/religion",
            "Special Effects"
        ],
        [
            "Ringo Starr",
            "/people/ethnicity/people",
            "Kelly Osbourne"
        ],
        [
            "Michael Curtiz",
            "/people/ethnicity/geographic_distribution",
            "Adolph Zukor"
        ],
        [
            "Mike Mogis",
            "/people/ethnicity/people",
            "Nick Cannon"
        ],
        [
            "Epilepsy",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "ECW on TNN"
        ],
        [
            "Hoda Kotb",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ed Asner"
        ],
        [
            "London",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Siskiyou County"
        ],
        [
            "Lal",
            "/people/ethnicity/people",
            "Virginia Polytechnic Institute and State University"
        ],
        [
            "Nagesh",
            "/people/person/spouse_s./people/marriage/spouse",
            "Warner Music Group"
        ],
        [
            "Virginia Woolf",
            "/people/profession/specialization_of",
            "Kate Bush"
        ],
        [
            "Jim Dale",
            "/people/deceased_person/place_of_death",
            "The Longest Day"
        ],
        [
            "Lewis Cass",
            "/people/cause_of_death/people",
            "University of Glasgow"
        ],
        [
            "Patrick Gallagher",
            "/people/person/employment_history./business/employment_tenure/company",
            "Denis Leary"
        ],
        [
            "Danny Boyle",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ted Levine"
        ],
        [
            "George Duning",
            "/people/person/religion",
            "Tom Wolfe"
        ],
        [
            "Derek Jeter",
            "/people/person/place_of_birth",
            "Don Siegel"
        ],
        [
            "Zambia",
            "/people/cause_of_death/people",
            "Hamilton Bulldogs"
        ],
        [
            "Amy Ryan",
            "/people/profession/specialization_of",
            "Physics"
        ],
        [
            "Robert Morse",
            "/people/ethnicity/languages_spoken",
            "CBS Schoolbreak Special"
        ],
        [
            "Andre Braugher",
            "/people/ethnicity/people",
            "Fashion Institute of Technology"
        ],
        [
            "Richard Linklater",
            "/people/person/languages",
            "Kylie Minogue"
        ],
        [
            "Suresh Oberoi",
            "/people/profession/specialization_of",
            "Watchmen"
        ],
        [
            "Pancreatic cancer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Central Saint Martins College of Art and Design"
        ],
        [
            "Rosie O'Donnell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Lawrence"
        ],
        [
            "Steve McQueen",
            "/people/person/employment_history./business/employment_tenure/company",
            "Thriller"
        ],
        [
            "Steven Wright",
            "/people/deceased_person/place_of_burial",
            "David A. Stewart"
        ],
        [
            "Windsor County",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "ECHL"
        ],
        [
            "James McAvoy",
            "/people/deceased_person/place_of_death",
            "Vincent Kartheiser"
        ],
        [
            "Laura Linney",
            "/people/cause_of_death/people",
            "Audrey Hepburn"
        ],
        [
            "Nelson Mandela",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Fulham F.C."
        ],
        [
            "Simon Callow",
            "/people/deceased_person/place_of_burial",
            "Shanxi"
        ],
        [
            "Pretoria",
            "/people/person/spouse_s./people/marriage/spouse",
            "Capitol Records"
        ],
        [
            "Jemaine Clement",
            "/people/person/employment_history./business/employment_tenure/company",
            "Tate Donovan"
        ],
        [
            "Rekha",
            "/people/person/nationality",
            "Jade North"
        ],
        [
            "Naomi Campbell",
            "/people/person/languages",
            "Harry Potter and the Order of the Phoenix"
        ],
        [
            "Joanna Lumley",
            "/people/ethnicity/geographic_distribution",
            "Sweden"
        ],
        [
            "Josh Griffith",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Visalia"
        ],
        [
            "Urinary tract infection",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Hugo Award for Best Novelette"
        ],
        [
            "Rahul Dev Burman",
            "/people/person/gender",
            "FC Kryvbas Kryvyi Rih"
        ],
        [
            "Chad Hugo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Pride of the Yankees"
        ],
        [
            "William Shatner",
            "/people/person/gender",
            "Brandeis University"
        ],
        [
            "Condoleezza Rice",
            "/people/ethnicity/geographic_distribution",
            "Jyothika"
        ],
        [
            "Technology",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bones"
        ],
        [
            "Herbert Hoover",
            "/people/person/place_of_birth",
            "Lincoln"
        ],
        [
            "Reading",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Emo"
        ],
        [
            "Bob Odenkirk",
            "/people/cause_of_death/people",
            "Tracy Chapman"
        ],
        [
            "Lyle Lovett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sialkot"
        ],
        [
            "Kelly Preston",
            "/people/person/religion",
            "Santa Ana"
        ],
        [
            "Burt Bacharach",
            "/people/ethnicity/languages_spoken",
            "ParaNorman"
        ],
        [
            "Emily Mortimer",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Long Branch"
        ],
        [
            "Bette Midler",
            "/people/ethnicity/geographic_distribution",
            "45th Academy Awards"
        ],
        [
            "Dev Patel",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Talk to Me"
        ],
        [
            "Vince Grella",
            "/people/cause_of_death/people",
            "Chicago metropolitan area"
        ],
        [
            "Eric Clapton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Shirley MacLaine"
        ],
        [
            "Sammy Davis, Jr.",
            "/people/person/place_of_birth",
            "South Africa"
        ],
        [
            "Todd Field",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Wake County"
        ],
        [
            "Burgess Meredith",
            "/people/ethnicity/geographic_distribution",
            "Managing Director-GB"
        ],
        [
            "Frederick Johnson",
            "/people/person/places_lived./people/place_lived/location",
            "Retinol"
        ],
        [
            "Mark Burnett",
            "/people/person/spouse_s./people/marriage/spouse",
            "Conservative Party"
        ],
        [
            "Michael C. Hall",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Photographer"
        ],
        [
            "J. G. Ballard",
            "/people/deceased_person/place_of_death",
            "Monsters, Inc."
        ],
        [
            "Julie Gardner",
            "/people/person/nationality",
            "Tennis"
        ],
        [
            "Nassar",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "University of Rochester"
        ],
        [
            "Saddam Hussein",
            "/people/person/gender",
            "Jerry 'Wonder' Duplessis"
        ],
        [
            "Patrick Swayze",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bahrain"
        ],
        [
            "Kasper Schmeichel",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "2008 Berlin International Film Festival"
        ],
        [
            "Ekta Kapoor",
            "/people/person/religion",
            "Dallas McKennon"
        ],
        [
            "Amber Benson",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Comedy-GB"
        ],
        [
            "Grove Street Cemetery",
            "/people/ethnicity/people",
            "Architecture"
        ],
        [
            "Vivica A. Fox",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "MTV Movie Award for Best New Filmmaker"
        ],
        [
            "Red Skelton",
            "/people/deceased_person/place_of_death",
            "Golf"
        ],
        [
            "Haarlem",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "J Records"
        ],
        [
            "Stacy Keach",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "County Sligo"
        ],
        [
            "Melville Shavelson",
            "/people/person/profession",
            "Tiburones Rojos de Veracruz"
        ],
        [
            "Missouri",
            "/people/person/languages",
            "Ypsilanti"
        ],
        [
            "Olivia de Havilland",
            "/people/deceased_person/place_of_death",
            "California State University, Sacramento"
        ],
        [
            "Zhang Ziyi",
            "/people/ethnicity/people",
            "Christopher Reeve"
        ],
        [
            "Tricky Stewart",
            "/people/person/religion",
            "Curitiba"
        ],
        [
            "Luc Besson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Baltimore Ravens"
        ],
        [
            "James Pickens Jr.",
            "/people/person/languages",
            "Goalkeeper"
        ],
        [
            "Edward Carfagno",
            "/people/person/religion",
            "The Pianist"
        ],
        [
            "David DePatie",
            "/medicine/disease/notable_people_with_this_condition",
            "Anne Heche"
        ],
        [
            "Kevin Bacon",
            "/people/person/employment_history./business/employment_tenure/company",
            "Chris Weitz"
        ],
        [
            "Neil Gaiman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Denmark-GB"
        ],
        [
            "Liza Minnelli",
            "/people/person/places_lived./people/place_lived/location",
            "Russell Metty"
        ],
        [
            "Tim McGraw",
            "/medicine/disease/notable_people_with_this_condition",
            "A.S. Roma"
        ],
        [
            "Arthur Schopenhauer",
            "/people/cause_of_death/people",
            "Pennsylvania"
        ],
        [
            "David Warner",
            "/people/deceased_person/place_of_burial",
            "Welling United F.C."
        ],
        [
            "Sandra Bernhard",
            "/people/person/nationality",
            "Josh Hartnett"
        ],
        [
            "Wayne Dyer",
            "/people/profession/specialization_of",
            "Vomiting"
        ],
        [
            "Serge Gainsbourg",
            "/people/person/places_lived./people/place_lived/location",
            "They Shoot Horses, Don't They?"
        ],
        [
            "Leslie Nielsen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kuwait"
        ],
        [
            "Alan Jay Lerner",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Saint Paul"
        ],
        [
            "Eliza Dushku",
            "/medicine/disease/notable_people_with_this_condition",
            "Christopher Cross"
        ],
        [
            "Joseph F. Biroc",
            "/people/cause_of_death/people",
            "Keira Knightley"
        ],
        [
            "Assassination",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Dundee F.C."
        ],
        [
            "Michelle Rodriguez",
            "/people/deceased_person/place_of_burial",
            "West Berkshire"
        ],
        [
            "Announcer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Freestyle wrestling"
        ],
        [
            "Emir Kusturica",
            "/people/person/religion",
            "County Tipperary"
        ],
        [
            "Keith Jarrett",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Showtime"
        ],
        [
            "Gordon Brown",
            "/people/cause_of_death/people",
            "Laraine Day"
        ],
        [
            "Drummer-GB",
            "/people/person/nationality",
            "Hong Kong"
        ],
        [
            "William Fichtner",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Treasurer"
        ],
        [
            "Damon Albarn",
            "/people/ethnicity/geographic_distribution",
            "Folklore"
        ],
        [
            "Johnny Cash",
            "/people/person/languages",
            "24th Academy Awards"
        ],
        [
            "Special Effects",
            "/people/deceased_person/place_of_death",
            "Motorola"
        ],
        [
            "Gil Scott-Heron",
            "/people/deceased_person/place_of_death",
            "C.D. Olimpia"
        ],
        [
            "Philip Baker Hall",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Dido"
        ],
        [
            "John DeCuir",
            "/people/ethnicity/geographic_distribution",
            "Tony Sirico"
        ],
        [
            "Andrzej Wajda",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Daniel Radcliffe"
        ],
        [
            "Lubbock",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Barry Lyndon"
        ],
        [
            "Scott McDonald",
            "/people/cause_of_death/people",
            "University of Central Florida"
        ],
        [
            "George Stevens",
            "/people/person/place_of_birth",
            "National Film Board of Canada"
        ],
        [
            "Philippines",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Northeastern University"
        ],
        [
            "Amy Smart",
            "/people/person/religion",
            "Bolivia"
        ],
        [
            "Odessa",
            "/people/ethnicity/people",
            "University-preparatory school"
        ],
        [
            "Bobby Farrelly",
            "/people/ethnicity/languages_spoken",
            "Cartoon"
        ],
        [
            "James Gandolfini",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Nana Patekar"
        ],
        [
            "Alain Johannes",
            "/people/deceased_person/place_of_burial",
            "Juno"
        ],
        [
            "Jason Priestley",
            "/people/person/places_lived./people/place_lived/location",
            "Brisbane Roar FC"
        ],
        [
            "Prithviraj Sukumaran",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "John Boorman"
        ],
        [
            "Jennifer Aniston",
            "/people/cause_of_death/people",
            "Shirley Ann Russell"
        ],
        [
            "Gambia",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Los Angeles Film Critics Association Award for Best Actor"
        ],
        [
            "Leukemia",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Real Zaragoza"
        ],
        [
            "Hamburg",
            "/people/person/spouse_s./people/marriage/spouse",
            "Gene Kelly"
        ],
        [
            "Mike B. Anderson",
            "/people/person/places_lived./people/place_lived/location",
            "Danny Huston"
        ],
        [
            "Biology",
            "/people/person/religion",
            "The Young Victoria"
        ],
        [
            "Vanuatu",
            "/people/person/nationality",
            "Myristic acid"
        ],
        [
            "Andy Ackerman",
            "/people/person/profession",
            "Jack Huston"
        ],
        [
            "Michael Fassbender",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jonathan Lynn"
        ],
        [
            "Freemasonry",
            "/people/person/places_lived./people/place_lived/location",
            "Johannes Brahms"
        ],
        [
            "Robert Towne",
            "/people/person/gender",
            "Latvia"
        ],
        [
            "Elie Samaha",
            "/people/person/employment_history./business/employment_tenure/company",
            "City of Preston, Lancashire"
        ],
        [
            "Edward Elgar",
            "/people/ethnicity/languages_spoken",
            "New York City"
        ],
        [
            "Ben Bennett",
            "/people/person/place_of_birth",
            "Attorney general"
        ],
        [
            "Richard D. Zanuck",
            "/people/person/religion",
            "Robert Altman"
        ],
        [
            "Kris Kristofferson",
            "/people/ethnicity/languages_spoken",
            "Over the Top"
        ],
        [
            "Patrick Warburton",
            "/people/person/employment_history./business/employment_tenure/company",
            "CinemaScope"
        ],
        [
            "Teri Polo",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ossie Davis"
        ],
        [
            "Craig T. Nelson",
            "/people/person/languages",
            "Frankenstein's monster"
        ],
        [
            "Shannon Elizabeth",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Universal Republic Records"
        ],
        [
            "Ludwig Wittgenstein",
            "/people/person/gender",
            "Democratic-Republican Party"
        ],
        [
            "Pat Benatar",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Monounsaturated fat"
        ],
        [
            "Brent and Shane Kinsman",
            "/people/deceased_person/place_of_death",
            "Jonny Greenwood"
        ],
        [
            "Ilaiyaraaja",
            "/people/ethnicity/languages_spoken",
            "Parsons The New School for Design"
        ],
        [
            "John Denver",
            "/medicine/disease/notable_people_with_this_condition",
            "North Carolina Agricultural and Technical State University"
        ],
        [
            "Laura Linney",
            "/people/person/profession",
            "Pomona"
        ],
        [
            "Bruce Beresford",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kappei Yamaguchi"
        ],
        [
            "Madonna",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Cajun music"
        ],
        [
            "Steve McQueen",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "London Records"
        ],
        [
            "Walon Green",
            "/people/person/languages",
            "United States of America"
        ],
        [
            "Method Man",
            "/people/person/nationality",
            "New Mexico State University"
        ],
        [
            "Adolph Green",
            "/people/deceased_person/place_of_death",
            "omnichord"
        ],
        [
            "Bill Paxton",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Rochdale A.F.C."
        ],
        [
            "Colm Feore",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Howard Morris"
        ],
        [
            "Jim Cummings",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Transformers: The Movie"
        ],
        [
            "Southfield",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "La Toya Jackson"
        ],
        [
            "Margaret Cho",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jamaica"
        ],
        [
            "John Conyers",
            "/people/profession/specialization_of",
            "Astro Boy"
        ],
        [
            "Joyce Carol Oates",
            "/people/person/gender",
            "Chiwetel Ejiofor"
        ],
        [
            "Debbie Reynolds",
            "/people/person/spouse_s./people/marriage/spouse",
            "Los Angeles"
        ],
        [
            "George Cukor",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kevin Nealon"
        ],
        [
            "Robert Vaughn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Damon Albarn"
        ],
        [
            "Gillian Welch",
            "/people/person/employment_history./business/employment_tenure/company",
            "University of Washington"
        ],
        [
            "Nancy Pelosi",
            "/people/ethnicity/people",
            "Nine Lives"
        ],
        [
            "Estelle Harris",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "William Hurt"
        ],
        [
            "Ray Liotta",
            "/medicine/disease/notable_people_with_this_condition",
            "Charles, Prince of Wales"
        ],
        [
            "Aimee Mann",
            "/people/ethnicity/geographic_distribution",
            "Football"
        ],
        [
            "Rivers Cuomo",
            "/people/ethnicity/geographic_distribution",
            "Anthony Quinn"
        ],
        [
            "Mahesh Bhatt",
            "/people/person/profession",
            "A Star Is Born"
        ],
        [
            "Allen Covert",
            "/people/ethnicity/geographic_distribution",
            "Jammu and Kashmir"
        ],
        [
            "Accountant",
            "/people/person/religion",
            "Boston Latin School"
        ],
        [
            "Sparks",
            "/people/ethnicity/languages_spoken",
            "Dancer in the Dark"
        ],
        [
            "Edward Carfagno",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "75th Academy Awards"
        ],
        [
            "Sheri Anderson",
            "/people/deceased_person/place_of_death",
            "100th United States Congress"
        ],
        [
            "Tony Levin",
            "/people/person/places_lived./people/place_lived/location",
            "Heartbeats"
        ],
        [
            "Bryan Cranston",
            "/people/ethnicity/geographic_distribution",
            "Atlanta Braves"
        ],
        [
            "James Ingram",
            "/people/person/religion",
            "Humphrey Bogart"
        ],
        [
            "Charlotte Rampling",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lionel Barrymore"
        ],
        [
            "Matt Groening",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Denmark-GB"
        ],
        [
            "Wynton Marsalis",
            "/people/person/religion",
            "Matt Selman"
        ],
        [
            "Eric Dane",
            "/people/profession/specialization_of",
            "Fairfax County, Virginia"
        ],
        [
            "Mark Ruffalo",
            "/people/ethnicity/people",
            "Quills"
        ],
        [
            "Frank Sinatra",
            "/people/person/place_of_birth",
            "Idaho"
        ],
        [
            "Saddam Hussein",
            "/people/profession/specialization_of",
            "VfB Stuttgart"
        ],
        [
            "Kelly Macdonald",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Xzibit"
        ],
        [
            "Joe Diffie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Saint Kitts and Nevis"
        ],
        [
            "Nancy Pelosi",
            "/people/person/employment_history./business/employment_tenure/company",
            "Lund University"
        ],
        [
            "Devin Townsend",
            "/people/person/religion",
            "Charlie and the Chocolate Factory"
        ],
        [
            "Brian Drummond",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Punjabi people"
        ],
        [
            "Lauren Tom",
            "/people/ethnicity/languages_spoken",
            "T. Rajendar"
        ],
        [
            "Ricky Skaggs",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Romania"
        ],
        [
            "Hepatitis B",
            "/people/ethnicity/people",
            "Jeddah"
        ],
        [
            "Mechanic",
            "/people/person/languages",
            "Neuroscience"
        ],
        [
            "Daniel Lanois",
            "/people/person/profession",
            "Crimes and Misdemeanors"
        ],
        [
            "Roy Carroll",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Primetime Emmy Award for Outstanding Lead Actor - Miniseries or a Movie"
        ],
        [
            "Cerebral hemorrhage",
            "/people/ethnicity/geographic_distribution",
            "Dialogue Editor"
        ],
        [
            "Japanese",
            "/people/ethnicity/languages_spoken",
            "Automobile"
        ],
        [
            "Anne McCaffrey",
            "/people/ethnicity/geographic_distribution",
            "American Samoa"
        ],
        [
            "Steve Gerber",
            "/people/cause_of_death/people",
            "Ukulele"
        ],
        [
            "Mike Nawrocki",
            "/people/person/languages",
            "1928 Summer Olympics"
        ],
        [
            "Theatrical producer",
            "/people/person/place_of_birth",
            "Deborah Kerr"
        ],
        [
            "Walt Whitman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Propaganda film"
        ],
        [
            "Rich Sommer",
            "/people/ethnicity/people",
            "Daffy Duck"
        ],
        [
            "David Fury",
            "/people/person/languages",
            "Bradenton"
        ],
        [
            "Patrick Gallagher",
            "/people/person/spouse_s./people/marriage/spouse",
            "Common-law marriage"
        ],
        [
            "Ross Turnbull",
            "/people/person/places_lived./people/place_lived/location",
            "The Island Def Jam Music Group"
        ],
        [
            "Freddie Prinze, Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Merton College, Oxford"
        ],
        [
            "Jewish people",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Byzantine Empire"
        ],
        [
            "Kader Khan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Marvin Gaye"
        ],
        [
            "Michael Caine",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Howard Stern"
        ],
        [
            "Rose McGowan",
            "/people/person/gender",
            "Linkin Park"
        ],
        [
            "Geena Davis",
            "/people/person/places_lived./people/place_lived/location",
            "Whiting Writers' Award"
        ],
        [
            "Carrie Preston",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Love Actually"
        ],
        [
            "Peter O'Toole",
            "/people/person/employment_history./business/employment_tenure/company",
            "A.I. Artificial Intelligence"
        ],
        [
            "Candice Bergen",
            "/people/ethnicity/people",
            "Bus"
        ],
        [
            "Billy Preston",
            "/people/person/profession",
            "Alliance Films"
        ],
        [
            "Lee J. Cobb",
            "/people/cause_of_death/people",
            "Modena F.C."
        ],
        [
            "Manoj Kumar",
            "/people/cause_of_death/people",
            "Jackson"
        ],
        [
            "William James",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Marcel Duchamp"
        ],
        [
            "Jennifer Coolidge",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Dynamo Dresden"
        ],
        [
            "Gregory Peck",
            "/people/person/spouse_s./people/marriage/spouse",
            "Henrico County"
        ],
        [
            "Oliver Platt",
            "/people/person/place_of_birth",
            "New Caledonia"
        ],
        [
            "Fergie",
            "/people/ethnicity/geographic_distribution",
            "Alabama State University"
        ],
        [
            "Yoko Ono",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "William J. Bell"
        ],
        [
            "Louis XIV of France",
            "/people/person/employment_history./business/employment_tenure/company",
            "Radiohead"
        ],
        [
            "Dick Wolf",
            "/people/ethnicity/people",
            "The West Wing"
        ],
        [
            "Igor Stravinsky",
            "/people/person/place_of_birth",
            "Kidderminster Harriers F.C."
        ],
        [
            "George Abbott",
            "/people/person/places_lived./people/place_lived/location",
            "Guildhall School of Music and Drama"
        ],
        [
            "Elias Koteas",
            "/people/ethnicity/geographic_distribution",
            "Michael Stipe"
        ],
        [
            "Jon Avnet",
            "/people/person/profession",
            "Guelph"
        ],
        [
            "Stephen Rea",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of Toledo"
        ],
        [
            "Jessalyn Gilsig",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Primetime Emmy Award for Outstanding Lead Actor - Comedy Series"
        ],
        [
            "Bladder cancer",
            "/people/ethnicity/languages_spoken",
            "William Baldwin"
        ],
        [
            "Dominica",
            "/people/person/nationality",
            "Bill Berry"
        ],
        [
            "Josh Groban",
            "/people/person/places_lived./people/place_lived/location",
            "2004 Summer Olympics"
        ],
        [
            "Filmmaking",
            "/people/person/nationality",
            "Surrealism"
        ],
        [
            "Buckethead",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Crouching Tiger, Hidden Dragon"
        ],
        [
            "Don Cheadle",
            "/people/person/employment_history./business/employment_tenure/company",
            "Creative writing"
        ],
        [
            "J. T. Walsh",
            "/medicine/disease/notable_people_with_this_condition",
            "Grammy Award for Best Pop Instrumental Performance"
        ],
        [
            "Broadcasting",
            "/people/person/gender",
            "Celebrity Big Brother"
        ],
        [
            "Peter Stone",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kuk Harrell"
        ],
        [
            "Carrie Fisher",
            "/people/person/nationality",
            "Joseph Kish"
        ],
        [
            "Jamie Lynn Sigler",
            "/people/person/employment_history./business/employment_tenure/company",
            "Gary Summers"
        ],
        [
            "Kristin Scott Thomas",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bob Balaban"
        ],
        [
            "Anthony Perkins",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Santos FC"
        ],
        [
            "Kuk Harrell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fred Thompson"
        ],
        [
            "Rob James-Collier",
            "/people/ethnicity/geographic_distribution",
            "Primetime Emmy Award for Outstanding Guest Actress - Comedy Series"
        ],
        [
            "J. R. R. Tolkien",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Walter Becker"
        ],
        [
            "Rob James-Collier",
            "/people/person/profession",
            "Khmer language"
        ],
        [
            "Eileen Atkins",
            "/people/person/place_of_birth",
            "Star Wars: The Clone Wars"
        ],
        [
            "Eric Burdon",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Michael Shannon"
        ],
        [
            "Raj Babbar",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Blade Runner"
        ],
        [
            "Tony Curtis",
            "/people/ethnicity/geographic_distribution",
            "Federalist Party"
        ],
        [
            "Robert E. Lee",
            "/people/person/languages",
            "United States Dollar"
        ],
        [
            "William Demarest",
            "/people/ethnicity/people",
            "Duff McKagan"
        ],
        [
            "Jermaine Jackson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Dane County"
        ],
        [
            "Shirley MacLaine",
            "/people/person/profession",
            "Documentary"
        ],
        [
            "Savannah Guthrie",
            "/people/person/languages",
            "Alec Baldwin"
        ],
        [
            "Annette Bening",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Breakfast at Tiffany's"
        ],
        [
            "Sebastian Krys",
            "/people/ethnicity/people",
            "Jimmy Carter"
        ],
        [
            "Sienna Miller",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brooklyn Law School"
        ],
        [
            "Phil LaMarr",
            "/people/deceased_person/place_of_burial",
            "Paul S. Fox"
        ],
        [
            "Maine",
            "/people/cause_of_death/people",
            "Nico"
        ],
        [
            "Golders Green Crematorium",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Eagles"
        ],
        [
            "Orson Welles",
            "/people/person/places_lived./people/place_lived/location",
            "71st Academy Awards"
        ],
        [
            "Steven Soderbergh",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lipid"
        ],
        [
            "David Banner",
            "/people/person/spouse_s./people/marriage/spouse",
            "DVD"
        ],
        [
            "Frederick M. Zollo",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Red Star Belgrade"
        ],
        [
            "Ian McNeice",
            "/people/cause_of_death/people",
            "Farsley Celtic A.F.C."
        ],
        [
            "Amitabh Bachchan",
            "/people/person/nationality",
            "Hip house"
        ],
        [
            "Maurice LaMarche",
            "/people/deceased_person/place_of_death",
            "Cajun"
        ],
        [
            "Courteney Cox",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ray Manzarek"
        ],
        [
            "Donald Trump",
            "/people/person/religion",
            "Italy"
        ],
        [
            "Jeff Gordon",
            "/people/ethnicity/geographic_distribution",
            "Primetime Emmy Award for Outstanding Drama Series"
        ],
        [
            "Peter Lawford",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Activision Blizzard"
        ],
        [
            "Allan Holdsworth",
            "/people/person/nationality",
            "Oingo Boingo"
        ],
        [
            "Joshua Kennedy",
            "/people/person/profession",
            "Canoe Slalom"
        ],
        [
            "Stuart Craig",
            "/people/deceased_person/place_of_burial",
            "Gadsden"
        ],
        [
            "Jeff Daniels",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Mathcore"
        ],
        [
            "Daryl Hannah",
            "/people/person/languages",
            "Todd Field"
        ],
        [
            "Kevin Betsy",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "A Midsummer Night's Dream"
        ],
        [
            "Ian McShane",
            "/medicine/disease/notable_people_with_this_condition",
            "Montenegro"
        ],
        [
            "Andrew G. Vajna",
            "/people/deceased_person/place_of_burial",
            "Robert Wise"
        ],
        [
            "United States Secretary of State",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "West Side Story"
        ],
        [
            "Travis Barker",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Guyana national football team"
        ],
        [
            "James Hetfield",
            "/people/person/religion",
            "French and Indian War"
        ],
        [
            "Alan Rickman",
            "/people/ethnicity/geographic_distribution",
            "99th United States Congress"
        ],
        [
            "Lyle R. Wheeler",
            "/people/deceased_person/place_of_burial",
            "Horn"
        ],
        [
            "Gretchen Mol",
            "/people/person/spouse_s./people/marriage/spouse",
            "Thriller"
        ],
        [
            "Rihanna",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "West Bank"
        ],
        [
            "Richard Dreyfuss",
            "/people/deceased_person/place_of_death",
            "Dominic Monaghan"
        ],
        [
            "Gary Sheffield",
            "/people/person/profession",
            "Central Michigan University"
        ],
        [
            "Alan Alda",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "London Borough of Tower Hamlets"
        ],
        [
            "Billie Joe Armstrong",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sonora"
        ],
        [
            "Parkinson's disease",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Detective fiction"
        ],
        [
            "Teacher-GB",
            "/people/person/nationality",
            "University of Leipzig"
        ],
        [
            "Kurt Vonnegut",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jamie Kennedy"
        ],
        [
            "Keir Dullea",
            "/people/ethnicity/geographic_distribution",
            "Grammy Award for Best Rock Performance by a Duo or Group with Vocal"
        ],
        [
            "Brenda Strong",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Biographical film"
        ],
        [
            "Vincent van Gogh",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Peter Jackson"
        ],
        [
            "Shawn Pyfrom",
            "/people/person/profession",
            "Ghana national football team"
        ],
        [
            "Indian American",
            "/people/cause_of_death/people",
            "Gina McKee"
        ],
        [
            "James L. Brooks",
            "/people/person/religion",
            "Jason Alexander"
        ],
        [
            "Salem",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "West Virginia"
        ],
        [
            "Scottish people",
            "/people/profession/specialization_of",
            "Thailand national football team"
        ],
        [
            "Lars Hirschfeld",
            "/people/person/profession",
            "Storyboard Artist"
        ],
        [
            "Golders Green Crematorium",
            "/people/person/spouse_s./people/marriage/spouse",
            "Roy Orbison"
        ],
        [
            "Joss Stone",
            "/people/cause_of_death/people",
            "James D. Parriott"
        ],
        [
            "Mary Astor",
            "/people/person/profession",
            "Tinker, Tailor, Soldier, Spy"
        ],
        [
            "Greg Ayres",
            "/people/ethnicity/people",
            "The Tree of Life"
        ],
        [
            "Jermaine Dupri",
            "/people/person/place_of_birth",
            "University of Denver"
        ],
        [
            "William Fichtner",
            "/people/ethnicity/people",
            "Seattle Sounders FC"
        ],
        [
            "Kerry Washington",
            "/people/ethnicity/geographic_distribution",
            "Samuel Beckett"
        ],
        [
            "Mo Willems",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Carl Cort"
        ],
        [
            "Carole King",
            "/people/deceased_person/place_of_death",
            "Thandie Newton"
        ],
        [
            "Steven Soderbergh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Melodic death metal"
        ],
        [
            "Ian McNeice",
            "/medicine/disease/notable_people_with_this_condition",
            "Character Actor"
        ],
        [
            "Menahem Golan",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Socialism"
        ],
        [
            "Guy Pearce",
            "/people/ethnicity/languages_spoken",
            "United Kingdom"
        ],
        [
            "k.d. lang",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Springfield"
        ],
        [
            "Eddie Vedder",
            "/people/person/religion",
            "Robert Morse"
        ],
        [
            "Filmmaking",
            "/people/deceased_person/place_of_death",
            "Marion Cotillard"
        ],
        [
            "Steven Bauer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Copenhagen"
        ],
        [
            "Augustus",
            "/people/person/places_lived./people/place_lived/location",
            "To Kill a Mockingbird"
        ],
        [
            "James E. Reilly",
            "/people/person/spouse_s./people/marriage/spouse",
            "SV Darmstadt 98"
        ],
        [
            "Tom Hanks",
            "/people/ethnicity/geographic_distribution",
            "Paul Epworth"
        ],
        [
            "Rachael Leigh Cook",
            "/people/ethnicity/people",
            "Dawn French"
        ],
        [
            "Robert Loggia",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Oklahoma City"
        ],
        [
            "Hillary Rodham Clinton",
            "/people/ethnicity/geographic_distribution",
            "MTV Video Music Award for Best Cinematography"
        ],
        [
            "David Shire",
            "/people/profession/specialization_of",
            "France"
        ],
        [
            "Mstislav Rostropovich",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Michael Patrick King"
        ],
        [
            "Kath Soucie",
            "/people/person/gender",
            "Alberta"
        ],
        [
            "Selma Blair",
            "/people/ethnicity/geographic_distribution",
            "Fred Zinnemann"
        ],
        [
            "Cloris Leachman",
            "/people/person/place_of_birth",
            "One Flew Over the Cuckoo's Nest"
        ],
        [
            "Gene Callahan",
            "/people/cause_of_death/people",
            "Willem II"
        ],
        [
            "Joseph Gordon-Levitt",
            "/people/person/religion",
            "Longview"
        ],
        [
            "Lois Smith",
            "/people/person/place_of_birth",
            "Musical"
        ],
        [
            "Waylon Jennings",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Roadside Attractions"
        ],
        [
            "Ethan Hawke",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Saxony-Anhalt"
        ],
        [
            "Joan Chen",
            "/people/person/places_lived./people/place_lived/location",
            "Plato"
        ],
        [
            "Yui Horie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Los Angeles Clippers"
        ],
        [
            "Duff McKagan",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Neil Simon"
        ],
        [
            "Vilmos Zsigmond",
            "/people/deceased_person/place_of_death",
            "Choline"
        ],
        [
            "Jamie Kennedy",
            "/people/person/religion",
            "Akira Ishida"
        ],
        [
            "Enrique Iglesias",
            "/people/person/place_of_birth",
            "Girish Karnad"
        ],
        [
            "Michael Moore",
            "/people/person/spouse_s./people/marriage/spouse",
            "Mike Figgis"
        ],
        [
            "J. Michael Straczynski",
            "/people/person/gender",
            "Aleppo"
        ],
        [
            "Marc Anthony",
            "/people/ethnicity/people",
            "1980 NCAA Men's Division I Basketball Tournament"
        ],
        [
            "Gene Roddenberry",
            "/people/person/profession",
            "Yasser Arafat"
        ],
        [
            "Morrissey",
            "/people/person/nationality",
            "Lewis Cass"
        ],
        [
            "Mike O'Malley",
            "/people/ethnicity/geographic_distribution",
            "Productivity"
        ],
        [
            "Eddie Izzard",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Makeup Artist-GB"
        ],
        [
            "Gus Van Sant",
            "/people/ethnicity/people",
            "Public policy"
        ],
        [
            "Mario Kassar",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Underbelly"
        ],
        [
            "Mithun Chakraborty",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "June"
        ],
        [
            "N. Gail Lawrence",
            "/people/person/employment_history./business/employment_tenure/company",
            "Collateral"
        ],
        [
            "Daws Butler",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "City of London"
        ],
        [
            "Mel Brooks",
            "/people/person/spouse_s./people/marriage/spouse",
            "Taiwan"
        ],
        [
            "Orry-Kelly",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Richard Marx"
        ],
        [
            "James Monroe",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "John Keats"
        ],
        [
            "Federated States of Micronesia",
            "/people/person/places_lived./people/place_lived/location",
            "Craig Robinson"
        ],
        [
            "Antonio Banderas",
            "/people/person/employment_history./business/employment_tenure/company",
            "Thomas Newman"
        ],
        [
            "Alex Borstein",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Gary Numan"
        ],
        [
            "Myocardial infarction",
            "/people/person/place_of_birth",
            "Amherst"
        ],
        [
            "Critic",
            "/medicine/disease/notable_people_with_this_condition",
            "Tennessee Williams"
        ],
        [
            "Jules Dassin",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Academy Award for Best Director"
        ],
        [
            "Graham Greene",
            "/people/ethnicity/geographic_distribution",
            "Sam O'Steen"
        ],
        [
            "Mary Lynn Rajskub",
            "/people/person/places_lived./people/place_lived/location",
            "Dutch people"
        ],
        [
            "Salman Khan",
            "/people/profession/specialization_of",
            "Adventure Film"
        ],
        [
            "Raphael",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jerry Hey"
        ],
        [
            "Daws Butler",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Neighbours"
        ],
        [
            "Noam Chomsky",
            "/people/person/places_lived./people/place_lived/location",
            "Styx"
        ],
        [
            "Jiang Wen",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Nixon"
        ],
        [
            "Curtis Hanson",
            "/people/profession/specialization_of",
            "Sarah Michelle Gellar"
        ],
        [
            "Connie Willis",
            "/people/ethnicity/languages_spoken",
            "Norfolk"
        ],
        [
            "Steve Vai",
            "/people/profession/specialization_of",
            "Psychedelic pop"
        ],
        [
            "Sean Connery",
            "/people/person/nationality",
            "Stan Winston"
        ],
        [
            "James Woods",
            "/people/profession/specialization_of",
            "Braunschweig"
        ],
        [
            "Chris Wood",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Mary"
        ],
        [
            "Andrew Gold",
            "/people/person/religion",
            "Pakistan"
        ],
        [
            "Tom Werner",
            "/people/person/spouse_s./people/marriage/spouse",
            "Missouri Tigers football"
        ],
        [
            "Teri Hatcher",
            "/people/person/profession",
            "The Venture Bros."
        ],
        [
            "Peter Lamont",
            "/people/person/employment_history./business/employment_tenure/company",
            "Keio University"
        ],
        [
            "Nick Nolte",
            "/people/cause_of_death/people",
            "Cold Mountain"
        ],
        [
            "Pat Benatar",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Real Sociedad"
        ],
        [
            "Shammi Kapoor",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Female"
        ],
        [
            "Kate Beckinsale",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "FC Schaffhausen"
        ],
        [
            "Walter Brennan",
            "/people/person/religion",
            "Devo"
        ],
        [
            "Joseph Heller",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Sierra Leone"
        ],
        [
            "Atom Egoyan",
            "/people/person/profession",
            "Liv Tyler"
        ],
        [
            "Rie Kugimiya",
            "/people/person/nationality",
            "Peter Cook"
        ],
        [
            "Lawrence Bender",
            "/people/person/spouse_s./people/marriage/spouse",
            "Labrador Retriever"
        ],
        [
            "Science",
            "/people/person/place_of_birth",
            "Trisha Krishnan"
        ],
        [
            "Michael Swanwick",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Thailand"
        ],
        [
            "Nancy Marchand",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Sherlock Holmes: A Game of Shadows"
        ],
        [
            "French people",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Goalkeeper"
        ],
        [
            "Filmmaking",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Trumpet"
        ],
        [
            "Aerosmith",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Paul Giamatti"
        ],
        [
            "Vijayakumar",
            "/people/ethnicity/people",
            "Analyze This"
        ],
        [
            "Selena Gomez",
            "/people/person/nationality",
            "Marianne Faithfull"
        ],
        [
            "David Fincher",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tuscany"
        ],
        [
            "Edie Falco",
            "/people/ethnicity/geographic_distribution",
            "Institute for Advanced Study"
        ],
        [
            "Venu Madhav",
            "/people/deceased_person/place_of_burial",
            "Thom Yorke"
        ],
        [
            "Michael Murphy",
            "/people/ethnicity/languages_spoken",
            "Soprano saxophone"
        ],
        [
            "Bob Gunton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Whittier"
        ],
        [
            "Ann-Margret",
            "/people/person/religion",
            "Black comedy"
        ],
        [
            "Chris Cooper",
            "/people/person/gender",
            "Oscar and Lucinda"
        ],
        [
            "P. G. Wodehouse",
            "/people/person/places_lived./people/place_lived/location",
            "MC Hammer"
        ],
        [
            "Bob Hoskins",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Italo disco"
        ],
        [
            "Elizabeth Page",
            "/people/deceased_person/place_of_death",
            "A. R. Rahman"
        ],
        [
            "Diana Wynne Jones",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Richie Sambora"
        ],
        [
            "Agra",
            "/people/person/place_of_birth",
            "Forest Whitaker"
        ],
        [
            "Emmylou Harris",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Jason Marsden"
        ],
        [
            "Keith Carradine",
            "/people/ethnicity/geographic_distribution",
            "First Lady"
        ],
        [
            "Bob Newhart",
            "/people/person/profession",
            "Manny Marroquin"
        ],
        [
            "Mark Bresciano",
            "/people/ethnicity/languages_spoken",
            "Laura Innes"
        ],
        [
            "John Dewey",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "College Station"
        ],
        [
            "Bengali people",
            "/people/ethnicity/languages_spoken",
            "Jean-Jacques Goldman"
        ],
        [
            "Dianna Agron",
            "/people/person/place_of_birth",
            "Show jumping"
        ],
        [
            "Composer",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Thomas DeLonge"
        ],
        [
            "Richard Burton",
            "/people/deceased_person/place_of_burial",
            "George R. Nelson"
        ],
        [
            "Peter Tolan",
            "/people/person/profession",
            "Shia LaBeouf"
        ],
        [
            "Jacques Derrida",
            "/people/person/profession",
            "Summit Entertainment"
        ],
        [
            "Akira Kamiya",
            "/people/person/employment_history./business/employment_tenure/company",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Chris Pine",
            "/people/ethnicity/languages_spoken",
            "Cincinnati"
        ],
        [
            "Barry Corbin",
            "/people/deceased_person/place_of_death",
            "J-pop"
        ],
        [
            "Ray Liotta",
            "/people/person/place_of_birth",
            "Santa Barbara County"
        ],
        [
            "Feminism",
            "/people/deceased_person/place_of_burial",
            "Venezuela"
        ],
        [
            "Agnes Nixon",
            "/people/profession/specialization_of",
            "Leslie Nielsen"
        ],
        [
            "Aaliyah",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Esporte Clube Bahia"
        ],
        [
            "D.W. Moffett",
            "/people/person/places_lived./people/place_lived/location",
            "Visual Effects Supervisor"
        ],
        [
            "Naomi Campbell",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Patrick Doyle"
        ],
        [
            "John Stephenson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "American Kennel Club"
        ],
        [
            "Chet Atkins",
            "/people/person/religion",
            "Chengdu"
        ],
        [
            "Lars Ulrich",
            "/people/deceased_person/place_of_death",
            "BET"
        ],
        [
            "Ali",
            "/people/person/employment_history./business/employment_tenure/company",
            "Annie Hall"
        ],
        [
            "William A. Fraker",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Barbarian Invasions"
        ],
        [
            "Vera Farmiga",
            "/medicine/disease/notable_people_with_this_condition",
            "Jim Beaver"
        ],
        [
            "Chris Seefried",
            "/people/person/employment_history./business/employment_tenure/company",
            "General-GB"
        ],
        [
            "Giuseppe Verdi",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bouzouki"
        ],
        [
            "Dominic Chianese",
            "/people/deceased_person/place_of_death",
            "Joseph LaShelle"
        ],
        [
            "Ellen Pompeo",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Friz Freleng"
        ],
        [
            "Didier Six",
            "/people/ethnicity/geographic_distribution",
            "Southfield"
        ],
        [
            "Keith Forsey",
            "/people/person/employment_history./business/employment_tenure/company",
            "Daniel Radcliffe"
        ],
        [
            "Dutch-American",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "England cricket team"
        ],
        [
            "Yo-Yo Ma",
            "/people/ethnicity/people",
            "Pear"
        ],
        [
            "Christopher Lloyd",
            "/people/person/religion",
            "Tom Hanks"
        ],
        [
            "Robert Z. Leonard",
            "/people/deceased_person/place_of_death",
            "Carrie Preston"
        ],
        [
            "Colleen Dewhurst",
            "/people/ethnicity/people",
            "Drama"
        ],
        [
            "Vivica A. Fox",
            "/people/profession/specialization_of",
            "Computer hardware"
        ],
        [
            "Bill Clinton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Election 2"
        ],
        [
            "Larry Klein",
            "/people/person/gender",
            "Nancy"
        ],
        [
            "James Earl Jones",
            "/people/person/gender",
            "Illeana Douglas"
        ],
        [
            "Tom Fontana",
            "/people/ethnicity/geographic_distribution",
            "Johnny Yong Bosch"
        ],
        [
            "Democratic Republic of the Congo",
            "/people/ethnicity/people",
            "Tokyo Yakult Swallows"
        ],
        [
            "Shinya Tsukamoto",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Erfurt"
        ],
        [
            "Mary-Louise Parker",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Linebacker"
        ],
        [
            "Joan Cusack",
            "/people/person/gender",
            "Milwaukee County"
        ],
        [
            "Keith Forsey",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Clallam County"
        ],
        [
            "Italo Calvino",
            "/people/person/profession",
            "Dario Argento"
        ],
        [
            "James Pickens Jr.",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Cliffhanger"
        ],
        [
            "Sukumari",
            "/people/person/place_of_birth",
            "John Frusciante"
        ],
        [
            "Jackie Robinson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ethan Hawke"
        ],
        [
            "Ronny Cox",
            "/people/person/religion",
            "National Society of Film Critics Award for Best Supporting Actor"
        ],
        [
            "Toby Keith",
            "/people/profession/specialization_of",
            "Michael Haneke"
        ],
        [
            "Brad Pitt",
            "/people/profession/specialization_of",
            "McLean County"
        ],
        [
            "Jason Sudeikis",
            "/people/person/gender",
            "Darryl F. Zanuck"
        ],
        [
            "Sanjeev Kumar",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Melancholia"
        ],
        [
            "Lily Allen",
            "/medicine/disease/notable_people_with_this_condition",
            "Los Angeles"
        ],
        [
            "Aretha Franklin",
            "/medicine/disease/notable_people_with_this_condition",
            "Paul Mazursky"
        ],
        [
            "Scott Lobdell",
            "/people/person/place_of_birth",
            "University of Toronto"
        ],
        [
            "LeAnn Rimes",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Virginia Madsen"
        ],
        [
            "Frank Miller",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Crossover"
        ],
        [
            "Christina Applegate",
            "/medicine/disease/notable_people_with_this_condition",
            "Kiss"
        ],
        [
            "Richard Hammond",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Shrek 2"
        ],
        [
            "James D. Parriott",
            "/people/ethnicity/people",
            "Elche CF"
        ],
        [
            "Kevin Corrigan",
            "/people/person/employment_history./business/employment_tenure/company",
            "Jefferson Starship"
        ],
        [
            "David Shore",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Deep Purple"
        ],
        [
            "Michel Foucault",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Korean Broadcasting System"
        ],
        [
            "Grove Street Cemetery",
            "/people/profession/specialization_of",
            "UK £"
        ],
        [
            "Justin Cochrane",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Bradenton"
        ],
        [
            "Michael Bell",
            "/people/person/employment_history./business/employment_tenure/company",
            "Kaley Cuoco"
        ],
        [
            "Cliff Robertson",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pete Seeger"
        ],
        [
            "Joan Allen",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "2003 invasion of Iraq"
        ],
        [
            "Quetta",
            "/people/person/place_of_birth",
            "Swarthmore College"
        ],
        [
            "Herb Alpert",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Figure skating"
        ],
        [
            "Scotch-Irish American",
            "/medicine/disease/notable_people_with_this_condition",
            "The Towering Inferno"
        ],
        [
            "Peter Capaldi",
            "/people/ethnicity/languages_spoken",
            "Los Angeles"
        ],
        [
            "Michelle Rodriguez",
            "/people/ethnicity/geographic_distribution",
            "Kagoshima Prefecture"
        ],
        [
            "Charles Laughton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Philip Seymour Hoffman"
        ],
        [
            "John 5",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Betty Grable"
        ],
        [
            "Acadians",
            "/people/deceased_person/place_of_death",
            "Primetime Emmy Award for Outstanding Supporting Actor - Drama Series"
        ],
        [
            "Errol Flynn",
            "/people/person/places_lived./people/place_lived/location",
            "Robert Louis Stevenson"
        ],
        [
            "Joseph Fiennes",
            "/people/person/religion",
            "Hrithik Roshan"
        ],
        [
            "Jackie Gleason",
            "/people/deceased_person/place_of_burial",
            "The Muppet Show-GB"
        ],
        [
            "Songwriter-GB",
            "/people/person/nationality",
            "Los Angeles Kings"
        ],
        [
            "John Ottman",
            "/people/person/place_of_birth",
            "Mills College"
        ],
        [
            "Bruce Hornsby",
            "/people/ethnicity/people",
            "Marcel Proust"
        ],
        [
            "Jack Warner",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Mark Johnson"
        ],
        [
            "Michael Moriarty",
            "/people/deceased_person/place_of_death",
            "Roy Thomas"
        ],
        [
            "Bergen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Halloween"
        ],
        [
            "Shobha Kapoor",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Second Punic War"
        ],
        [
            "Isaac Asimov",
            "/people/person/profession",
            "Motorola"
        ],
        [
            "Ronald Neame",
            "/people/person/languages",
            "All About Eve"
        ],
        [
            "John Keats",
            "/people/person/place_of_birth",
            "baritone guitar"
        ],
        [
            "Hugo Friedhofer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rotorua"
        ],
        [
            "Carrie Underwood",
            "/people/person/gender",
            "East Lansing"
        ],
        [
            "Frank Vincent",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Albert S. D'Agostino"
        ],
        [
            "Donald M. Payne",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Deborah Ann Woll"
        ],
        [
            "Dave Matthews",
            "/people/ethnicity/languages_spoken",
            "Romance Film"
        ],
        [
            "Paul Bettany",
            "/people/ethnicity/geographic_distribution",
            "Buckinghamshire"
        ],
        [
            "Tex Avery",
            "/people/person/employment_history./business/employment_tenure/company",
            "Feroz Khan"
        ],
        [
            "Mandy Moore",
            "/people/person/gender",
            "Kingston upon Thames"
        ],
        [
            "Ewan McGregor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Dany Heatley"
        ],
        [
            "Computer Scientist",
            "/people/deceased_person/place_of_burial",
            "2008 Sundance Film Festival"
        ],
        [
            "Vanessa L. Williams",
            "/people/deceased_person/place_of_burial",
            "Cave of Forgotten Dreams"
        ],
        [
            "Jeanne Moreau",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "xXx"
        ],
        [
            "Trey Anastasio",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Slough"
        ],
        [
            "David Wain",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Songwriter-GB"
        ],
        [
            "Ed. Weinberger",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Baden-Baden"
        ],
        [
            "Maya Angelou",
            "/people/person/gender",
            "Columnist"
        ],
        [
            "Ryan Gosling",
            "/people/ethnicity/people",
            "Halifax Regional Municipality"
        ],
        [
            "Herbert Ross",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Red Dragon"
        ],
        [
            "Klaus Badelt",
            "/people/person/nationality",
            "Walt Disney Pictures"
        ],
        [
            "Industrial engineering",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Seal"
        ],
        [
            "Michael Kamen",
            "/people/profession/specialization_of",
            "Alexandre Trauner"
        ],
        [
            "Bill Hader",
            "/people/person/places_lived./people/place_lived/location",
            "Pepperdine University"
        ],
        [
            "Louis Armstrong",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tennis Borussia Berlin"
        ],
        [
            "Isaac Stern",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Eugene Levy"
        ],
        [
            "Nas",
            "/medicine/disease/notable_people_with_this_condition",
            "Colorado College"
        ],
        [
            "Jim Carrey",
            "/people/person/profession",
            "Santiago de Cuba"
        ],
        [
            "David Bowie",
            "/people/person/place_of_birth",
            "Action Film"
        ],
        [
            "Ethan Hawke",
            "/people/ethnicity/geographic_distribution",
            "SV Waldhof Mannheim"
        ],
        [
            "Theatre Director",
            "/people/ethnicity/people",
            "Elizabeth Taylor"
        ],
        [
            "Barbra Streisand",
            "/people/person/gender",
            "Randy Travis"
        ],
        [
            "John Travolta",
            "/people/person/spouse_s./people/marriage/spouse",
            "Michael Gough"
        ],
        [
            "Sigmund Freud",
            "/people/ethnicity/geographic_distribution",
            "Franklin County"
        ],
        [
            "Bob Dylan",
            "/people/ethnicity/languages_spoken",
            "Ioan Gruffudd"
        ],
        [
            "Jerry Lewis",
            "/people/profession/specialization_of",
            "Google"
        ],
        [
            "Carole King",
            "/people/person/languages",
            "Los Angeles County"
        ],
        [
            "Dennis Muren",
            "/people/deceased_person/place_of_death",
            "Tim Duncan"
        ],
        [
            "Rhys Ifans",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Nick Cave"
        ],
        [
            "Investor",
            "/people/person/places_lived./people/place_lived/location",
            "Electric folk"
        ],
        [
            "Mitch Pileggi",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Robert Zemeckis"
        ],
        [
            "Keith Carradine",
            "/people/person/spouse_s./people/marriage/spouse",
            "Brunei"
        ],
        [
            "Atticus Ross",
            "/people/ethnicity/people",
            "Film Producer-GB"
        ],
        [
            "Marci Klein",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Vilnius"
        ],
        [
            "Yasser Arafat",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Chatham County"
        ],
        [
            "Howard Hawks",
            "/people/person/nationality",
            "Prostate cancer"
        ],
        [
            "Wendy Melvoin",
            "/people/person/places_lived./people/place_lived/location",
            "Confederate States of America"
        ],
        [
            "Ilaiyaraaja",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ballet"
        ],
        [
            "Prince",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Billy Connolly"
        ],
        [
            "Emily Mortimer",
            "/people/deceased_person/place_of_death",
            "Columbia"
        ],
        [
            "Paul Rudd",
            "/people/person/employment_history./business/employment_tenure/company",
            "Friedrich Schiller"
        ],
        [
            "Blair Underwood",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The French Lieutenant's Woman"
        ],
        [
            "Swedish American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Defender"
        ],
        [
            "Jack Benny",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Tohoku Rakuten Golden Eagles"
        ],
        [
            "Chris O'Donnell",
            "/people/person/profession",
            "Rupert Holmes"
        ],
        [
            "Titus Welliver",
            "/people/ethnicity/geographic_distribution",
            "MTV Movie Award for Best Kiss"
        ],
        [
            "Paz de la Huerta",
            "/people/person/profession",
            "Dulwich College"
        ],
        [
            "Stephen Demorest",
            "/people/ethnicity/languages_spoken",
            "Northwestern University"
        ],
        [
            "Jean-Claude Van Damme",
            "/people/ethnicity/geographic_distribution",
            "SST Records"
        ],
        [
            "Army officer-GB",
            "/people/ethnicity/languages_spoken",
            "Australian Broadcasting Corporation"
        ],
        [
            "Austria",
            "/people/cause_of_death/people",
            "Brazil"
        ],
        [
            "Paul Thomas Anderson",
            "/people/ethnicity/people",
            "Emily Osment"
        ],
        [
            "Russ Meyer",
            "/people/profession/specialization_of",
            "South Bend"
        ],
        [
            "Spike Milligan",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Fiji"
        ],
        [
            "John Lutz",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jeonbuk Hyundai Motors"
        ],
        [
            "Roy Haynes",
            "/people/cause_of_death/people",
            "Randy Newman"
        ],
        [
            "James Remar",
            "/people/ethnicity/people",
            "Kobe Bryant"
        ],
        [
            "Isle of Wight",
            "/people/ethnicity/languages_spoken",
            "Lynchburg"
        ],
        [
            "Ernst Lubitsch",
            "/people/person/gender",
            "Fred Thompson"
        ],
        [
            "Sergei Rachmaninoff",
            "/people/ethnicity/people",
            "Jurist"
        ],
        [
            "Joseph M. Schenck",
            "/people/ethnicity/geographic_distribution",
            "Marriott International"
        ],
        [
            "Daniel Barenboim",
            "/people/person/employment_history./business/employment_tenure/company",
            "Chris Elliott"
        ],
        [
            "Rodrigo Santoro",
            "/people/person/languages",
            "From the Earth to the Moon"
        ],
        [
            "Bruce Cohen",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "1912 Summer Olympics"
        ],
        [
            "Franz Liszt",
            "/people/person/nationality",
            "Rock Hudson"
        ],
        [
            "Dore Schary",
            "/people/ethnicity/people",
            "New Rochelle"
        ],
        [
            "Jane Wyman",
            "/people/person/profession",
            "Shipbuilding"
        ],
        [
            "Kim Carnes",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Halesowen Town F.C."
        ],
        [
            "Don DeLillo",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jagathi Sreekumar"
        ],
        [
            "Kevin Bacon",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Hibernian F.C."
        ],
        [
            "Tracy Chapman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Visual Effects Supervisor"
        ],
        [
            "Edward Carfagno",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Taken"
        ],
        [
            "Jeremy Davies",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Waukesha"
        ],
        [
            "Matt Dillon",
            "/people/person/gender",
            "Parody"
        ],
        [
            "Ricky Nelson",
            "/people/person/places_lived./people/place_lived/location",
            "Council of Europe"
        ],
        [
            "Miranda Otto",
            "/people/person/places_lived./people/place_lived/location",
            "Sampler"
        ],
        [
            "Fabolous",
            "/medicine/disease/notable_people_with_this_condition",
            "Alice in Wonderland"
        ],
        [
            "Hungarian people",
            "/people/person/places_lived./people/place_lived/location",
            "Jim Jarmusch"
        ],
        [
            "James Wong",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "MicroProse"
        ],
        [
            "Leonardo da Vinci",
            "/people/ethnicity/geographic_distribution",
            "Sault Ste. Marie"
        ],
        [
            "Barbara Esensten",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Riot grrrl"
        ],
        [
            "Lisa Edelstein",
            "/people/ethnicity/languages_spoken",
            "Charles de Gaulle"
        ],
        [
            "Sienna Guillory",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Finland"
        ],
        [
            "Asrani",
            "/people/person/employment_history./business/employment_tenure/company",
            "Tom Cherones"
        ],
        [
            "Iain Glen",
            "/people/ethnicity/languages_spoken",
            "National Book Award for Fiction"
        ],
        [
            "Tom Wilkinson",
            "/people/ethnicity/geographic_distribution",
            "Alexandre Desplat"
        ],
        [
            "Holly Marie Combs",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ron Paul"
        ],
        [
            "Tom Berenger",
            "/people/ethnicity/geographic_distribution",
            "University of Sussex"
        ],
        [
            "David Shire",
            "/people/ethnicity/geographic_distribution",
            "Roundhead"
        ],
        [
            "Clive A. Smith",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Green Bay Packers"
        ],
        [
            "Tracy Morgan",
            "/people/ethnicity/geographic_distribution",
            "Everybody Loves Raymond"
        ],
        [
            "Neal Stephenson",
            "/people/person/place_of_birth",
            "Serie A"
        ],
        [
            "Jule Styne",
            "/people/person/employment_history./business/employment_tenure/company",
            "Washington State Cougars football"
        ],
        [
            "Vanessa Hudgens",
            "/people/person/employment_history./business/employment_tenure/company",
            "Curator-GB"
        ],
        [
            "Phyllis Logan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Yiddish Language"
        ],
        [
            "Revathi",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Wayne Knight"
        ],
        [
            "Maury Chaykin",
            "/people/person/profession",
            "Ryan Phillippe"
        ],
        [
            "Paul Oakenfold",
            "/people/person/profession",
            "Larry Niven"
        ],
        [
            "David O. Russell",
            "/people/person/place_of_birth",
            "Queen's University Belfast"
        ],
        [
            "Russia",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Male"
        ],
        [
            "Brad Pitt",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ljubljana"
        ],
        [
            "Engineering-GB",
            "/people/person/nationality",
            "Time travel"
        ],
        [
            "Terrence Howard",
            "/people/ethnicity/languages_spoken",
            "Warsaw"
        ],
        [
            "Newsreader-GB",
            "/people/cause_of_death/people",
            "Sports"
        ],
        [
            "Bryan Burk",
            "/people/ethnicity/languages_spoken",
            "Jerry Wald"
        ],
        [
            "Priyadarshan",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Grammy Award for Best Country Instrumental Performance"
        ],
        [
            "Frances Marion",
            "/people/ethnicity/languages_spoken",
            "Pre-Code Hollywood"
        ],
        [
            "Otto Preminger",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Daws Butler"
        ],
        [
            "Richard Riehle",
            "/people/person/places_lived./people/place_lived/location",
            "Banjo"
        ],
        [
            "Mike Portnoy",
            "/people/person/gender",
            "23rd Academy Awards"
        ],
        [
            "Chiranjeevi",
            "/people/ethnicity/geographic_distribution",
            "The World's Fastest Indian"
        ],
        [
            "Poul Anderson",
            "/medicine/disease/notable_people_with_this_condition",
            "68th Golden Globe Awards"
        ],
        [
            "Andrew Gold",
            "/people/ethnicity/languages_spoken",
            "Justin Bieber"
        ],
        [
            "M.I.A.",
            "/people/person/gender",
            "Microsoft Corporation"
        ],
        [
            "Eddie Vedder",
            "/people/person/languages",
            "L.A. Law"
        ],
        [
            "Yuvan Shankar Raja",
            "/people/ethnicity/people",
            "Michael Mann"
        ],
        [
            "Mark Moses",
            "/people/person/employment_history./business/employment_tenure/company",
            "Photographer"
        ],
        [
            "Kevin Garnett",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Calcio Catania"
        ],
        [
            "Rainn Wilson",
            "/people/person/profession",
            "2003 NFL Draft"
        ],
        [
            "Holly Marie Combs",
            "/people/person/employment_history./business/employment_tenure/company",
            "Norman Stiles"
        ],
        [
            "Christine Baranski",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Pulp Fiction"
        ],
        [
            "Bryan Ferry",
            "/people/person/spouse_s./people/marriage/spouse",
            "Malta national football team"
        ],
        [
            "Andy Griffith",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jacksonville Jaguars"
        ],
        [
            "Chris Penn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Brian Posehn"
        ],
        [
            "Justin Chambers",
            "/people/ethnicity/geographic_distribution",
            "Locus Award for Best First Novel"
        ],
        [
            "Mark Moses",
            "/people/person/religion",
            "Garret Dillahunt"
        ],
        [
            "Stuart Craig",
            "/people/person/places_lived./people/place_lived/location",
            "Walter Murphy"
        ],
        [
            "Richard Wright",
            "/people/cause_of_death/people",
            "Lisa Gay Hamilton"
        ],
        [
            "Diplomat",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Get Shorty"
        ],
        [
            "George Clooney",
            "/people/person/profession",
            "The Piano"
        ],
        [
            "Paul Feig",
            "/people/person/gender",
            "Elizabeth"
        ],
        [
            "Jennifer Garner",
            "/people/person/places_lived./people/place_lived/location",
            "Alcoholism"
        ],
        [
            "Courtney Love",
            "/people/profession/specialization_of",
            "Studio City"
        ],
        [
            "George Fenton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Super 8"
        ],
        [
            "Ryan Seacrest",
            "/people/person/languages",
            "Daddy Yankee"
        ],
        [
            "Hilary Haag",
            "/people/ethnicity/geographic_distribution",
            "American Airlines"
        ],
        [
            "Ravi Shankar",
            "/people/person/profession",
            "Carl Davis"
        ],
        [
            "Bootsy Collins",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Calgary Flames"
        ],
        [
            "Robin Gibb",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Disc jockey-GB"
        ],
        [
            "Eileen Atkins",
            "/people/person/religion",
            "World cinema"
        ],
        [
            "Travis Tritt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Academy Award for Best Costume Design"
        ],
        [
            "Jason Bateman",
            "/people/person/spouse_s./people/marriage/spouse",
            "Omaha Nighthawks"
        ],
        [
            "Michael Palin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Wimbledon F.C."
        ],
        [
            "Shashi Kapoor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Spanish people"
        ],
        [
            "Daniel Wu",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Alice Cooper"
        ],
        [
            "Jason Lee",
            "/people/deceased_person/place_of_death",
            "Ritchie Blackmore"
        ],
        [
            "Michael Keaton",
            "/people/ethnicity/geographic_distribution",
            "Kazoo"
        ],
        [
            "Paul McCartney",
            "/people/person/religion",
            "Clint Howard"
        ],
        [
            "Bill Mantlo",
            "/people/person/place_of_birth",
            "Pretty Woman"
        ],
        [
            "Rhys Ifans",
            "/people/cause_of_death/people",
            "FC Basel"
        ],
        [
            "Anthony Horowitz",
            "/people/person/religion",
            "World Fantasy Award for Life Achievement"
        ],
        [
            "Jay-Z",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Mountain Time Zone-US"
        ],
        [
            "Mike Myers",
            "/people/person/profession",
            "Baltimore City College"
        ],
        [
            "Angela Lansbury",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Symphonic black metal"
        ],
        [
            "Massachusetts",
            "/people/person/nationality",
            "J. Michael Riva"
        ],
        [
            "Imelda Staunton",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Academy Awards"
        ],
        [
            "Robert Towne",
            "/people/ethnicity/people",
            "Midland"
        ],
        [
            "Ayako Kawasumi",
            "/people/ethnicity/geographic_distribution",
            "Midfielder"
        ],
        [
            "Abigail Breslin",
            "/people/person/profession",
            "United States Dollar"
        ],
        [
            "Arthur Conan Doyle",
            "/people/deceased_person/place_of_burial",
            "Equatorial Guinea"
        ],
        [
            "G. K. Chesterton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Boondocks"
        ],
        [
            "Victor Hugo",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Kansas State University"
        ],
        [
            "John Hurt",
            "/people/person/languages",
            "Batman: The Animated Series"
        ],
        [
            "Surgery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Havana"
        ],
        [
            "Donna Summer",
            "/people/person/religion",
            "John Larroquette"
        ],
        [
            "Richard Kind",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Djibouti"
        ],
        [
            "Urmila Matondkar",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Saturn Award for Best Director"
        ],
        [
            "Marisa Tomei",
            "/people/person/profession",
            "Gwyneth Paltrow"
        ],
        [
            "Cory Doctorow",
            "/people/person/profession",
            "Gordon Douglas"
        ],
        [
            "Lewis Milestone",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Cancer"
        ],
        [
            "Alison Krauss",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Denis Leary"
        ],
        [
            "Dante Ferretti",
            "/people/ethnicity/languages_spoken",
            "Nassau County"
        ],
        [
            "Melora Hardin",
            "/medicine/disease/notable_people_with_this_condition",
            "Fred Ward"
        ],
        [
            "Ken Loach",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Jason Schwartzman"
        ],
        [
            "Mary J. Blige",
            "/people/person/employment_history./business/employment_tenure/company",
            "Melodica"
        ],
        [
            "Len Wein",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Utah"
        ],
        [
            "Billy Joel",
            "/people/ethnicity/people",
            "Art film"
        ],
        [
            "Brian Doyle-Murray",
            "/people/person/religion",
            "Grammy Award for Best New Artist"
        ],
        [
            "Stacy Keach",
            "/people/person/place_of_birth",
            "Michael Chabon"
        ],
        [
            "Patricia Arquette",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Cardinal"
        ],
        [
            "Thunder Bay",
            "/people/person/religion",
            "Primetime Emmy Award for Outstanding Guest Actor - Comedy Series"
        ],
        [
            "Simran",
            "/people/person/religion",
            "Dave Navarro"
        ],
        [
            "Jason Bateman",
            "/people/profession/specialization_of",
            "Vera Farmiga"
        ],
        [
            "Molly Parker",
            "/people/person/languages",
            "Christine Lahti"
        ],
        [
            "Christian Bale",
            "/people/person/profession",
            "Brooke Shields"
        ],
        [
            "Shinya Tsukamoto",
            "/people/person/religion",
            "Brian Jones"
        ],
        [
            "Lenny Kravitz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Raymond Massey"
        ],
        [
            "Ian McKellen",
            "/people/person/place_of_birth",
            "Nobel Prize in Physiology or Medicine"
        ],
        [
            "John C. Reilly",
            "/people/person/languages",
            "Slovenia"
        ],
        [
            "Indianapolis",
            "/people/person/place_of_birth",
            "National Society of Film Critics Award for Best Supporting Actor"
        ],
        [
            "Lena Horne",
            "/people/person/places_lived./people/place_lived/location",
            "Club Libertad"
        ],
        [
            "Pete Townshend",
            "/people/deceased_person/place_of_burial",
            "Adelaide United FC"
        ],
        [
            "Ludacris",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bleak House-GB"
        ],
        [
            "Swedish American",
            "/people/ethnicity/people",
            "The Pride of the Yankees"
        ],
        [
            "Lara Flynn Boyle",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pat Metheny Group"
        ],
        [
            "Ray Milland",
            "/people/person/spouse_s./people/marriage/spouse",
            "Eastman School of Music"
        ],
        [
            "John Carpenter",
            "/people/person/languages",
            "k.d. lang"
        ],
        [
            "Tiffani Thiessen",
            "/people/deceased_person/place_of_burial",
            "Romance Film"
        ],
        [
            "Will Arnett",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bob Weinstein"
        ],
        [
            "George James Hopkins",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Broadcast Film Critics Association Award for Best Young Performer"
        ],
        [
            "Joanna Cassidy",
            "/people/person/employment_history./business/employment_tenure/company",
            "Walter Pidgeon"
        ],
        [
            "Stevie Wonder",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "The Lord of the Rings: The Fellowship of the Ring"
        ],
        [
            "Charles Bukowski",
            "/people/deceased_person/place_of_burial",
            "Library of Congress Classification"
        ],
        [
            "Christopher Cross",
            "/people/ethnicity/languages_spoken",
            "Ecology"
        ],
        [
            "Larry Hagman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Steven Levitan"
        ],
        [
            "Jon Anderson",
            "/people/person/places_lived./people/place_lived/location",
            "Germany"
        ],
        [
            "Lyricist",
            "/medicine/disease/notable_people_with_this_condition",
            "The Guess Who"
        ],
        [
            "Thomas Little",
            "/people/person/languages",
            "Joseph F. Biroc"
        ],
        [
            "Juliette Lewis",
            "/people/deceased_person/place_of_burial",
            "George Burns"
        ],
        [
            "Windsor Castle",
            "/people/person/languages",
            "St Catherine's College, Oxford"
        ],
        [
            "Jason Priestley",
            "/people/deceased_person/place_of_death",
            "Celebrity Big Brother"
        ],
        [
            "Jay Kogen",
            "/people/ethnicity/geographic_distribution",
            "69th Golden Globe Awards"
        ],
        [
            "Bernadette Peters",
            "/people/deceased_person/place_of_death",
            "Jackass Number Two"
        ],
        [
            "Eriq La Salle",
            "/people/deceased_person/place_of_death",
            "Rick Nowels"
        ],
        [
            "Joshua Homme",
            "/people/ethnicity/people",
            "New York Stories"
        ],
        [
            "Dee Bradley Baker",
            "/people/ethnicity/languages_spoken",
            "Winchester College"
        ],
        [
            "Britney Spears",
            "/people/person/nationality",
            "The Louvre"
        ],
        [
            "Chris Martin",
            "/people/person/profession",
            "FC Spartak Moscow"
        ],
        [
            "k.d. lang",
            "/people/person/employment_history./business/employment_tenure/company",
            "Gold"
        ],
        [
            "Christophe Beck",
            "/people/ethnicity/people",
            "Deion Sanders"
        ],
        [
            "Jayne Mansfield",
            "/people/profession/specialization_of",
            "On the Waterfront"
        ],
        [
            "Jennifer Love Hewitt",
            "/people/person/nationality",
            "Jane Espenson"
        ],
        [
            "Sissy Spacek",
            "/people/person/spouse_s./people/marriage/spouse",
            "Goya Award for Best Director"
        ],
        [
            "Hameur Bouazza",
            "/people/ethnicity/languages_spoken",
            "Allen County"
        ],
        [
            "Emmylou Harris",
            "/medicine/disease/notable_people_with_this_condition",
            "Makeup Artist-GB"
        ],
        [
            "Robert F. Kennedy",
            "/people/profession/specialization_of",
            "Hibernian F.C."
        ],
        [
            "Sara Ramirez",
            "/people/profession/specialization_of",
            "Working Girl"
        ],
        [
            "Norm Prescott",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bill Pullman"
        ],
        [
            "Mangalore",
            "/people/person/spouse_s./people/marriage/spouse",
            "Marimba"
        ],
        [
            "Bobcat Goldthwait",
            "/people/person/places_lived./people/place_lived/location",
            "Josh Freese"
        ],
        [
            "Donald Crisp",
            "/people/person/nationality",
            "2009 Major League Baseball season"
        ],
        [
            "Alan Bergman",
            "/people/person/languages",
            "The Wrestler"
        ],
        [
            "Scott Bradley",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "CWA Ian Fleming Steel Dagger"
        ],
        [
            "Jack Kerouac",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Art"
        ],
        [
            "Brighton",
            "/people/deceased_person/place_of_burial",
            "Beaufort County"
        ],
        [
            "Joe Morton",
            "/people/person/religion",
            "Syria"
        ],
        [
            "Heart failure",
            "/people/ethnicity/geographic_distribution",
            "McLean County"
        ],
        [
            "Jenny Agutter",
            "/people/person/gender",
            "Brad Paisley"
        ],
        [
            "Lindy Hemming",
            "/people/person/religion",
            "Gene Stupnitsky"
        ],
        [
            "D.W. Moffett",
            "/people/ethnicity/geographic_distribution",
            "Niagara Falls"
        ],
        [
            "Jacqueline Bisset",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Charles Dickens"
        ],
        [
            "John Barry",
            "/people/ethnicity/people",
            "British Army"
        ],
        [
            "Bruce Greenwood",
            "/people/person/gender",
            "Film Producer-GB"
        ],
        [
            "Wes Anderson",
            "/people/person/languages",
            "Mike Scully"
        ],
        [
            "Avi Arad",
            "/people/person/gender",
            "Thrashcore"
        ],
        [
            "Kathleen Barr",
            "/people/person/places_lived./people/place_lived/location",
            "SK Rapid Wien"
        ],
        [
            "Jack Warden",
            "/people/deceased_person/place_of_burial",
            "EMI"
        ],
        [
            "Scott McNeil",
            "/people/deceased_person/place_of_burial",
            "Greater Houston"
        ],
        [
            "Bruno Mars",
            "/people/person/profession",
            "Valine"
        ],
        [
            "Billy Zane",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "From Dusk till Dawn"
        ],
        [
            "Nathan H. Juran",
            "/people/ethnicity/people",
            "Yue Chinese"
        ],
        [
            "Kajol",
            "/people/ethnicity/people",
            "American History X"
        ],
        [
            "Bill Fagerbakke",
            "/people/person/places_lived./people/place_lived/location",
            "Louisiana"
        ],
        [
            "Dave Grusin",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Allman Brothers Band"
        ],
        [
            "Al Franken",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Goya Award for Best Actress"
        ],
        [
            "Shirley Jones",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Forward"
        ],
        [
            "Amrish Puri",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Jew's harp"
        ],
        [
            "Paul Thomas Anderson",
            "/people/person/religion",
            "Stanley Clarke"
        ],
        [
            "Moscow",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sindh"
        ],
        [
            "Michael Jeter",
            "/people/person/place_of_birth",
            "Art rock"
        ],
        [
            "William Morris",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Ryan Reynolds"
        ],
        [
            "Ian McShane",
            "/people/ethnicity/people",
            "Flight of the Conchords"
        ],
        [
            "Madeline Kahn",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Salisbury"
        ],
        [
            "Johnny Cash",
            "/people/person/employment_history./business/employment_tenure/company",
            "Windows XP"
        ],
        [
            "Alex Gibney",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ann Sothern"
        ],
        [
            "Alejandro Sanz",
            "/people/person/nationality",
            "Thin Lizzy"
        ],
        [
            "Jules White",
            "/people/person/nationality",
            "Kingdom of Romania"
        ],
        [
            "Bryan Ferry",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "2003 NBA draft"
        ],
        [
            "Television producer-GB",
            "/people/cause_of_death/people",
            "Razzie Award for Worst Prequel, Remake, Rip-off or Sequel"
        ],
        [
            "Solicitor",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "16th United States Congress"
        ],
        [
            "Joe Shuster",
            "/people/profession/specialization_of",
            "Thomas Sangster"
        ],
        [
            "Loretta Young",
            "/people/profession/specialization_of",
            "International IMPAC Dublin Literary Award"
        ],
        [
            "Nicole Scherzinger",
            "/people/deceased_person/place_of_death",
            "Akira Toriyama"
        ],
        [
            "Stephen Harper",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Georg Solti"
        ],
        [
            "George J. Folsey",
            "/people/deceased_person/place_of_death",
            "Canada"
        ],
        [
            "Ethan Coen",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United States of America"
        ],
        [
            "Avi Lerner",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "United States presidential election"
        ],
        [
            "Dennis Haysbert",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Acting"
        ],
        [
            "Stephen Jackson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "September"
        ],
        [
            "Arthur Kennedy",
            "/people/ethnicity/geographic_distribution",
            "Mashhad"
        ],
        [
            "Akshay Kumar",
            "/medicine/disease/notable_people_with_this_condition",
            "AACTA Award for Best Guest or Supporting Actress in a Television Drama"
        ],
        [
            "Philip Yordan",
            "/people/cause_of_death/people",
            "Software Engineer-GB"
        ],
        [
            "Frank Marshall",
            "/people/person/profession",
            "Golden Globe Cecil B. DeMille Award"
        ],
        [
            "Al Jean",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Snow Falling on Cedars"
        ],
        [
            "English people",
            "/people/profession/specialization_of",
            "Rock music"
        ],
        [
            "H. H. Asquith",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Farida Jalal"
        ],
        [
            "David Beckham",
            "/people/person/religion",
            "Richard Nixon"
        ],
        [
            "Ben Kingsley",
            "/people/deceased_person/place_of_burial",
            "Stanley Donen"
        ],
        [
            "Adam Horowitz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "John Ford"
        ],
        [
            "Steve Zahn",
            "/people/deceased_person/place_of_death",
            "Brunei"
        ],
        [
            "Guinea-Bissau",
            "/people/person/place_of_birth",
            "Teen drama"
        ],
        [
            "Robert Ridgely",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Brad Falchuk"
        ],
        [
            "Iain Banks",
            "/people/person/nationality",
            "64th Golden Globe Awards"
        ],
        [
            "Anatole Litvak",
            "/medicine/disease/notable_people_with_this_condition",
            "Erfurt"
        ],
        [
            "Mecca",
            "/people/person/gender",
            "113th United States Congress"
        ],
        [
            "Visual Effects",
            "/people/deceased_person/place_of_burial",
            "Valenciennes FC"
        ],
        [
            "Managing Director-GB",
            "/people/profession/specialization_of",
            "David Lindley"
        ],
        [
            "John Wood",
            "/people/ethnicity/geographic_distribution",
            "Bourbon Spain"
        ],
        [
            "Erika Christensen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tex Avery"
        ],
        [
            "Taj Mahal",
            "/people/profession/specialization_of",
            "Poles"
        ],
        [
            "Art Director",
            "/people/ethnicity/geographic_distribution",
            "Coventry City F.C."
        ],
        [
            "Pam Grier",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Alain Delon"
        ],
        [
            "Richie Sambora",
            "/medicine/disease/notable_people_with_this_condition",
            "Richard Griffiths"
        ],
        [
            "Demi Moore",
            "/people/person/religion",
            "Grammy Award for Best Instrumental Composition"
        ],
        [
            "Stephen Fry",
            "/people/deceased_person/place_of_death",
            "Canada"
        ],
        [
            "Michelangelo",
            "/people/ethnicity/languages_spoken",
            "D. H. Lawrence"
        ],
        [
            "Alexander the Great",
            "/people/person/profession",
            "American Airlines"
        ],
        [
            "Bette Davis",
            "/people/person/nationality",
            "Senna"
        ],
        [
            "Rick Nowels",
            "/people/deceased_person/place_of_death",
            "Dreamgirls"
        ],
        [
            "Donald Trump",
            "/medicine/disease/notable_people_with_this_condition",
            "Caldecott Medal"
        ],
        [
            "Lance Henriksen",
            "/people/ethnicity/people",
            "Instrumental rock"
        ],
        [
            "Michael Lantieri",
            "/people/person/spouse_s./people/marriage/spouse",
            "Cowbell"
        ],
        [
            "Luke Wilson",
            "/people/person/nationality",
            "Salinas"
        ],
        [
            "Jon Stone",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Peter Hyams"
        ],
        [
            "Brad Falchuk",
            "/people/ethnicity/people",
            "Kal Penn"
        ],
        [
            "Stevie Nicks",
            "/people/ethnicity/geographic_distribution",
            "Armand Assante"
        ],
        [
            "Will Smith",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Roots rock"
        ],
        [
            "Bela Lugosi",
            "/people/person/places_lived./people/place_lived/location",
            "An Ideal Husband"
        ],
        [
            "Joe Jackson",
            "/medicine/disease/notable_people_with_this_condition",
            "India"
        ],
        [
            "Juanes",
            "/people/person/places_lived./people/place_lived/location",
            "FC Kryvbas Kryvyi Rih"
        ],
        [
            "Marlon Brando",
            "/people/person/nationality",
            "Jim Dale"
        ],
        [
            "David Guetta",
            "/people/ethnicity/geographic_distribution",
            "Microsoft Windows"
        ],
        [
            "Jerry Belson",
            "/people/ethnicity/people",
            "Bandai"
        ],
        [
            "Louise Fletcher",
            "/people/person/employment_history./business/employment_tenure/company",
            "Colorado State University"
        ],
        [
            "Ian La Frenais",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Harold Rosson"
        ],
        [
            "Doc Watson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "International IMPAC Dublin Literary Award"
        ],
        [
            "Carole Lombard",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dennis Lehane"
        ],
        [
            "James Pickens Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dr. Seuss"
        ],
        [
            "Joel Madden",
            "/people/person/spouse_s./people/marriage/spouse",
            "Dick Clement"
        ],
        [
            "G. K. Chesterton",
            "/people/cause_of_death/people",
            "Los Angeles"
        ],
        [
            "Mississauga",
            "/people/person/profession",
            "Brunel University"
        ],
        [
            "Joshua Jackson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "77th Academy Awards"
        ],
        [
            "Brenda Strong",
            "/people/person/profession",
            "Bhopal"
        ],
        [
            "Greg Bear",
            "/people/person/profession",
            "Toronto"
        ],
        [
            "John Corbett",
            "/people/person/languages",
            "Hinduism"
        ],
        [
            "Marlene Dietrich",
            "/people/deceased_person/place_of_death",
            "Kuch Kuch Hota Hai"
        ],
        [
            "David Arnold",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kenneth Mars"
        ],
        [
            "Christopher Hitchens",
            "/people/person/nationality",
            "Screen Actors Guild Award for Outstanding Performance by a Cast in a Motion Picture"
        ],
        [
            "Raymond Massey",
            "/people/person/nationality",
            "Fred Ward"
        ],
        [
            "Sofia Coppola",
            "/people/ethnicity/people",
            "All Quiet on the Western Front"
        ],
        [
            "David Zayas",
            "/people/deceased_person/place_of_death",
            "Paul Sorvino"
        ],
        [
            "Andrea Bowen",
            "/people/person/religion",
            "Kiev University"
        ],
        [
            "Alan Arkin",
            "/people/person/profession",
            "Flashdance"
        ],
        [
            "Joseph Heller",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Battlefield Earth"
        ],
        [
            "Mehmood",
            "/people/profession/specialization_of",
            "Lauren Katherine Conrad"
        ],
        [
            "Dolly Parton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Actor-GB"
        ],
        [
            "Tim Curry",
            "/people/deceased_person/place_of_burial",
            "George Benson"
        ],
        [
            "Aphex Twin",
            "/people/deceased_person/place_of_burial",
            "12th Screen Actors Guild Awards"
        ],
        [
            "Sam Trammell",
            "/people/ethnicity/geographic_distribution",
            "Governor General's Award for English-language poetry"
        ],
        [
            "Franklin D. Roosevelt",
            "/people/person/gender",
            "The Dictator"
        ],
        [
            "Jean-Claude Van Damme",
            "/people/ethnicity/people",
            "Vietnamese Language"
        ],
        [
            "Patton Oswalt",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jerry 'Wonder' Duplessis"
        ],
        [
            "Dustin Hoffman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "United States of America"
        ],
        [
            "Kiribati",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Goodfellas"
        ],
        [
            "Abe Burrows",
            "/people/person/employment_history./business/employment_tenure/company",
            "Mexico"
        ],
        [
            "Doug Savant",
            "/medicine/disease/notable_people_with_this_condition",
            "Education"
        ],
        [
            "Mary Tyler Moore",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Irish"
        ],
        [
            "Red Skelton",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "We Were Soldiers"
        ],
        [
            "George A. Romero",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Elizabeth: The Golden Age"
        ],
        [
            "Darren Star",
            "/people/cause_of_death/people",
            "Walter H. Tyler"
        ],
        [
            "Jean-Luc Godard",
            "/people/person/places_lived./people/place_lived/location",
            "Douglas County"
        ],
        [
            "Walon Green",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Brian Jones"
        ],
        [
            "Alan Silvestri",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Gary Cooper"
        ],
        [
            "Delmer Daves",
            "/people/ethnicity/people",
            "Pulmonary embolism"
        ],
        [
            "Robert A. Heinlein",
            "/people/deceased_person/place_of_burial",
            "Steven Levitan"
        ],
        [
            "Roger Bart",
            "/medicine/disease/notable_people_with_this_condition",
            "Rotterdam"
        ],
        [
            "Holland Taylor",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "John Hawkes"
        ],
        [
            "Jon Lovitz",
            "/people/person/spouse_s./people/marriage/spouse",
            "Rogue"
        ],
        [
            "Australians",
            "/people/person/languages",
            "Treasure Planet"
        ],
        [
            "Dante Ferretti",
            "/people/person/places_lived./people/place_lived/location",
            "Natalie Morales-Rhodes"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/deceased_person/place_of_death",
            "Christopher Plummer"
        ],
        [
            "Richard Brooks",
            "/people/person/spouse_s./people/marriage/spouse",
            "Saint Vincent and the Grenadines"
        ],
        [
            "Johnnie To",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Marilyn Monroe"
        ],
        [
            "Justin Bieber",
            "/people/ethnicity/people",
            "Casino Royale"
        ],
        [
            "Corbin Bleu",
            "/people/person/religion",
            "Ed Wood"
        ],
        [
            "French people",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Guangzhou"
        ],
        [
            "Benji Madden",
            "/people/ethnicity/geographic_distribution",
            "Cache County"
        ],
        [
            "David Alan Grier",
            "/people/person/religion",
            "Grammy Award for Best Rap Album"
        ],
        [
            "Shohei Imamura",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Emily Mortimer"
        ],
        [
            "Spencer Tracy",
            "/people/cause_of_death/people",
            "Jamey Sheridan"
        ],
        [
            "Jack Black",
            "/people/person/employment_history./business/employment_tenure/company",
            "Eidos Interactive"
        ],
        [
            "Alice Cooper",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Doris Day"
        ],
        [
            "Mario Puzo",
            "/people/ethnicity/languages_spoken",
            "Pillow Talk"
        ],
        [
            "Matt Damon",
            "/people/person/profession",
            "The Aviator"
        ],
        [
            "Justin Timberlake",
            "/people/person/religion",
            "Oboe"
        ],
        [
            "Christopher Wren",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Missy Elliott"
        ],
        [
            "James Earl Jones",
            "/people/person/profession",
            "Lawrence Bender"
        ],
        [
            "Suffolk County",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chaplin"
        ],
        [
            "Timothy Dalton",
            "/people/person/employment_history./business/employment_tenure/company",
            "Along Came a Spider"
        ],
        [
            "Grenada",
            "/people/person/profession",
            "Charles Peirce"
        ],
        [
            "Al Green",
            "/people/person/nationality",
            "John Candy"
        ],
        [
            "Stan Winston",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "David Silverman"
        ],
        [
            "Ben Gazzara",
            "/people/person/languages",
            "Nebula Award for Best Novella"
        ],
        [
            "Gene Callahan",
            "/people/ethnicity/geographic_distribution",
            "Sam Rockwell"
        ],
        [
            "Carter Bays",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ian La Frenais"
        ],
        [
            "Nigeria",
            "/people/cause_of_death/people",
            "Liaoning"
        ],
        [
            "Sterling Holloway",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bill Maher"
        ],
        [
            "David Hemmings",
            "/people/cause_of_death/people",
            "It Happened One Night"
        ],
        [
            "Quincy Jones",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Academy of Canadian Cinema and Television Award for Best Achievement in Sound Editing"
        ],
        [
            "Larenz Tate",
            "/people/person/gender",
            "Coolio"
        ],
        [
            "Paul Robeson",
            "/people/person/gender",
            "Tulsa"
        ],
        [
            "Jim Carrey",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Steven Epstein"
        ],
        [
            "Luke Wilson",
            "/people/person/spouse_s./people/marriage/spouse",
            "English Language"
        ],
        [
            "Jim Henson",
            "/people/person/profession",
            "Who's Afraid of Virginia Woolf?"
        ],
        [
            "Samuel Beckett",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "EA Canada"
        ],
        [
            "Susannah York",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Viking metal"
        ],
        [
            "Jason Reitman",
            "/people/deceased_person/place_of_death",
            "The Price Is Right"
        ],
        [
            "Mark Wahlberg",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Visual Effects Art Director"
        ],
        [
            "Greta Scacchi",
            "/people/ethnicity/people",
            "Greenwich Mean Time Zone"
        ],
        [
            "David Cronenberg",
            "/people/deceased_person/place_of_burial",
            "Kundun"
        ],
        [
            "Buckinghamshire",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Boston Red Sox"
        ],
        [
            "Norman Jewison",
            "/people/person/places_lived./people/place_lived/location",
            "South Sudan"
        ],
        [
            "David Newman",
            "/people/person/spouse_s./people/marriage/spouse",
            "Sega"
        ],
        [
            "Andrzej Wajda",
            "/people/person/religion",
            "An Education"
        ],
        [
            "Johnny Depp",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "United States Dollar"
        ],
        [
            "Donal Logue",
            "/people/deceased_person/place_of_death",
            "Moonrise Kingdom"
        ],
        [
            "Craig Robinson",
            "/people/person/profession",
            "Ricardo Fuller"
        ],
        [
            "Donald McAlpine",
            "/people/person/place_of_birth",
            "Franklin D. Roosevelt"
        ],
        [
            "Samuel Fuller",
            "/people/profession/specialization_of",
            "Henry Grace"
        ],
        [
            "Henry Winkler",
            "/people/person/religion",
            "Liverpool F.C."
        ],
        [
            "Sound Mixer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Leonard Bernstein"
        ],
        [
            "Montreal",
            "/people/ethnicity/people",
            "Ukraine"
        ],
        [
            "Sharon Osbourne",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Chuck Connors"
        ],
        [
            "Dennis Quaid",
            "/people/person/places_lived./people/place_lived/location",
            "Bridget Jones's Diary"
        ],
        [
            "Jeff Goldblum",
            "/people/deceased_person/place_of_death",
            "Cuba"
        ],
        [
            "John Hawkes",
            "/people/person/places_lived./people/place_lived/location",
            "The Cosby Show"
        ],
        [
            "Dan Grimaldi",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Miss Universe"
        ],
        [
            "Seol Ki-Hyeon",
            "/people/ethnicity/geographic_distribution",
            "Kabul"
        ],
        [
            "Maya Rudolph",
            "/people/person/profession",
            "Columbia Pictures"
        ],
        [
            "Hepatitis",
            "/people/person/religion",
            "1984 Winter Olympics"
        ],
        [
            "Billy Wilder",
            "/people/deceased_person/place_of_burial",
            "Champagne-Ardenne"
        ],
        [
            "Irrfan Khan",
            "/people/ethnicity/people",
            "Romance Film"
        ],
        [
            "Steve Coogan",
            "/people/person/languages",
            "Dr. Dre"
        ],
        [
            "Candice Bergen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Vicenza"
        ],
        [
            "Tobymac",
            "/people/person/profession",
            "New York City"
        ],
        [
            "Edward G. Robinson",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Midwest hip hop"
        ],
        [
            "Ronald Reagan",
            "/people/deceased_person/place_of_burial",
            "San Francisco"
        ],
        [
            "Mona Marshall",
            "/people/person/place_of_birth",
            "The Time Machine"
        ],
        [
            "Alan Arkin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Coach Carter"
        ],
        [
            "Daniel Nestor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "46th Annual Grammy Awards"
        ],
        [
            "Taraji P. Henson",
            "/people/person/gender",
            "Shahrukh Khan"
        ],
        [
            "Udo Kier",
            "/people/person/spouse_s./people/marriage/spouse",
            "Carrie Underwood"
        ],
        [
            "Stephen Merchant",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Grammy Award for Best Male R&B Vocal Performance"
        ],
        [
            "Tilda Swinton",
            "/people/person/languages",
            "Warner Music Group"
        ],
        [
            "BT",
            "/people/person/nationality",
            "Ellie Kemper"
        ],
        [
            "Jean-Luc Godard",
            "/people/person/places_lived./people/place_lived/location",
            "Drugstore Cowboy"
        ],
        [
            "Chris O'Donnell",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "New College, Oxford"
        ],
        [
            "Classics",
            "/people/ethnicity/geographic_distribution",
            "Tia Carrere"
        ],
        [
            "Emilie de Ravin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Russell T Davies"
        ],
        [
            "Stephen Dillane",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Kuwait"
        ],
        [
            "Historian",
            "/people/person/languages",
            "A.E.K. Athens F.C."
        ],
        [
            "Mike O'Malley",
            "/people/person/religion",
            "Chad Hugo"
        ],
        [
            "Steve Schirripa",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Times Higher Education World University Rankings"
        ],
        [
            "Stevie Wonder",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Capote"
        ],
        [
            "Kenichi Ogata",
            "/people/person/places_lived./people/place_lived/location",
            "Euro"
        ],
        [
            "David Foster",
            "/people/profession/specialization_of",
            "Primetime Emmy Award for Individual Performance - Variety Or Music Program"
        ],
        [
            "James Cameron",
            "/people/person/religion",
            "Embassy Pictures"
        ],
        [
            "Mena Suvari",
            "/people/ethnicity/geographic_distribution",
            "Gulf War"
        ],
        [
            "Philip Yordan",
            "/people/cause_of_death/people",
            "Richard Rodney Bennett"
        ],
        [
            "Michael Gough",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "San Juan Jabloteh F.C."
        ],
        [
            "Matthew Weiner",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Contemporary classical music"
        ],
        [
            "Ozzy Osbourne",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Euro"
        ],
        [
            "J. D. Salinger",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fukuoka Prefecture"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Actor-GB"
        ],
        [
            "Newark",
            "/people/ethnicity/people",
            "Usher"
        ],
        [
            "Randy Newman",
            "/people/ethnicity/languages_spoken",
            "Sunderland A.F.C."
        ],
        [
            "Anton Chekhov",
            "/people/ethnicity/people",
            "Morgan Stanley"
        ],
        [
            "Sam Mendes",
            "/people/ethnicity/languages_spoken",
            "British Independent Film Award for Best Actress"
        ],
        [
            "Rainer Werner Fassbinder",
            "/people/person/places_lived./people/place_lived/location",
            "Alias"
        ],
        [
            "James Burrows",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tulsa"
        ],
        [
            "Gary Sheffield",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Craig Rocastle"
        ],
        [
            "Lisa Gay Hamilton",
            "/people/ethnicity/people",
            "Quezon City"
        ],
        [
            "J. T. Walsh",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Propaganda film"
        ],
        [
            "Special Effects",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Les Fradkin"
        ],
        [
            "Diane Ladd",
            "/people/person/place_of_birth",
            "The Wolfman"
        ],
        [
            "Nick Park",
            "/people/ethnicity/languages_spoken",
            "University of Victoria"
        ],
        [
            "Robert Fripp",
            "/people/person/nationality",
            "Argo"
        ],
        [
            "Jack Kirby",
            "/people/ethnicity/geographic_distribution",
            "Arnhem"
        ],
        [
            "Daniel Nestor",
            "/people/person/religion",
            "Gabrielle Union"
        ],
        [
            "Johnny Lever",
            "/people/person/places_lived./people/place_lived/location",
            "Joseph C. Wright"
        ],
        [
            "Billy Idol",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Cool jazz"
        ],
        [
            "Richard Wagner",
            "/people/person/place_of_birth",
            "First baseman"
        ],
        [
            "Micky Dolenz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Doctor of Medicine"
        ],
        [
            "Angina Pectoris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Blue Note Records"
        ],
        [
            "Ryan O'Neal",
            "/people/person/profession",
            "Andrzej Wajda"
        ],
        [
            "Keith Urban",
            "/people/person/languages",
            "Red Dragon"
        ],
        [
            "Joan Blondell",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Paraguay"
        ],
        [
            "Stockard Channing",
            "/people/person/nationality",
            "Mark Irwin"
        ],
        [
            "Peter MacNicol",
            "/people/person/spouse_s./people/marriage/spouse",
            "Eagles"
        ],
        [
            "Steven Epstein",
            "/people/ethnicity/people",
            "Lowell"
        ],
        [
            "Sidney Lumet",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Essen"
        ],
        [
            "Eva Longoria",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Parlophone"
        ],
        [
            "Vanessa Hudgens",
            "/people/person/employment_history./business/employment_tenure/company",
            "Comedy-drama"
        ],
        [
            "Chinese Filipino",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Canoe Sprint"
        ],
        [
            "Sam Wood",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Clyde F.C."
        ],
        [
            "Irwin Winkler",
            "/people/person/languages",
            "Suffolk County"
        ],
        [
            "Brigitte Nielsen",
            "/people/person/religion",
            "Ray Walston"
        ],
        [
            "Montmartre Cemetery",
            "/people/deceased_person/place_of_burial",
            "Christ's College, Cambridge"
        ],
        [
            "Steven Spielberg",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Erlangen"
        ],
        [
            "Carter Bays",
            "/people/person/profession",
            "Lancaster University"
        ],
        [
            "James Caan",
            "/people/person/profession",
            "Marion County"
        ],
        [
            "Glen Morgan",
            "/people/person/place_of_birth",
            "Iain Glen"
        ],
        [
            "David Buttolph",
            "/people/person/religion",
            "Multnomah County"
        ],
        [
            "Jonathan Swift",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "John Powell"
        ],
        [
            "Cynthia Watros",
            "/people/ethnicity/people",
            "2003 NFL Draft"
        ],
        [
            "Alexandre Desplat",
            "/people/person/spouse_s./people/marriage/spouse",
            "Newark"
        ],
        [
            "Frank Zappa",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Paul Dini"
        ],
        [
            "Curtis Hanson",
            "/people/ethnicity/languages_spoken",
            "General Dynamics Electric Boat"
        ],
        [
            "John Slattery",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Grammy Award for Best Classical Album"
        ],
        [
            "Dick Cheney",
            "/people/person/spouse_s./people/marriage/spouse",
            "Brevard County"
        ],
        [
            "Ben Stiller",
            "/people/deceased_person/place_of_burial",
            "Pan's Labyrinth"
        ],
        [
            "John Wells",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Last Picture Show"
        ],
        [
            "John Larroquette",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Real Steel"
        ],
        [
            "Brian May",
            "/people/person/places_lived./people/place_lived/location",
            "Germany"
        ],
        [
            "Fred Zinnemann",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Turin"
        ],
        [
            "Makeup Artist-GB",
            "/people/person/places_lived./people/place_lived/location",
            "The Last Emperor"
        ],
        [
            "Trevor Horn",
            "/people/person/employment_history./business/employment_tenure/company",
            "Martin Luther University of Halle-Wittenberg"
        ],
        [
            "Johnny Yong Bosch",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Clive A. Smith"
        ],
        [
            "Liv Tyler",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rockingham County"
        ],
        [
            "Peter Sarsgaard",
            "/medicine/disease/notable_people_with_this_condition",
            "Viola"
        ],
        [
            "Joe Satriani",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Roots"
        ],
        [
            "Jack Giarraputo",
            "/people/deceased_person/place_of_burial",
            "Bob Weinstein"
        ],
        [
            "Mark Mothersbaugh",
            "/people/profession/specialization_of",
            "Ann Curry"
        ],
        [
            "John Powell",
            "/people/cause_of_death/people",
            "Werewolf"
        ],
        [
            "Marcia Cross",
            "/people/person/languages",
            "Marquette University"
        ],
        [
            "Sandra Bernhard",
            "/people/ethnicity/people",
            "Marcia Wallace"
        ],
        [
            "James Ingram",
            "/people/cause_of_death/people",
            "In Bruges"
        ],
        [
            "Hepatitis B",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "United States Dollar"
        ],
        [
            "Robert Guza Jr.",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Armageddon"
        ],
        [
            "Stephen Jay Gould",
            "/people/person/profession",
            "German Language"
        ],
        [
            "Stephen Colbert",
            "/people/person/places_lived./people/place_lived/location",
            "Utah County"
        ],
        [
            "David Carney",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Synecdoche, New York"
        ],
        [
            "Elmer Bernstein",
            "/people/person/profession",
            "Hong Kong Film Award for Best Supporting Actor"
        ],
        [
            "Mark Isham",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Christian Slater"
        ],
        [
            "Michael Curtiz",
            "/people/ethnicity/people",
            "Michelle Ruff"
        ],
        [
            "Mary Astor",
            "/medicine/disease/notable_people_with_this_condition",
            "Oak Park"
        ],
        [
            "Dominica",
            "/people/person/places_lived./people/place_lived/location",
            "Fanny and Alexander"
        ],
        [
            "Paris Hilton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tribune Company"
        ],
        [
            "Ben Foster",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Seven Brides for Seven Brothers"
        ],
        [
            "The-Dream",
            "/people/person/spouse_s./people/marriage/spouse",
            "Louisville"
        ],
        [
            "English people",
            "/people/ethnicity/languages_spoken",
            "North Carolina Central University"
        ],
        [
            "David Bowie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "handclaps"
        ],
        [
            "Lester Holt",
            "/people/cause_of_death/people",
            "Stephen McHattie"
        ],
        [
            "Michelle Williams",
            "/people/person/employment_history./business/employment_tenure/company",
            "Groningen"
        ],
        [
            "Cerebral hemorrhage",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jess Harnell"
        ],
        [
            "Kath Soucie",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Darmstadt"
        ],
        [
            "Snoop Dogg",
            "/people/profession/specialization_of",
            "Bolero"
        ],
        [
            "Tom Berenger",
            "/people/person/nationality",
            "Will Forte"
        ],
        [
            "Donald Crisp",
            "/people/profession/specialization_of",
            "Atticus Ross"
        ],
        [
            "Aamir Khan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sandra Oh"
        ],
        [
            "Chris Noth",
            "/people/profession/specialization_of",
            "Neil Simon"
        ],
        [
            "Neil Young",
            "/people/ethnicity/people",
            "Cabaret"
        ],
        [
            "Lymphoma",
            "/people/ethnicity/people",
            "Bossa nova"
        ],
        [
            "LeBron James",
            "/people/person/place_of_birth",
            "Racine"
        ],
        [
            "Hayley Williams",
            "/people/person/nationality",
            "Bridgeport Sound Tigers"
        ],
        [
            "Anne Heche",
            "/people/person/languages",
            "Finnish Language"
        ],
        [
            "Rick Springfield",
            "/people/deceased_person/place_of_death",
            "Olympique de Marseille"
        ],
        [
            "Orry-Kelly",
            "/people/person/places_lived./people/place_lived/location",
            "D-Glucose"
        ],
        [
            "Poet",
            "/people/ethnicity/people",
            "Congo"
        ],
        [
            "Emile Kuri",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "National Theatre School of Canada"
        ],
        [
            "Bryan Singer",
            "/medicine/disease/notable_people_with_this_condition",
            "Windsor"
        ],
        [
            "Katrina Bowden",
            "/people/profession/specialization_of",
            "Robert Morley"
        ],
        [
            "Robert Morse",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Eastern Cape"
        ],
        [
            "William Blake",
            "/medicine/disease/notable_people_with_this_condition",
            "39th Annual Grammy Awards"
        ],
        [
            "David Sanborn",
            "/people/ethnicity/languages_spoken",
            "Guy Pearce"
        ],
        [
            "Sudan",
            "/people/profession/specialization_of",
            "Abhishek Bachchan"
        ],
        [
            "Bela Lugosi",
            "/people/person/place_of_birth",
            "Mary-Ellis Bunim"
        ],
        [
            "Qing Dynasty",
            "/people/cause_of_death/people",
            "Neal Stephenson"
        ],
        [
            "Conductor",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Glockenspiel"
        ],
        [
            "Charles, Prince of Wales",
            "/people/ethnicity/geographic_distribution",
            "Mick Jagger"
        ],
        [
            "Lil Wayne",
            "/people/person/spouse_s./people/marriage/spouse",
            "Academy Award for Best Actress in a Supporting Role"
        ],
        [
            "Joe Diffie",
            "/people/cause_of_death/people",
            "Primetime Emmy Award for Outstanding Supporting Actress - Drama Series"
        ],
        [
            "Walter Matthau",
            "/people/person/gender",
            "Frontiers Records"
        ],
        [
            "Gardner Fox",
            "/people/cause_of_death/people",
            "Queens Park Rangers F.C."
        ],
        [
            "Stanley Kubrick",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Frank Gehry"
        ],
        [
            "Jimi Hendrix",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bridgend"
        ],
        [
            "Thomas Jane",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Manchester Metropolitan University"
        ],
        [
            "Jill Scott",
            "/people/profession/specialization_of",
            "Shawn Wayans"
        ],
        [
            "Lalita Pawar",
            "/people/person/spouse_s./people/marriage/spouse",
            "Columbia"
        ],
        [
            "Darryl F. Zanuck",
            "/people/person/languages",
            "Lara Croft: Tomb Raider"
        ],
        [
            "Jason Reitman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Auburn"
        ],
        [
            "Kyle MacLachlan",
            "/people/person/gender",
            "Japan Academy Prize for Animation of the Year"
        ],
        [
            "Tanikella Bharani",
            "/people/person/profession",
            "Albany Devils"
        ],
        [
            "J. R. R. Tolkien",
            "/people/deceased_person/place_of_death",
            "Primetime Emmy Award for Outstanding Guest Actress - Drama Series"
        ],
        [
            "Aaron Shure",
            "/people/person/nationality",
            "MTV Movie Award for Best Villain"
        ],
        [
            "Julie Delpy",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "AEK Larnaca F.C."
        ],
        [
            "Marv Wolfman",
            "/people/person/profession",
            "Purdue University"
        ],
        [
            "Robert Palmer",
            "/people/profession/specialization_of",
            "Genesis"
        ],
        [
            "Chris Seefried",
            "/people/person/spouse_s./people/marriage/spouse",
            "Male"
        ],
        [
            "Chris Parnell",
            "/people/person/employment_history./business/employment_tenure/company",
            "Nine Lives"
        ],
        [
            "Selena Gomez",
            "/people/person/place_of_birth",
            "Toulouse FC"
        ],
        [
            "Vilmos Zsigmond",
            "/people/person/employment_history./business/employment_tenure/company",
            "Mike Oldfield"
        ],
        [
            "Cameron Mitchell",
            "/people/person/languages",
            "World Fantasy Award for Best Short Story"
        ],
        [
            "Steven Bauer",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lieutenant"
        ],
        [
            "Jason Biggs",
            "/people/profession/specialization_of",
            "Star Wars Episode II: Attack of the Clones"
        ],
        [
            "Ella Fitzgerald",
            "/people/ethnicity/people",
            "Special Effects Supervisor"
        ],
        [
            "Rafael Nadal",
            "/medicine/disease/notable_people_with_this_condition",
            "Jefferson County"
        ],
        [
            "John Waters",
            "/people/deceased_person/place_of_death",
            "Hastings"
        ],
        [
            "Strongman-GB",
            "/people/ethnicity/geographic_distribution",
            "Jayma Mays"
        ],
        [
            "Harry S. Truman",
            "/medicine/disease/notable_people_with_this_condition",
            "Ithaca College"
        ],
        [
            "Owen Wilson",
            "/people/person/spouse_s./people/marriage/spouse",
            "Richmond"
        ],
        [
            "Diana Wynne Jones",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "East West Records"
        ],
        [
            "Guy Pearce",
            "/people/person/nationality",
            "Primetime Emmy Award for Outstanding Supporting Actor - Drama Series"
        ],
        [
            "Melvin Van Peebles",
            "/people/profession/specialization_of",
            "Aldo Nova"
        ],
        [
            "Woodrow Wilson",
            "/people/deceased_person/place_of_burial",
            "The Stepford Wives"
        ],
        [
            "Sean Penn",
            "/people/deceased_person/place_of_burial",
            "Jane Austen"
        ],
        [
            "Buckethead",
            "/people/ethnicity/geographic_distribution",
            "Stuyvesant High School"
        ],
        [
            "David Hemmings",
            "/medicine/disease/notable_people_with_this_condition",
            "From the Earth to the Moon"
        ],
        [
            "Paresh Rawal",
            "/people/ethnicity/languages_spoken",
            "Imogen Heap"
        ],
        [
            "Artist-GB",
            "/people/person/profession",
            "Bono"
        ],
        [
            "Jeff Richmond",
            "/people/person/places_lived./people/place_lived/location",
            "Rebecca Hall"
        ],
        [
            "Isabelle Adjani",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Utah State University"
        ],
        [
            "Satyendra Kapoor",
            "/people/person/place_of_birth",
            "Minden"
        ],
        [
            "David Watkin",
            "/people/deceased_person/place_of_death",
            "Markham"
        ],
        [
            "Philip Pullman",
            "/people/person/gender",
            "Bryan Burk"
        ],
        [
            "Robert Lantos",
            "/people/person/spouse_s./people/marriage/spouse",
            "New Jersey"
        ],
        [
            "Dan O'Shannon",
            "/people/person/languages",
            "Tom Fontana"
        ],
        [
            "Jim Jonsin",
            "/people/ethnicity/geographic_distribution",
            "Lockheed Martin"
        ],
        [
            "MC Hammer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Viacom"
        ],
        [
            "Shawn Wayans",
            "/people/person/profession",
            "Stanley Tucci"
        ],
        [
            "Christian Slater",
            "/people/ethnicity/languages_spoken",
            "Ukulele"
        ],
        [
            "Jan de Bont",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "California"
        ],
        [
            "Javier Grillo-Marxuach",
            "/people/person/spouse_s./people/marriage/spouse",
            "Grammy Award for Best Music Film"
        ],
        [
            "Booker T. Jones",
            "/people/person/place_of_birth",
            "Philadelphia Union"
        ],
        [
            "Gina Gershon",
            "/people/ethnicity/languages_spoken",
            "Rihanna"
        ],
        [
            "Lauren Holly",
            "/people/person/nationality",
            "Screwball comedy"
        ],
        [
            "Dorothy Jeakins",
            "/people/deceased_person/place_of_burial",
            "PFC Levski Sofia"
        ],
        [
            "Carol Reed",
            "/people/person/gender",
            "Paul Frees"
        ],
        [
            "Marty Stuart",
            "/people/ethnicity/languages_spoken",
            "Adam Baldwin"
        ],
        [
            "Mike Barker",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Black-and-white"
        ],
        [
            "Vincent Kartheiser",
            "/people/person/places_lived./people/place_lived/location",
            "Donovan"
        ],
        [
            "Rob Paulsen",
            "/people/person/place_of_birth",
            "Daniel Nestor"
        ],
        [
            "Oliver Reed",
            "/people/person/nationality",
            "Tyrol"
        ],
        [
            "Michel Foucault",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Centerman"
        ],
        [
            "Jennifer Garner",
            "/people/profession/specialization_of",
            "Sonic X"
        ],
        [
            "Brian De Palma",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Syria national football team"
        ],
        [
            "Andrea Bocelli",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "1956 Summer Olympics"
        ],
        [
            "Sarah Jessica Parker",
            "/people/ethnicity/geographic_distribution",
            "South Africa national football team"
        ],
        [
            "Brad Falchuk",
            "/people/cause_of_death/people",
            "John Ruddy"
        ],
        [
            "Emilio Estevez",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Yemen-US"
        ],
        [
            "Dan Castellaneta",
            "/people/profession/specialization_of",
            "2011 Berlin International Film Festival"
        ],
        [
            "Patty Loveless",
            "/people/cause_of_death/people",
            "Stark County"
        ],
        [
            "Heart failure",
            "/medicine/disease/notable_people_with_this_condition",
            "Robert Palmer"
        ],
        [
            "Brad Dourif",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "2006 NBA draft"
        ],
        [
            "Sam Raimi",
            "/people/person/places_lived./people/place_lived/location",
            "Otto Preminger"
        ],
        [
            "Robin Wright",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Philip Johnson"
        ],
        [
            "Lee Garmes",
            "/people/person/gender",
            "2007 NFL Draft"
        ],
        [
            "Rebecca Romijn",
            "/people/person/places_lived./people/place_lived/location",
            "Bradley Cooper"
        ],
        [
            "Def Leppard",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Louis Delluc Prize"
        ],
        [
            "Joe Jonas",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Sunset Boulevard"
        ],
        [
            "Woody Harrelson",
            "/people/person/languages",
            "Vertigo Records"
        ],
        [
            "Richard Gere",
            "/people/cause_of_death/people",
            "16th United States Congress"
        ],
        [
            "Henry Corden",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Politician-GB"
        ],
        [
            "House of Stuart",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Van Morrison"
        ],
        [
            "Lewis Carroll",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Mark Stent"
        ],
        [
            "Doris Lessing",
            "/people/person/nationality",
            "Richmond"
        ],
        [
            "Matthew McConaughey",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bollywood"
        ],
        [
            "Avril Lavigne-US",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rashida Jones"
        ],
        [
            "John P. Melfi",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "European Film Award for Best Composer"
        ],
        [
            "Asian",
            "/people/ethnicity/people",
            "Mobile Suit Gundam SEED Destiny"
        ],
        [
            "Frank Sinatra",
            "/people/person/spouse_s./people/marriage/spouse",
            "John Boorman"
        ],
        [
            "Angie Dickinson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "James Pickens Jr."
        ],
        [
            "David Bowie",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "45th Academy Awards"
        ],
        [
            "Norman Lear",
            "/people/person/gender",
            "FC Girondins de Bordeaux"
        ],
        [
            "Nicholas Tse",
            "/people/deceased_person/place_of_death",
            "Crunk"
        ],
        [
            "James Cromwell",
            "/people/person/spouse_s./people/marriage/spouse",
            "University of St Andrews"
        ],
        [
            "Carl Weathers",
            "/people/person/spouse_s./people/marriage/spouse",
            "What Lies Beneath"
        ],
        [
            "Juan Mata",
            "/people/deceased_person/place_of_burial",
            "Patricia Neal"
        ],
        [
            "Michael Connelly",
            "/people/deceased_person/place_of_burial",
            "Andy Heyward"
        ],
        [
            "Charlie Cox",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Al-Hilal FC"
        ],
        [
            "Robert Wagner",
            "/people/person/place_of_birth",
            "John Newbery Medal"
        ],
        [
            "Sidney Poitier",
            "/people/ethnicity/people",
            "Twin Peaks"
        ],
        [
            "Fred Astaire",
            "/people/deceased_person/place_of_death",
            "Chris Sheridan"
        ],
        [
            "Pran Sikhand",
            "/medicine/disease/notable_people_with_this_condition",
            "Amy Robach"
        ],
        [
            "Uma Thurman",
            "/people/ethnicity/languages_spoken",
            "Joan Rivers"
        ],
        [
            "Chris Columbus",
            "/people/deceased_person/place_of_burial",
            "Born on the Fourth of July"
        ],
        [
            "Howard Bristol",
            "/people/profession/specialization_of",
            "Cancer"
        ],
        [
            "Hugh Bonneville",
            "/people/person/languages",
            "109th United States Congress"
        ],
        [
            "Antonio Banderas",
            "/people/profession/specialization_of",
            "Melodic death metal"
        ],
        [
            "Danny Boyle",
            "/people/person/languages",
            "Denmark-GB"
        ],
        [
            "Carmen Electra",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "An Education"
        ],
        [
            "David Schwimmer",
            "/people/person/places_lived./people/place_lived/location",
            "Ioan Gruffudd"
        ],
        [
            "Marketing-GB",
            "/people/ethnicity/geographic_distribution",
            "Bucks County"
        ],
        [
            "David Lean",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Frank Vincent"
        ],
        [
            "Sam Waterston",
            "/people/ethnicity/people",
            "Trumbull County"
        ],
        [
            "Thom Yorke",
            "/people/person/gender",
            "UD Las Palmas"
        ],
        [
            "Ricardo Antonio Chavira",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Otsego County"
        ],
        [
            "Ang Lee",
            "/people/deceased_person/place_of_death",
            "Turkey"
        ],
        [
            "Franz Kafka",
            "/people/ethnicity/geographic_distribution",
            "Earl Scruggs"
        ],
        [
            "Rick Nowels",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ingmar Bergman"
        ],
        [
            "Namibia",
            "/people/person/nationality",
            "Mark Irwin"
        ],
        [
            "Alexandre Trauner",
            "/people/ethnicity/people",
            "Kingdom of Greece"
        ],
        [
            "Stephen J. Cannell",
            "/people/deceased_person/place_of_burial",
            "Johnny Lever"
        ],
        [
            "Caleb Deschanel",
            "/people/deceased_person/place_of_burial",
            "She Hate Me"
        ],
        [
            "Lyricist",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Ray Charles"
        ],
        [
            "Johnny Lever",
            "/people/person/profession",
            "Paul Epworth"
        ],
        [
            "Peter Finch",
            "/people/person/employment_history./business/employment_tenure/company",
            "Frank Spotnitz"
        ],
        [
            "Radio personality-GB",
            "/people/person/languages",
            "Collingwood Football Club"
        ],
        [
            "Octavia Spencer",
            "/people/ethnicity/people",
            "Missouri River"
        ],
        [
            "Rosemary Harris",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sonic Youth"
        ],
        [
            "Carole King",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Keith Forsey"
        ],
        [
            "Dave Grusin",
            "/people/profession/specialization_of",
            "Lansing"
        ],
        [
            "Mike Epps",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "In America"
        ],
        [
            "Dick Cheney",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Thriller"
        ],
        [
            "Bob Balaban",
            "/people/person/spouse_s./people/marriage/spouse",
            "Benjamin Britten"
        ],
        [
            "Ed Harris",
            "/people/deceased_person/place_of_death",
            "Walter Murphy"
        ],
        [
            "Sheldon Leonard",
            "/people/person/nationality",
            "3rd Rock from the Sun"
        ],
        [
            "Naveen Andrews",
            "/people/ethnicity/languages_spoken",
            "Bowling for Columbine"
        ],
        [
            "Arthur Freed",
            "/people/person/profession",
            "FilmFlex"
        ],
        [
            "Raymond Chandler",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bihar"
        ],
        [
            "Belize",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Communist Party of China"
        ],
        [
            "Kotono Mitsuishi",
            "/people/person/profession",
            "Superhero movie"
        ],
        [
            "Ashton Kutcher",
            "/people/person/places_lived./people/place_lived/location",
            "Lady in the Water"
        ],
        [
            "Joe Hisaishi",
            "/people/ethnicity/geographic_distribution",
            "Zhejiang"
        ],
        [
            "Glenn Ford",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Goalkeeper"
        ],
        [
            "Ron Weiner",
            "/people/person/nationality",
            "The Spiderwick Chronicles"
        ],
        [
            "Sam Means",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ed O'Neill"
        ],
        [
            "Chiwetel Ejiofor",
            "/people/profession/specialization_of",
            "Octopussy"
        ],
        [
            "Leslie David Baker",
            "/people/person/employment_history./business/employment_tenure/company",
            "Harry Warren"
        ],
        [
            "Enya",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hennepin County"
        ],
        [
            "Kinji Fukasaku",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Doug Flutie"
        ],
        [
            "Crispin Freeman",
            "/people/ethnicity/geographic_distribution",
            "Andrew Lincoln"
        ],
        [
            "Carrie-Anne Moss",
            "/people/person/nationality",
            "Set Dresser"
        ],
        [
            "Josh Schwartz",
            "/people/person/gender",
            "Toby Emmerich"
        ],
        [
            "Breast cancer",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Brendon Small"
        ],
        [
            "Aldo Nova",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Finance minister"
        ],
        [
            "Daniel Haller",
            "/people/ethnicity/people",
            "Laraine Day"
        ],
        [
            "Charles Stross",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Isle of Wight"
        ],
        [
            "George Clooney",
            "/people/person/religion",
            "Phineas and Ferb"
        ],
        [
            "Pashtun",
            "/people/ethnicity/geographic_distribution",
            "Walter H. Tyler"
        ],
        [
            "Julianne Moore",
            "/people/person/gender",
            "BC Lions"
        ],
        [
            "Pharrell Williams",
            "/people/deceased_person/place_of_death",
            "42nd Annual Grammy Awards"
        ],
        [
            "Kyle McCulloch",
            "/people/ethnicity/languages_spoken",
            "Grammy Award for Best Contemporary Blues Album"
        ],
        [
            "Curtis Armstrong",
            "/people/cause_of_death/people",
            "Piper Laurie"
        ],
        [
            "Wes Craven",
            "/people/person/profession",
            "Raymond Burr"
        ],
        [
            "Little Richard",
            "/people/person/spouse_s./people/marriage/spouse",
            "Mushroom Group"
        ],
        [
            "Anthony Minghella",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Slavery"
        ],
        [
            "Dick Powell",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Southern Illinois University Carbondale"
        ],
        [
            "Disc jockey-GB",
            "/people/person/spouse_s./people/marriage/spouse",
            "Frederick Johnson"
        ],
        [
            "Chaka Khan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "13 Assassins"
        ],
        [
            "Philip K. Dick",
            "/people/ethnicity/people",
            "Abigail Breslin"
        ],
        [
            "Michael Powell",
            "/people/person/languages",
            "Flo Rida"
        ],
        [
            "Ben Affleck",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Georgia"
        ],
        [
            "Russell Crowe",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Kevin Jonas"
        ],
        [
            "Gene Colan",
            "/people/person/languages",
            "44th Academy Awards"
        ],
        [
            "Dean Koontz",
            "/people/person/profession",
            "Constantin Film"
        ],
        [
            "Joel Silver",
            "/people/profession/specialization_of",
            "Mary J. Blige"
        ],
        [
            "Isabella Rossellini",
            "/people/person/nationality",
            "Colombo"
        ],
        [
            "Dustin Hoffman",
            "/people/person/gender",
            "Richard Benjamin"
        ],
        [
            "John Abraham",
            "/people/person/spouse_s./people/marriage/spouse",
            "Art rock"
        ],
        [
            "Jeff Garcia",
            "/people/ethnicity/people",
            "Picket Fences"
        ],
        [
            "Amy Nuttall",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Moldova national football team"
        ],
        [
            "Bob Weinstein",
            "/people/profession/specialization_of",
            "Purdue Boilermakers football"
        ],
        [
            "Teri Garr",
            "/people/deceased_person/place_of_death",
            "Old-time music"
        ],
        [
            "Memphis",
            "/people/ethnicity/geographic_distribution",
            "Mamelodi Sundowns F.C."
        ],
        [
            "Lloyd Alexander",
            "/people/ethnicity/languages_spoken",
            "SV Waldhof Mannheim"
        ],
        [
            "Rivers Cuomo",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ron Carter"
        ],
        [
            "Lamar Odom",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Brian Eno"
        ],
        [
            "Benjamin Franklin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "112th United States Congress"
        ],
        [
            "Albert S. D'Agostino",
            "/people/profession/specialization_of",
            "Freddy Rodriguez"
        ],
        [
            "Ronaldo",
            "/people/person/gender",
            "Spartanburg"
        ],
        [
            "Mark Johnson",
            "/people/deceased_person/place_of_burial",
            "1992 Summer Olympics"
        ],
        [
            "Bruce Springsteen",
            "/people/cause_of_death/people",
            "Joanne Froggatt"
        ],
        [
            "Miguel Sandoval",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Giant"
        ],
        [
            "Dallas McKennon",
            "/people/person/languages",
            "Litchfield"
        ],
        [
            "Jason Mraz",
            "/people/cause_of_death/people",
            "Driving Miss Daisy"
        ],
        [
            "Ashlee Simpson-Wentz",
            "/people/profession/specialization_of",
            "Semiconductor Manufacture"
        ],
        [
            "Marcel Proust",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Morning Musume"
        ],
        [
            "Jenna Bush Hager",
            "/medicine/disease/notable_people_with_this_condition",
            "Ally McBeal"
        ],
        [
            "Jason Sudeikis",
            "/people/person/profession",
            "Casino Royale"
        ],
        [
            "Fred Durst",
            "/people/deceased_person/place_of_burial",
            "TSG 1899 Hoffenheim"
        ],
        [
            "Leroy Shield",
            "/people/person/profession",
            "Grammy Award for Best Musical Theater Album"
        ],
        [
            "Kevin Dunn",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Grammy Award for Best Chamber Music Performance"
        ],
        [
            "Kevin Pollak",
            "/people/profession/specialization_of",
            "Thomas DeLonge"
        ],
        [
            "Keanu Reeves",
            "/people/person/religion",
            "Jack Thompson"
        ],
        [
            "Neil Jordan",
            "/people/person/nationality",
            "Terence Winter"
        ],
        [
            "Sound Editor-GB",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "William J. Bell"
        ],
        [
            "Billy Zane",
            "/people/person/religion",
            "Boardwalk Empire"
        ],
        [
            "Brittany Murphy",
            "/medicine/disease/notable_people_with_this_condition",
            "Toni Collette"
        ],
        [
            "Mathematics",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Kenichi Ogata"
        ],
        [
            "George Miller",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Screen Actors Guild Award for Outstanding Performance by a Female Actor in a Drama Series"
        ],
        [
            "Christophe Beck",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Mummy"
        ],
        [
            "Itzhak Perlman",
            "/people/deceased_person/place_of_death",
            "Real Sociedad"
        ],
        [
            "Irish people in Great Britain",
            "/people/person/employment_history./business/employment_tenure/company",
            "Teacher-GB"
        ],
        [
            "Christian Slater",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bremen"
        ],
        [
            "Ellen Burstyn",
            "/people/person/places_lived./people/place_lived/location",
            "Leander Paes"
        ],
        [
            "Gautama Buddha",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Silkeborg IF"
        ],
        [
            "Enrico Fermi",
            "/people/person/religion",
            "Erfurt"
        ],
        [
            "Abbas Kiarostami",
            "/people/person/employment_history./business/employment_tenure/company",
            "World music"
        ],
        [
            "Larry Miller",
            "/people/person/employment_history./business/employment_tenure/company",
            "Tim Blake Nelson"
        ],
        [
            "Eileen Atkins",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "University of Bologna"
        ],
        [
            "Toshio Furukawa",
            "/people/ethnicity/languages_spoken",
            "Pompano Beach"
        ],
        [
            "Fritz Leiber",
            "/people/person/employment_history./business/employment_tenure/company",
            "Alan Silvestri"
        ],
        [
            "Taylor Lautner",
            "/people/person/nationality",
            "Chris O'Donnell"
        ],
        [
            "Geraldine Page",
            "/people/person/nationality",
            "David Hume"
        ],
        [
            "David Crane",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jackass 3D"
        ],
        [
            "L. Sprague de Camp",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Daniel Day-Lewis"
        ],
        [
            "Estate agent-GB",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Wilmer Valderrama"
        ],
        [
            "Neil Jordan",
            "/medicine/disease/notable_people_with_this_condition",
            "Manoj Kumar"
        ],
        [
            "Kamal Haasan",
            "/people/person/spouse_s./people/marriage/spouse",
            "Vermont"
        ],
        [
            "Neal McDonough",
            "/people/deceased_person/place_of_burial",
            "Rail transport"
        ],
        [
            "George James Hopkins",
            "/people/ethnicity/languages_spoken",
            "Lee Strasberg Theatre and Film Institute"
        ],
        [
            "Tony Richardson",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Psychedelic pop"
        ],
        [
            "Elizabeth Hurley",
            "/people/person/religion",
            "Howard Hughes"
        ],
        [
            "Jerry Seinfeld",
            "/people/person/employment_history./business/employment_tenure/company",
            "Brevard County"
        ],
        [
            "Emily Robison",
            "/people/person/profession",
            "Click"
        ],
        [
            "George Carlin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Schleswig-Holstein"
        ],
        [
            "Neil Gaiman",
            "/people/person/profession",
            "Licence to Kill"
        ],
        [
            "Matthew Weiner",
            "/people/person/nationality",
            "Drama"
        ],
        [
            "Sam Shepard",
            "/people/person/religion",
            "Strawberries"
        ],
        [
            "Vivica A. Fox",
            "/people/profession/specialization_of",
            "Walsall F.C."
        ],
        [
            "Portishead",
            "/people/deceased_person/place_of_death",
            "Hamas"
        ],
        [
            "Brittany Murphy",
            "/people/person/employment_history./business/employment_tenure/company",
            "FC Basel"
        ],
        [
            "Lionel Barrymore",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Universal Republic Records"
        ],
        [
            "Herbert Hoover",
            "/people/person/religion",
            "Perth Glory FC"
        ],
        [
            "Pneumonia",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Matt Lauer"
        ],
        [
            "Wendy Melvoin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Shaquille O'Neal"
        ],
        [
            "Mark Stent",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "U.S.A. for Africa"
        ],
        [
            "Michael Redgrave",
            "/people/deceased_person/place_of_death",
            "Indiana State University"
        ],
        [
            "John C. Calhoun",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Art Garfunkel"
        ],
        [
            "Gardner Fox",
            "/people/deceased_person/place_of_burial",
            "Blair County"
        ],
        [
            "Joel David Moore",
            "/people/person/gender",
            "Black comedy"
        ],
        [
            "Jeetendra",
            "/people/ethnicity/people",
            "University of Alberta"
        ],
        [
            "Taipei",
            "/people/person/profession",
            "Ryan Phillippe"
        ],
        [
            "Jamie Lee Curtis",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "East Carolina University"
        ],
        [
            "Fever",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Sneha"
        ],
        [
            "Artie Lange",
            "/people/profession/specialization_of",
            "Soul music"
        ],
        [
            "Testicular cancer",
            "/people/person/languages",
            "T. R. Knight"
        ],
        [
            "Matthew W. Mungle",
            "/people/person/nationality",
            "We Bought a Zoo"
        ],
        [
            "Corinne Bailey Rae",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Steve Miller Band"
        ],
        [
            "Frank Miller",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Vladimir Vladimirovich Nabokov"
        ],
        [
            "Seth MacFarlane",
            "/people/person/nationality",
            "Homicide: Life on the Street"
        ],
        [
            "Jennifer Carpenter",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Hal David"
        ],
        [
            "Jorge Garcia",
            "/people/ethnicity/geographic_distribution",
            "Dumb & Dumber"
        ],
        [
            "Ben Sahar",
            "/people/profession/specialization_of",
            "Michael Rosenbaum"
        ],
        [
            "Elvis Costello",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Linebacker"
        ],
        [
            "Harvey Fierstein",
            "/people/ethnicity/people",
            "Jackass Number Two"
        ],
        [
            "Psychologist-GB",
            "/people/person/nationality",
            "Ralph Stanley"
        ],
        [
            "Kevin McCarthy",
            "/people/cause_of_death/people",
            "Vernon Chatman"
        ],
        [
            "Sarah McLachlan",
            "/people/person/profession",
            "American International Pictures"
        ],
        [
            "Herbie Hancock",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "1952 Summer Olympics"
        ],
        [
            "Jay Roach",
            "/people/person/religion",
            "2004 Summer Olympics"
        ],
        [
            "Robert Pattinson",
            "/people/ethnicity/geographic_distribution",
            "Glockenspiel"
        ],
        [
            "Diane Lane",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Nick Cave"
        ],
        [
            "Willie D. Burton",
            "/people/person/nationality",
            "Richmond"
        ],
        [
            "Marvin Hamlisch",
            "/people/person/nationality",
            "Jill Scott"
        ],
        [
            "Anemia",
            "/people/profession/specialization_of",
            "Neo-progressive rock"
        ],
        [
            "Faye Dunaway",
            "/people/person/gender",
            "Chris Brown"
        ],
        [
            "Mark Knopfler",
            "/people/deceased_person/place_of_death",
            "Mute Records"
        ],
        [
            "Dennis Quaid",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "John Osborne"
        ],
        [
            "Richard Dreyfuss",
            "/people/ethnicity/people",
            "FSV Frankfurt"
        ],
        [
            "Dijon",
            "/people/person/nationality",
            "Hellas Verona F.C."
        ],
        [
            "Rudyard Kipling",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Marc Anthony"
        ],
        [
            "Gene Roddenberry",
            "/people/person/places_lived./people/place_lived/location",
            "Richard Schiff"
        ],
        [
            "Michael Hirsh",
            "/people/ethnicity/languages_spoken",
            "Walter M. Scott"
        ],
        [
            "Woodlawn Cemetery",
            "/people/person/religion",
            "French Polynesia"
        ],
        [
            "Anna Faris",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Giuseppe Colucci"
        ],
        [
            "Will Arnett",
            "/people/person/gender",
            "Andre Jacquemetton"
        ],
        [
            "Harry Stradling",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Nobel Prize in Literature"
        ],
        [
            "Waylon Jennings",
            "/people/ethnicity/people",
            "Boston Bruins"
        ],
        [
            "R. Madhavan",
            "/people/person/religion",
            "Warren County"
        ],
        [
            "Bebe Neuwirth",
            "/people/person/places_lived./people/place_lived/location",
            "California College of the Arts"
        ],
        [
            "Heath Ledger",
            "/people/person/place_of_birth",
            "Colin Farrell"
        ],
        [
            "Henry Winkler",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Island of Dr. Moreau"
        ],
        [
            "Chiranjeevi",
            "/people/person/places_lived./people/place_lived/location",
            "Elizabeth Hurley"
        ],
        [
            "David Milch",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Indian American"
        ],
        [
            "Dean Semler",
            "/people/person/employment_history./business/employment_tenure/company",
            "Jesus College, Oxford"
        ],
        [
            "Hilary Haag",
            "/people/ethnicity/people",
            "Iggy Pop"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/people/ethnicity/people",
            "Khyber Pakhtunkhwa"
        ],
        [
            "Costa-Gavras",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Michael Patrick King"
        ],
        [
            "Rex Harrison",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Technical Support"
        ],
        [
            "Scott McNeil",
            "/people/person/nationality",
            "Chungking Express"
        ],
        [
            "Rainn Wilson",
            "/people/person/religion",
            "Harvey Weinstein"
        ],
        [
            "T. Rajendar",
            "/people/cause_of_death/people",
            "Andy Hallett"
        ],
        [
            "Alyson Stoner",
            "/people/person/gender",
            "Albany Law School"
        ],
        [
            "Italian people",
            "/people/profession/specialization_of",
            "Away from Her"
        ],
        [
            "Steve Winwood",
            "/people/person/places_lived./people/place_lived/location",
            "Pittsburgh"
        ],
        [
            "Pam Tillis",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Falkland Islands"
        ],
        [
            "John Slattery",
            "/people/ethnicity/people",
            "Saint Lucia"
        ],
        [
            "Richard Crenna",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Basilica of St Denis"
        ],
        [
            "Civil engineer",
            "/people/cause_of_death/people",
            "Richard Brooks"
        ],
        [
            "Shohei Imamura",
            "/people/person/place_of_birth",
            "Irene"
        ],
        [
            "Kelly Clarkson",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Carl Foreman"
        ],
        [
            "Glen Morgan",
            "/people/ethnicity/geographic_distribution",
            "Majel Barrett"
        ],
        [
            "Johnny Cash",
            "/people/person/employment_history./business/employment_tenure/company",
            "Emma Roberts"
        ],
        [
            "Eric Clapton",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lookout Records"
        ],
        [
            "Kathleen Kennedy",
            "/people/person/gender",
            "Fantasy"
        ],
        [
            "Brendan Fraser",
            "/people/person/places_lived./people/place_lived/location",
            "Guilford County"
        ],
        [
            "Serge Gainsbourg",
            "/people/ethnicity/languages_spoken",
            "Italian food"
        ],
        [
            "Glen Campbell",
            "/people/person/gender",
            "Independent school"
        ],
        [
            "Dominican Republic",
            "/people/profession/specialization_of",
            "Fox Searchlight Pictures"
        ],
        [
            "Bob Hope",
            "/people/cause_of_death/people",
            "Ralph Stanley"
        ],
        [
            "Jack McBrayer",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Contemporary classical music"
        ],
        [
            "Chris Columbus",
            "/people/person/gender",
            "Sketch comedy"
        ],
        [
            "Maria Jacquemetton",
            "/people/person/places_lived./people/place_lived/location",
            "Club Atlas"
        ],
        [
            "Kirk Douglas",
            "/people/person/places_lived./people/place_lived/location",
            "Michigan"
        ],
        [
            "George Miller",
            "/people/cause_of_death/people",
            "Adam Ant"
        ],
        [
            "Neal H. Moritz",
            "/people/ethnicity/people",
            "Harold Ramis"
        ],
        [
            "Edward Zwick",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "War film"
        ],
        [
            "Iain Glen",
            "/people/person/employment_history./business/employment_tenure/company",
            "Freakazoid!"
        ],
        [
            "Swedes",
            "/people/person/gender",
            "Meryl Streep"
        ],
        [
            "Stephen Merchant",
            "/medicine/disease/notable_people_with_this_condition",
            "Laura Dern"
        ],
        [
            "Forest Whitaker",
            "/people/person/gender",
            "Wimbledon"
        ],
        [
            "Jean Passanante",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "London"
        ],
        [
            "Legislator",
            "/medicine/disease/notable_people_with_this_condition",
            "West Virginia"
        ],
        [
            "Breckin Meyer",
            "/medicine/disease/notable_people_with_this_condition",
            "Papua New Guinea"
        ],
        [
            "Stephen Garrett",
            "/medicine/disease/notable_people_with_this_condition",
            "Shammi Kapoor"
        ],
        [
            "BT",
            "/people/ethnicity/languages_spoken",
            "John Logan"
        ],
        [
            "Dolly Parton",
            "/people/deceased_person/place_of_burial",
            "Funny Girl"
        ],
        [
            "Telly Savalas",
            "/people/profession/specialization_of",
            "Club Olimpia"
        ],
        [
            "Infectious disease",
            "/people/cause_of_death/people",
            "PEN/Faulkner Award for Fiction"
        ],
        [
            "Linus Pauling",
            "/people/person/religion",
            "North Carolina Agricultural and Technical State University"
        ],
        [
            "Tate Donovan",
            "/people/cause_of_death/people",
            "Dermot Mulroney"
        ],
        [
            "Zac Efron",
            "/people/person/religion",
            "Thomas Jane"
        ],
        [
            "Vanilla Ice",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Nigel Lythgoe"
        ],
        [
            "Curator-GB",
            "/people/profession/specialization_of",
            "Information technology"
        ],
        [
            "Ben Elton",
            "/people/deceased_person/place_of_burial",
            "Howl"
        ],
        [
            "John Lasseter",
            "/people/ethnicity/geographic_distribution",
            "Stephen McHattie"
        ],
        [
            "Maureen Stapleton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pat Metheny Group"
        ],
        [
            "Pneumonia",
            "/people/person/employment_history./business/employment_tenure/company",
            "Paul Sylbert"
        ],
        [
            "Michelle Dockery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Long Beach"
        ],
        [
            "Chris Pine",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Crimean Astrophysical Observatory"
        ],
        [
            "Slash",
            "/people/person/employment_history./business/employment_tenure/company",
            "Cast Away"
        ],
        [
            "Chemist-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Death"
        ],
        [
            "Scientist-GB",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Taken 2"
        ],
        [
            "Michael Rosenbaum",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ray Winstone"
        ],
        [
            "David Denman",
            "/people/person/spouse_s./people/marriage/spouse",
            "Mali"
        ],
        [
            "Woody Harrelson",
            "/people/ethnicity/geographic_distribution",
            "Hitchin"
        ],
        [
            "Evan Rachel Wood",
            "/people/person/employment_history./business/employment_tenure/company",
            "Jeff Bhasker"
        ],
        [
            "Neil Patrick Harris",
            "/people/person/religion",
            "Irwin Allen"
        ],
        [
            "Kevin James",
            "/people/person/gender",
            "Maggie Roswell"
        ],
        [
            "Ann Sothern",
            "/people/deceased_person/place_of_death",
            "Summit Entertainment"
        ],
        [
            "Peter Morgan",
            "/people/person/profession",
            "Honolulu County"
        ],
        [
            "Bob Fosse",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Goalkeeper"
        ],
        [
            "Henry Gibson",
            "/people/person/languages",
            "Tower of London"
        ],
        [
            "Stephen Moyer",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Myrtle Beach"
        ],
        [
            "Steven Dean Moore",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Michelle Patrick"
        ],
        [
            "Mike O'Malley",
            "/people/person/nationality",
            "Jonathan Forte"
        ],
        [
            "Tim Curry",
            "/medicine/disease/notable_people_with_this_condition",
            "HBO"
        ],
        [
            "Roger Corman",
            "/people/person/spouse_s./people/marriage/spouse",
            "Hannibal Rising"
        ],
        [
            "Rick Rubin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Biographical film"
        ],
        [
            "India.Arie",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "University of Sussex"
        ],
        [
            "Alison Krauss",
            "/people/cause_of_death/people",
            "20th Century Fox Television"
        ],
        [
            "Chris Colfer",
            "/people/person/nationality",
            "Republican Party"
        ],
        [
            "Joanna Lumley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "County Wexford"
        ],
        [
            "Carl Jung",
            "/medicine/disease/notable_people_with_this_condition",
            "Azerbaijan"
        ],
        [
            "Meredith Vieira",
            "/people/person/places_lived./people/place_lived/location",
            "Rich Sommer"
        ],
        [
            "Michael Richards",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Ran"
        ],
        [
            "Erich Ludendorff",
            "/people/ethnicity/languages_spoken",
            "The Trouble with Harry"
        ],
        [
            "Malcolm McDowell",
            "/people/person/religion",
            "Marche"
        ],
        [
            "Frank Lloyd Wright",
            "/people/ethnicity/people",
            "Shirley Jones"
        ],
        [
            "Dean Martin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Bologna"
        ],
        [
            "Critic",
            "/people/deceased_person/place_of_death",
            "Cross-country skiing"
        ],
        [
            "Drew Goddard",
            "/people/person/spouse_s./people/marriage/spouse",
            "Dominican Republic"
        ],
        [
            "Doris Roberts",
            "/people/ethnicity/languages_spoken",
            "Northampton"
        ],
        [
            "Ellie Kemper",
            "/people/deceased_person/place_of_burial",
            "Craig Barron"
        ],
        [
            "Roger Savage",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Melissa Joan Hart"
        ],
        [
            "Howard Hawks",
            "/people/ethnicity/people",
            "Pneumonia"
        ],
        [
            "Jennifer Jason Leigh",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Greg Kinnear"
        ],
        [
            "E. G. Marshall",
            "/people/person/nationality",
            "Brian Cox"
        ],
        [
            "Paul Soloway",
            "/people/person/gender",
            "Miley Cyrus"
        ],
        [
            "Vermont",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jamie Foxx"
        ],
        [
            "Maggie Grace",
            "/people/person/profession",
            "James Earl Jones"
        ],
        [
            "Juan Mata",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Martin Sheen"
        ],
        [
            "Claude Debussy",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Johnny Cash"
        ],
        [
            "Indigenous peoples of the Americas",
            "/people/ethnicity/people",
            "Gene Reynolds"
        ],
        [
            "Sandra Oh",
            "/people/person/profession",
            "Bret McKenzie"
        ],
        [
            "Ronnie Screwvala",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Male"
        ],
        [
            "Henry King",
            "/people/person/gender",
            "Anthropology"
        ],
        [
            "Acting",
            "/people/person/place_of_birth",
            "Romance Film"
        ],
        [
            "Rupert Everett",
            "/people/person/spouse_s./people/marriage/spouse",
            "Citrus County"
        ],
        [
            "The Notorious B.I.G.",
            "/people/ethnicity/languages_spoken",
            "The Cell"
        ],
        [
            "Louis Malle",
            "/people/person/gender",
            "MTV Video Music Award for Best Female Video"
        ],
        [
            "Daniel Day-Lewis",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grammy Award for Best Contemporary Folk Album"
        ],
        [
            "Hamilton",
            "/people/cause_of_death/people",
            "James Franco"
        ],
        [
            "Bob Seger",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Makeup Artist-GB"
        ],
        [
            "Set decorator-GB",
            "/people/ethnicity/people",
            "John Logan"
        ],
        [
            "Henry Rollins",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Brian Wilson"
        ],
        [
            "Colin Wilson",
            "/people/person/languages",
            "Amblin Entertainment"
        ],
        [
            "Oliver Reed",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Female"
        ],
        [
            "Louise Fletcher",
            "/people/person/place_of_birth",
            "University of California, Berkeley"
        ],
        [
            "Dwight D. Eisenhower",
            "/people/cause_of_death/people",
            "Electric guitar"
        ],
        [
            "Miriam Margolyes",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Bill Murray"
        ],
        [
            "Bill Nelson",
            "/people/ethnicity/languages_spoken",
            "Asthma"
        ],
        [
            "Jackie Robinson",
            "/people/person/gender",
            "Musical keyboard"
        ],
        [
            "Rwanda",
            "/people/cause_of_death/people",
            "Giuseppe Colucci"
        ],
        [
            "Piper Laurie",
            "/people/deceased_person/place_of_burial",
            "Butler County"
        ],
        [
            "Harold Ramis",
            "/people/person/places_lived./people/place_lived/location",
            "Tempe"
        ],
        [
            "Sailor",
            "/people/person/religion",
            "Sex and the City"
        ],
        [
            "Newsreader-GB",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Executive Producer"
        ],
        [
            "Melissa Etheridge",
            "/people/person/religion",
            "Michael Moore"
        ],
        [
            "Walter Hill",
            "/people/ethnicity/geographic_distribution",
            "Detroit Pistons"
        ],
        [
            "Robert E. Howard",
            "/people/person/places_lived./people/place_lived/location",
            "United Nations"
        ],
        [
            "Guitarist-GB",
            "/people/person/languages",
            "Liechtenstein"
        ],
        [
            "Dany Heatley",
            "/people/deceased_person/place_of_burial",
            "Kevin Dunn"
        ],
        [
            "Clive Owen",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "University of the Philippines, Diliman"
        ],
        [
            "John Coltrane",
            "/people/person/places_lived./people/place_lived/location",
            "FC Vaslui"
        ],
        [
            "Brian De Palma",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Deputy prime minister"
        ],
        [
            "Bridget Fonda",
            "/people/person/places_lived./people/place_lived/location",
            "Multnomah County"
        ],
        [
            "J. G. Ballard",
            "/people/person/spouse_s./people/marriage/spouse",
            "32nd United States Congress"
        ],
        [
            "Kelly Preston",
            "/people/person/religion",
            "Richard Feynman"
        ],
        [
            "Stephen Demorest",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Nick Cannon"
        ],
        [
            "William Kiernan",
            "/people/person/nationality",
            "Vicky Cristina Barcelona"
        ],
        [
            "Paul Soloway",
            "/people/person/gender",
            "Yo-Yo Ma"
        ],
        [
            "Lars Hirschfeld",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tony Award for Best Play"
        ],
        [
            "Eric Tsang",
            "/people/person/places_lived./people/place_lived/location",
            "Futurama"
        ],
        [
            "Jerry Lee Lewis",
            "/people/profession/specialization_of",
            "Stephen Frears"
        ],
        [
            "Damian Lewis",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Ali"
        ],
        [
            "Sean Combs",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Royal Gold Medal"
        ],
        [
            "Joely Richardson",
            "/people/ethnicity/people",
            "Mining"
        ],
        [
            "Kotono Mitsuishi",
            "/people/person/nationality",
            "Leslie Dilley"
        ],
        [
            "Bing Crosby",
            "/people/ethnicity/languages_spoken",
            "John Carradine"
        ],
        [
            "Neal Stephenson",
            "/people/person/religion",
            "Horn"
        ],
        [
            "Leonard Nimoy",
            "/medicine/disease/notable_people_with_this_condition",
            "New York City"
        ],
        [
            "David Niven",
            "/people/person/places_lived./people/place_lived/location",
            "United States of America"
        ],
        [
            "John Frink",
            "/people/person/religion",
            "Real Valladolid"
        ],
        [
            "Jeremy Piven",
            "/people/person/religion",
            "Daniel Haller"
        ],
        [
            "Kristen Stewart",
            "/people/person/employment_history./business/employment_tenure/company",
            "Meena"
        ],
        [
            "Wes Craven",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ron Weiner"
        ],
        [
            "Xander Berkeley",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "University of Mumbai"
        ],
        [
            "Usher",
            "/people/person/profession",
            "Ayr United F.C."
        ],
        [
            "Thomas Hardy",
            "/people/person/employment_history./business/employment_tenure/company",
            "FC Vorskla Poltava"
        ],
        [
            "John Abraham",
            "/people/person/nationality",
            "39th Annual Grammy Awards"
        ],
        [
            "House of Plantagenet",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Aisne"
        ],
        [
            "Jon Brion",
            "/people/person/profession",
            "The Daily Show"
        ],
        [
            "Robert Carlyle",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "John Bailey"
        ],
        [
            "Casey Affleck",
            "/people/person/place_of_birth",
            "Sherman Oaks"
        ],
        [
            "Brad Falchuk",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Drum machine"
        ],
        [
            "Carol Burnett",
            "/people/person/religion",
            "Oboe"
        ],
        [
            "Al Green",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "California State University"
        ],
        [
            "Vivek",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Soft rock"
        ],
        [
            "Joseph Ruttenberg",
            "/people/person/languages",
            "William T. Orr"
        ],
        [
            "BeBe Winans",
            "/people/person/employment_history./business/employment_tenure/company",
            "Slovenia"
        ],
        [
            "Robert Stack",
            "/people/person/employment_history./business/employment_tenure/company",
            "BAFTA Award for Best Actress in a Leading Role"
        ],
        [
            "Joan Bennett",
            "/people/person/places_lived./people/place_lived/location",
            "Iftekhar"
        ],
        [
            "Stephen Baxter",
            "/people/cause_of_death/people",
            "A.C. Milan"
        ],
        [
            "Pulmonary embolism",
            "/people/person/place_of_birth",
            "Guiding Light"
        ],
        [
            "Melissa Etheridge",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "London Film Critics Circle Award for Actor of the Year"
        ],
        [
            "Jessica Walter",
            "/people/deceased_person/place_of_burial",
            "Young Adam"
        ],
        [
            "Robert Plant",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bass"
        ],
        [
            "Tia Carrere",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "United States of America"
        ],
        [
            "Lorraine Broderick",
            "/medicine/disease/notable_people_with_this_condition",
            "25th United States Congress"
        ],
        [
            "Equatorial Guinea",
            "/people/person/nationality",
            "Eminem"
        ],
        [
            "Ozzy Osbourne",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Grinnell College"
        ],
        [
            "Viggo Mortensen",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Lionsgate Entertainment"
        ],
        [
            "Cam Clarke",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Actor-GB"
        ],
        [
            "Anna Camp",
            "/people/person/languages",
            "Freemasonry"
        ],
        [
            "Dean Cain",
            "/medicine/disease/notable_people_with_this_condition",
            "Josh Charles"
        ],
        [
            "Steven Levitan",
            "/people/person/religion",
            "American Gangster"
        ],
        [
            "Hilary Haag",
            "/people/person/employment_history./business/employment_tenure/company",
            "Black Swan"
        ],
        [
            "Freddie Hubbard",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Munhwa Broadcasting Corporation"
        ],
        [
            "Warren Beatty",
            "/people/person/nationality",
            "John Mayer"
        ],
        [
            "Yo-Yo Ma",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Primetime Emmy Award for Outstanding Lead Actress - Comedy Series"
        ],
        [
            "Delroy Lindo",
            "/people/person/employment_history./business/employment_tenure/company",
            "Egypt national football team"
        ],
        [
            "Karan Johar",
            "/people/deceased_person/place_of_death",
            "Dirty Pretty Things"
        ],
        [
            "Steve Allen",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Baldwin County"
        ],
        [
            "Frank Tashlin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Acoustic music"
        ],
        [
            "Jake Shimabukuro",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Paris, je t'aime"
        ],
        [
            "Olivia d'Abo",
            "/people/person/profession",
            "Virgin Group"
        ],
        [
            "Iain Glen",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Parody"
        ],
        [
            "Christopher Hampton",
            "/people/ethnicity/geographic_distribution",
            "University of Delhi"
        ],
        [
            "Jack Giarraputo",
            "/people/person/nationality",
            "Phoenix Coyotes"
        ],
        [
            "Jean Passanante",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "New College, Oxford"
        ],
        [
            "Waheeda Rehman",
            "/people/person/place_of_birth",
            "Bonn"
        ],
        [
            "Charles Peirce",
            "/people/person/languages",
            "The Squid and the Whale"
        ],
        [
            "Jena Malone",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Andrew G. Vajna"
        ],
        [
            "Joseph C. Wright",
            "/people/person/places_lived./people/place_lived/location",
            "University"
        ],
        [
            "Martha Plimpton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Book of Shadows: Blair Witch 2"
        ],
        [
            "Alfred Hitchcock",
            "/people/person/employment_history./business/employment_tenure/company",
            "Invercargill"
        ],
        [
            "Madonna",
            "/people/person/languages",
            "Nintendo"
        ],
        [
            "Manchester",
            "/people/person/religion",
            "Cats & Dogs"
        ],
        [
            "Alyson Hannigan",
            "/people/ethnicity/languages_spoken",
            "Thomas Aquinas"
        ],
        [
            "Kevin Clash",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Social Distortion"
        ],
        [
            "Rajpal Yadav",
            "/people/cause_of_death/people",
            "Belleville"
        ],
        [
            "Alzheimer's disease",
            "/people/profession/specialization_of",
            "Eurasia"
        ],
        [
            "Manoj Kumar",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Frank Lloyd Wright"
        ],
        [
            "Jena Malone",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Comedy"
        ],
        [
            "Cherokee",
            "/people/deceased_person/place_of_burial",
            "Jack Warner"
        ],
        [
            "Hillary Rodham Clinton",
            "/people/ethnicity/languages_spoken",
            "The Wrestler"
        ],
        [
            "Jeremy Davies",
            "/people/person/employment_history./business/employment_tenure/company",
            "Makeup Artist-GB"
        ],
        [
            "Paris Hilton",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "National university"
        ],
        [
            "Fatboy Slim",
            "/people/person/profession",
            "James Monroe"
        ],
        [
            "Amrish Puri",
            "/people/person/places_lived./people/place_lived/location",
            "3rd United States Congress"
        ],
        [
            "Vincent Piazza",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Grey's Anatomy"
        ],
        [
            "Tracy Chapman",
            "/people/deceased_person/place_of_death",
            "Havre Athletic Club"
        ],
        [
            "Computer Scientist",
            "/people/deceased_person/place_of_burial",
            "The Music Man"
        ],
        [
            "Rainer Werner Fassbinder",
            "/people/ethnicity/languages_spoken",
            "Ran"
        ],
        [
            "Molly Shannon",
            "/people/ethnicity/people",
            "Espionage"
        ],
        [
            "Ovarian cancer",
            "/people/person/employment_history./business/employment_tenure/company",
            "Bihar"
        ],
        [
            "Stanley Clarke",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Gary Tomlin"
        ],
        [
            "Army officer-GB",
            "/people/cause_of_death/people",
            "Paris Hilton"
        ],
        [
            "John Ortiz",
            "/people/person/employment_history./business/employment_tenure/company",
            "Paris"
        ],
        [
            "Will Smith",
            "/people/deceased_person/place_of_burial",
            "Eva Longoria"
        ],
        [
            "Drag queen",
            "/people/person/religion",
            "Santa Cruz"
        ],
        [
            "Gene Callahan",
            "/people/person/gender",
            "Up in the Air"
        ],
        [
            "Oliver Reed",
            "/people/deceased_person/place_of_death",
            "Eastern Promises"
        ],
        [
            "Jessica Biel",
            "/people/ethnicity/geographic_distribution",
            "Oswego"
        ],
        [
            "Laura Carmichael",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hilo"
        ],
        [
            "Joel Silver",
            "/people/cause_of_death/people",
            "Retinol"
        ],
        [
            "Margaret Cho",
            "/people/person/spouse_s./people/marriage/spouse",
            "Stephen Schwartz"
        ],
        [
            "Blair Underwood",
            "/people/deceased_person/place_of_death",
            "Australian Greens"
        ],
        [
            "Dave Wittenberg",
            "/people/person/employment_history./business/employment_tenure/company",
            "Gramercy Pictures"
        ],
        [
            "Jon Brion",
            "/people/deceased_person/place_of_burial",
            "Fukuoka"
        ],
        [
            "Poliomyelitis",
            "/people/person/spouse_s./people/marriage/spouse",
            "David Hasselhoff"
        ],
        [
            "Barry Manilow",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pitcher"
        ],
        [
            "Corey Burton",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "African American"
        ],
        [
            "Howard Ashman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Punjab, Pakistan"
        ],
        [
            "Tak Fujimoto",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Rudyard Kipling"
        ],
        [
            "Courtney Simon",
            "/people/deceased_person/place_of_death",
            "Lucca"
        ],
        [
            "Emilie de Ravin",
            "/people/person/spouse_s./people/marriage/spouse",
            "Michael Madsen"
        ],
        [
            "Peter Lorre",
            "/people/person/places_lived./people/place_lived/location",
            "Gia"
        ],
        [
            "David Kaye",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ted Levine"
        ],
        [
            "John Cusack",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Paul Simon"
        ],
        [
            "Bobby Farrelly",
            "/people/person/employment_history./business/employment_tenure/company",
            "Type 2 diabetes"
        ],
        [
            "Elizabeth McGovern",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Catholicism"
        ],
        [
            "Herbie Hancock",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Guangzhou"
        ],
        [
            "Madagascar",
            "/people/person/nationality",
            "David Sanborn"
        ],
        [
            "Norman Taurog",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sony Pictures Classics"
        ],
        [
            "Yuvan Shankar Raja",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Vince Vaughn"
        ],
        [
            "Mehmood",
            "/people/ethnicity/people",
            "North Africa"
        ],
        [
            "Johann Wolfgang von Goethe",
            "/people/person/religion",
            "FC Kallon"
        ],
        [
            "Ed Lauter",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "James Arness"
        ],
        [
            "Cardiac arrest",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Yakima County"
        ],
        [
            "Jason Flemyng",
            "/people/person/spouse_s./people/marriage/spouse",
            "Historical fiction"
        ],
        [
            "Fred Tatasciore",
            "/people/ethnicity/geographic_distribution",
            "Flute"
        ],
        [
            "Davenport",
            "/people/deceased_person/place_of_death",
            "Roald Dahl"
        ],
        [
            "Kinji Fukasaku",
            "/people/person/spouse_s./people/marriage/spouse",
            "George Kennedy"
        ],
        [
            "Matt Servitto",
            "/people/ethnicity/languages_spoken",
            "National Assembly"
        ],
        [
            "Katie Holmes",
            "/people/person/gender",
            "Robert Altman"
        ],
        [
            "Alanis Morissette",
            "/people/person/profession",
            "Eugene O'Neill"
        ],
        [
            "James Hetfield",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Rowing"
        ],
        [
            "Singer-songwriter-GB",
            "/people/person/gender",
            "Pensacola"
        ],
        [
            "Richard Portman",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "National Book Award for Fiction"
        ],
        [
            "Allen Iverson",
            "/people/deceased_person/place_of_death",
            "Caldecott Medal"
        ],
        [
            "Billy Preston",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Hot Fuzz"
        ],
        [
            "Michael Brauer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Linebacker"
        ],
        [
            "Grace Jones",
            "/people/person/religion",
            "Thomas DeLonge"
        ],
        [
            "Susan Sarandon",
            "/people/deceased_person/place_of_burial",
            "Paul"
        ],
        [
            "Mitchell Leisen",
            "/people/deceased_person/place_of_burial",
            "Tonga"
        ],
        [
            "Olivia de Havilland",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Lock Up"
        ],
        [
            "Joseph F. Biroc",
            "/people/deceased_person/place_of_death",
            "English people"
        ],
        [
            "Derek Jeter",
            "/people/person/place_of_birth",
            "Hawaii"
        ],
        [
            "Adam Goldberg",
            "/people/person/profession",
            "Anime"
        ],
        [
            "Rob Reiner",
            "/people/deceased_person/place_of_death",
            "United States Department of Housing and Urban Development"
        ],
        [
            "Mangalore",
            "/people/person/gender",
            "Berkshire County"
        ],
        [
            "Peter Jackson",
            "/people/person/religion",
            "Cambria County"
        ],
        [
            "Mark Salling",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kingston"
        ],
        [
            "John Cusack",
            "/people/ethnicity/languages_spoken",
            "Fight Club"
        ],
        [
            "Jack Kerouac",
            "/people/ethnicity/languages_spoken",
            "Fritz Leiber"
        ],
        [
            "Michael Sheen",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Petroleum"
        ],
        [
            "Joss Stone",
            "/people/person/spouse_s./people/marriage/spouse",
            "Adelphi University"
        ],
        [
            "Angina Pectoris",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Memento"
        ],
        [
            "John Amos",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Miami metropolitan area"
        ],
        [
            "Jason Kidd",
            "/people/person/gender",
            "St Edmund Hall, Oxford"
        ],
        [
            "Ranjeet",
            "/people/person/languages",
            "Dickinson College"
        ],
        [
            "Leon Trotsky",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Terrence Howard"
        ],
        [
            "Drag queen",
            "/people/cause_of_death/people",
            "New York City"
        ],
        [
            "Billy Bob Thornton",
            "/people/person/religion",
            "Funny Girl"
        ],
        [
            "Matthew Broderick",
            "/people/ethnicity/people",
            "Razzie Award for Worst Screen Couple/Ensemble"
        ],
        [
            "Dane Cook",
            "/people/person/profession",
            "South Africa"
        ],
        [
            "Megan Mullally",
            "/people/deceased_person/place_of_death",
            "There Will Be Blood"
        ],
        [
            "John Lutz",
            "/people/person/nationality",
            "Naseeruddin Shah"
        ],
        [
            "Mychael Danna",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Worcester City F.C."
        ],
        [
            "Gene Wolfe",
            "/people/cause_of_death/people",
            "United States Dollar"
        ],
        [
            "Carl Weathers",
            "/people/person/places_lived./people/place_lived/location",
            "Tom Noonan"
        ],
        [
            "Cormac McCarthy",
            "/people/person/spouse_s./people/marriage/spouse",
            "Lionsgate Entertainment"
        ],
        [
            "Jimmy Buffett",
            "/medicine/disease/notable_people_with_this_condition",
            "Moline"
        ],
        [
            "Toni Collette",
            "/people/person/religion",
            "Space rock"
        ],
        [
            "Sam Shepard",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chisago County"
        ],
        [
            "Dylan McDermott",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Screen Actors Guild Award for Outstanding Performance by a Male Actor in a Supporting Role"
        ],
        [
            "Marc Shaiman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Yvelines"
        ],
        [
            "Munich",
            "/people/person/nationality",
            "Black"
        ],
        [
            "Bruce Springsteen",
            "/people/profession/specialization_of",
            "Cambridgeshire"
        ],
        [
            "Lubbock",
            "/people/person/employment_history./business/employment_tenure/company",
            "Inter Milan"
        ],
        [
            "Paul Walker",
            "/people/person/gender",
            "Fremont"
        ],
        [
            "Mandy Moore",
            "/people/ethnicity/people",
            "Henrico County"
        ],
        [
            "John Keats",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hamlet"
        ],
        [
            "Marilyn Vance",
            "/people/profession/specialization_of",
            "Ludacris"
        ],
        [
            "Martin Clunes",
            "/people/person/profession",
            "Belmont University"
        ],
        [
            "Gary Sinise",
            "/people/ethnicity/geographic_distribution",
            "Visual Effects Supervisor"
        ],
        [
            "Malcolm McDowell",
            "/people/person/employment_history./business/employment_tenure/company",
            "University College Cork - National University of Ireland, Cork"
        ],
        [
            "Forest Lawn Memorial Park",
            "/people/ethnicity/people",
            "James Pickens Jr."
        ],
        [
            "Gil Bellows",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Oasis"
        ],
        [
            "Mel Brooks",
            "/people/ethnicity/people",
            "Hampstead"
        ],
        [
            "Laura Carmichael",
            "/people/person/religion",
            "Tom Hollander"
        ],
        [
            "Joss Whedon",
            "/people/cause_of_death/people",
            "Letters from Iwo Jima"
        ],
        [
            "Patrizia von Brandenstein",
            "/people/ethnicity/people",
            "Nicole Kidman"
        ],
        [
            "Session musician",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Character Actor"
        ],
        [
            "Teacher-GB",
            "/people/person/gender",
            "Unfaithful"
        ],
        [
            "Colleen Dewhurst",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jamiroquai"
        ],
        [
            "Christina Ricci",
            "/people/person/place_of_birth",
            "10th Screen Actors Guild Awards"
        ],
        [
            "Naseeruddin Shah",
            "/people/deceased_person/place_of_death",
            "Kings of Leon"
        ],
        [
            "Joan Baez",
            "/people/profession/specialization_of",
            "Ned Kelly"
        ],
        [
            "Alan Tudyk",
            "/people/person/places_lived./people/place_lived/location",
            "Hindustani classical music"
        ],
        [
            "Annette Bening",
            "/medicine/disease/notable_people_with_this_condition",
            "FC Anzhi Makhachkala"
        ],
        [
            "Ian James Corlett",
            "/people/person/profession",
            "snare drum"
        ],
        [
            "Lars von Trier",
            "/people/person/languages",
            "Abidjan"
        ],
        [
            "Equatorial Guinea",
            "/people/ethnicity/people",
            "Asteras Tripolis"
        ],
        [
            "Andy Warhol",
            "/people/person/nationality",
            "Tohoku Rakuten Golden Eagles"
        ],
        [
            "Jeffrey Jones",
            "/people/profession/specialization_of",
            "Raphael"
        ],
        [
            "Carol Spier",
            "/people/person/religion",
            "King's College London"
        ],
        [
            "Jeremy Sisto",
            "/people/cause_of_death/people",
            "Jermaine Dupri"
        ],
        [
            "Tony Plana",
            "/people/deceased_person/place_of_death",
            "Legislative Assembly of Ontario"
        ],
        [
            "Yash Chopra",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "When in Rome"
        ],
        [
            "Anthony Horowitz",
            "/people/person/places_lived./people/place_lived/location",
            "26th United States Congress"
        ],
        [
            "Calista Flockhart",
            "/people/cause_of_death/people",
            "Official Website"
        ],
        [
            "Sheriff",
            "/people/deceased_person/place_of_death",
            "Ukraine"
        ],
        [
            "George Orwell",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Basra"
        ],
        [
            "Mani Sharma",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "D.W. Moffett"
        ],
        [
            "Marcia Gay Harden",
            "/people/deceased_person/place_of_burial",
            "John Ritter"
        ],
        [
            "Keith Urban",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Los Angeles"
        ],
        [
            "Tommy Lee",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Sound Mixer"
        ],
        [
            "Hal Roach",
            "/people/deceased_person/place_of_burial",
            "Albert Brenner"
        ],
        [
            "Jayaram",
            "/people/ethnicity/languages_spoken",
            "Contemporary R&B"
        ],
        [
            "Mae Whitman",
            "/people/profession/specialization_of",
            "Ronald Neame"
        ],
        [
            "Anjelica Huston",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "1924 Summer Olympics"
        ],
        [
            "George Bernard Shaw",
            "/people/person/languages",
            "Glitch"
        ],
        [
            "Cameron Diaz",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Argentinos Juniors"
        ],
        [
            "Jeff Bridges",
            "/people/person/places_lived./people/place_lived/location",
            "Chicago"
        ],
        [
            "Isaac Newton",
            "/people/profession/specialization_of",
            "3D Realms"
        ],
        [
            "Dr. John",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Patrick Stewart"
        ],
        [
            "Eva Mendes",
            "/people/profession/specialization_of",
            "Fayetteville"
        ],
        [
            "Holy Cross Cemetery",
            "/people/person/languages",
            "United Kingdom"
        ],
        [
            "King Vidor",
            "/people/ethnicity/geographic_distribution",
            "Spencer Tracy"
        ],
        [
            "Leighton Meester",
            "/people/cause_of_death/people",
            "Sailor Moon Super S: The Movie"
        ],
        [
            "Danger Mouse",
            "/people/person/profession",
            "Ram Gopal Varma"
        ],
        [
            "Guillermo del Toro",
            "/people/person/religion",
            "Chicago"
        ],
        [
            "Thomas Dekker",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Serbia"
        ],
        [
            "Selena Gomez",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Anti-war"
        ],
        [
            "Robert Englund",
            "/people/deceased_person/place_of_burial",
            "Paquito D'Rivera"
        ],
        [
            "Emilie de Ravin",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jason Mraz"
        ],
        [
            "Carrie Underwood",
            "/people/ethnicity/people",
            "Pittsburgh Panthers football"
        ],
        [
            "Gene Wolfe",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lawyer"
        ],
        [
            "Andrew Lincoln",
            "/people/person/place_of_birth",
            "Mark Damon"
        ],
        [
            "Davenport",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Academy Award for Best Actor in a Supporting Role"
        ],
        [
            "Walt Disney",
            "/people/deceased_person/place_of_death",
            "Gaslight"
        ],
        [
            "Edward R. Pressman",
            "/people/person/gender",
            "Nashville Predators"
        ],
        [
            "Ian McShane",
            "/medicine/disease/notable_people_with_this_condition",
            "Kazan"
        ],
        [
            "Seth Rogen",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Calcio Catania"
        ],
        [
            "Tim Burton",
            "/people/person/places_lived./people/place_lived/location",
            "Fat Joe"
        ],
        [
            "Bruce McGill",
            "/people/person/place_of_birth",
            "Jeffrey Richman"
        ],
        [
            "Walter Benjamin",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Correspondent-GB"
        ],
        [
            "Michael Dobson",
            "/people/person/place_of_birth",
            "Chief Administrative Officer"
        ],
        [
            "Edward Kitsis",
            "/people/person/places_lived./people/place_lived/location",
            "Skateboarding"
        ],
        [
            "Gregg Allman",
            "/people/person/employment_history./business/employment_tenure/company",
            "Christopher Lloyd"
        ],
        [
            "Rachael Leigh Cook",
            "/people/person/religion",
            "Special Effects Supervisor"
        ],
        [
            "Brendon Small",
            "/people/ethnicity/geographic_distribution",
            "Oak Park"
        ],
        [
            "John Grisham",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Cory Doctorow"
        ],
        [
            "Om Shivpuri",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "James Earl Jones"
        ],
        [
            "Paul Frees",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "The Count of Monte Cristo"
        ],
        [
            "Rajendra Nath",
            "/people/person/spouse_s./people/marriage/spouse",
            "Krista Allen"
        ],
        [
            "Pittsburgh",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Modern pentathlon"
        ],
        [
            "Bill Melendez",
            "/people/person/religion",
            "Cecil B. DeMille"
        ],
        [
            "Indian people",
            "/people/person/profession",
            "Renal failure"
        ],
        [
            "Wyclef Jean",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Jim O'Rourke"
        ],
        [
            "Jonny Greenwood",
            "/people/person/spouse_s./people/marriage/spouse",
            "Dan Aykroyd"
        ],
        [
            "Cuban American",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Seraphim Falls"
        ],
        [
            "Scarlett Johansson",
            "/people/ethnicity/geographic_distribution",
            "Deva"
        ],
        [
            "Ken Ralston",
            "/people/person/religion",
            "Chiang Kai-shek"
        ],
        [
            "Sudan",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "St. Clair County"
        ],
        [
            "Frances Conroy",
            "/people/deceased_person/place_of_death",
            "Pittsburgh Panthers football"
        ],
        [
            "Tyra Banks",
            "/people/ethnicity/languages_spoken",
            "All Boys"
        ],
        [
            "Henry Winkler",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Tucson"
        ],
        [
            "Ray Manzarek",
            "/people/ethnicity/geographic_distribution",
            "Jerome Kern"
        ],
        [
            "Stephen Garrett",
            "/people/person/gender",
            "Morning Musume"
        ],
        [
            "Jim Brown",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Hapoel Tel Aviv F.C."
        ],
        [
            "Michael DeLuca",
            "/people/ethnicity/geographic_distribution",
            "Charleston County"
        ],
        [
            "The Neptunes",
            "/people/person/profession",
            "Daytime Emmy Award for Outstanding Lead Actor in a Drama Series"
        ],
        [
            "John Heard",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Colombia national football team"
        ],
        [
            "Leslie David Baker",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Nico"
        ],
        [
            "Manmohan Krishna",
            "/people/person/spouse_s./people/marriage/spouse",
            "Harlem"
        ],
        [
            "Richard Dawkins",
            "/people/ethnicity/languages_spoken",
            "Henry Fonda"
        ],
        [
            "Anurag Kashyap",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Mr Deeds"
        ],
        [
            "Richard Burton",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Southern California"
        ],
        [
            "Al Franken",
            "/people/person/place_of_birth",
            "Ukraine"
        ],
        [
            "Michel Legrand",
            "/people/person/places_lived./people/place_lived/location",
            "Middle East"
        ],
        [
            "Bruce Dern",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Theremin"
        ],
        [
            "Tbilisi",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Port Elizabeth"
        ],
        [
            "Jason Reitman",
            "/people/deceased_person/place_of_death",
            "Grey"
        ],
        [
            "Gary Dourdan",
            "/people/person/gender",
            "Adult Swim"
        ],
        [
            "German American",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Spoken word"
        ],
        [
            "Christopher Lee",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Gordon Douglas"
        ],
        [
            "Babyface",
            "/people/deceased_person/place_of_death",
            "Cello"
        ],
        [
            "Dick Van Dyke",
            "/people/person/religion",
            "Wonder Boys"
        ],
        [
            "Clive Davis",
            "/people/person/gender",
            "Comedy of manners"
        ],
        [
            "Franz Kafka",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tony Award for Best Musical"
        ],
        [
            "Stockard Channing",
            "/people/person/nationality",
            "Everyone Says I Love You"
        ],
        [
            "Steve Vai",
            "/people/person/place_of_birth",
            "Umbria"
        ],
        [
            "Kiernan Shipka",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Yanni"
        ],
        [
            "Elijah Wood",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Reform Party of Canada"
        ],
        [
            "Gil Bellows",
            "/people/ethnicity/languages_spoken",
            "Electric guitar"
        ],
        [
            "Moe Howard",
            "/people/ethnicity/geographic_distribution",
            "Ian Somerhalder"
        ],
        [
            "Stephen Stills",
            "/people/person/spouse_s./people/marriage/spouse",
            "Guy Ritchie"
        ],
        [
            "Landon Donovan",
            "/people/deceased_person/place_of_death",
            "Trevor Rabin"
        ],
        [
            "Côte d’Ivoire",
            "/people/ethnicity/people",
            "Gap Inc."
        ],
        [
            "Tyrese Gibson",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "DreamWorks"
        ],
        [
            "Cynthia Nixon",
            "/people/person/nationality",
            "Mohanlal"
        ],
        [
            "Robert Shaw",
            "/people/person/languages",
            "Razzie Award for Worst Supporting Actress"
        ],
        [
            "John C. McGinley",
            "/people/person/places_lived./people/place_lived/location",
            "Kenneth Branagh"
        ],
        [
            "Leonardo da Vinci",
            "/people/person/spouse_s./people/marriage/spouse",
            "Zsa Zsa Gábor"
        ],
        [
            "Tony Leung Chiu Wai",
            "/people/deceased_person/place_of_death",
            "Designer"
        ],
        [
            "Kristin Davis",
            "/people/person/spouse_s./people/marriage/spouse",
            "Dead Poets Society"
        ],
        [
            "California",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Gary Numan"
        ],
        [
            "John Landis",
            "/people/deceased_person/place_of_death",
            "Delft University of Technology"
        ],
        [
            "Breckin Meyer",
            "/people/deceased_person/place_of_death",
            "Peter Stormare"
        ],
        [
            "Stan Laurel",
            "/people/profession/specialization_of",
            "Michael Jackson"
        ],
        [
            "Jeff Goldblum",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bolton"
        ],
        [
            "Mario López",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Daytona Beach"
        ],
        [
            "Tim Rice",
            "/people/ethnicity/people",
            "Bobsleigh"
        ],
        [
            "Brian Helgeland",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Special Effects Supervisor"
        ],
        [
            "D'Angelo",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "John Byrne"
        ],
        [
            "Kevin Dunn",
            "/people/ethnicity/languages_spoken",
            "Alan Bates"
        ],
        [
            "Jim Clark",
            "/people/deceased_person/place_of_burial",
            "The Last Station"
        ],
        [
            "Patrizia von Brandenstein",
            "/people/profession/specialization_of",
            "Czechoslovakia"
        ],
        [
            "Zach Braff",
            "/medicine/disease/notable_people_with_this_condition",
            "Changsha"
        ],
        [
            "Tim Kaiser",
            "/people/person/nationality",
            "Dick Tracy"
        ],
        [
            "Stan Winston",
            "/people/person/profession",
            "Magnolia"
        ],
        [
            "Jean-Jacques Rousseau",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Hagerstown"
        ],
        [
            "Ulysses S. Grant",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Nintendo"
        ],
        [
            "Richard Taylor",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Stirling Silliphant"
        ],
        [
            "Jonathan Glickman",
            "/people/person/gender",
            "San Angelo"
        ],
        [
            "Grant Morrison",
            "/people/person/employment_history./business/employment_tenure/company",
            "Romani people"
        ],
        [
            "Govinda",
            "/people/ethnicity/people",
            "Hong Kong"
        ],
        [
            "David M. Thompson",
            "/people/ethnicity/geographic_distribution",
            "Sigourney Weaver"
        ],
        [
            "Traffic collision",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Gold"
        ],
        [
            "Eric Idle",
            "/people/ethnicity/languages_spoken",
            "Male"
        ],
        [
            "Colm Feore",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Blues"
        ],
        [
            "Tex Avery",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Gene Wilder"
        ],
        [
            "Grace Jones",
            "/people/person/spouse_s./people/marriage/spouse",
            "Rhythmic gymnastics"
        ],
        [
            "Epilepsy",
            "/people/ethnicity/geographic_distribution",
            "Machete"
        ],
        [
            "Jermaine Dupri",
            "/medicine/disease/notable_people_with_this_condition",
            "Chapman University"
        ],
        [
            "James Coburn",
            "/people/deceased_person/place_of_death",
            "Geologist"
        ],
        [
            "John Malkovich",
            "/medicine/disease/notable_people_with_this_condition",
            "Serine"
        ],
        [
            "Bill Murray",
            "/people/ethnicity/languages_spoken",
            "Jam band"
        ],
        [
            "Filmmaking",
            "/people/person/languages",
            "University of Windsor"
        ],
        [
            "Jack McBrayer",
            "/people/person/nationality",
            "Tigres UANL"
        ],
        [
            "Jane Horrocks",
            "/people/person/place_of_birth",
            "The Lives of a Bengal Lancer"
        ],
        [
            "Bee Gees",
            "/people/person/employment_history./business/employment_tenure/company",
            "Natalie Portman"
        ],
        [
            "Walter Matthau",
            "/people/person/languages",
            "Michelle Rodriguez"
        ],
        [
            "Journalism",
            "/people/profession/specialization_of",
            "Marburg"
        ],
        [
            "Helen Mirren",
            "/people/person/nationality",
            "BAFTA Award for Best Sound"
        ],
        [
            "Jim Sheridan",
            "/people/ethnicity/geographic_distribution",
            "Star Wars Episode III: Revenge of the Sith"
        ],
        [
            "John Sayles",
            "/people/deceased_person/place_of_burial",
            "Tony Award for Best Choreography"
        ],
        [
            "Billy Bob Thornton",
            "/people/person/religion",
            "Saint Joseph's University"
        ],
        [
            "Conrad Buff",
            "/medicine/disease/notable_people_with_this_condition",
            "Post-punk"
        ],
        [
            "Shemp Howard",
            "/people/deceased_person/place_of_burial",
            "88th United States Congress"
        ],
        [
            "Jeremy Northam",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Canada men's national soccer team"
        ],
        [
            "Dominica",
            "/people/deceased_person/place_of_death",
            "Neve Campbell"
        ],
        [
            "Michael Chapman",
            "/people/ethnicity/people",
            "Roy Carroll"
        ],
        [
            "Influenza",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Auburn"
        ],
        [
            "Terry Gilliam",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Longest Day"
        ],
        [
            "Lorraine Bracco",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Electronic dance music"
        ],
        [
            "Qing Dynasty",
            "/people/person/places_lived./people/place_lived/location",
            "Broadcast Film Critics Association Award for Best Young Performer"
        ],
        [
            "Alison Brie",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Steuben County"
        ],
        [
            "Jon Favreau",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bernard Herrmann"
        ],
        [
            "Tori Spelling",
            "/people/deceased_person/place_of_burial",
            "Striptease"
        ],
        [
            "Chazz Palminteri",
            "/people/profession/specialization_of",
            "Colombia national football team"
        ],
        [
            "Jacques Lacan",
            "/people/person/languages",
            "Billy Bragg"
        ],
        [
            "Cameron Diaz",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Executive Producer"
        ],
        [
            "Australians",
            "/people/person/place_of_birth",
            "Elmira"
        ],
        [
            "Motivational speaker-GB",
            "/people/person/place_of_birth",
            "Panionios G.S.S."
        ],
        [
            "Abbas Kiarostami",
            "/people/deceased_person/place_of_death",
            "Verona"
        ],
        [
            "Pune",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "George Kennedy"
        ],
        [
            "Guinea-Bissau",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "North Carolina Tar Heels men's basketball"
        ],
        [
            "Mack Sennett",
            "/people/person/place_of_birth",
            "Aldo Nova"
        ],
        [
            "Rie Kugimiya",
            "/people/person/languages",
            "Placekicker"
        ],
        [
            "Dean Martin",
            "/people/person/religion",
            "Halifax"
        ],
        [
            "Influenza",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Kevin Garnett"
        ],
        [
            "Tuvalu",
            "/people/deceased_person/place_of_burial",
            "David S. Goyer"
        ],
        [
            "Lymphoma",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Thomas Lennon"
        ],
        [
            "Barry Corbin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pablo Picasso-GB"
        ],
        [
            "Marcia Gay Harden",
            "/people/cause_of_death/people",
            "FC Vaduz"
        ],
        [
            "Anthony B. Richmond",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Southampton F.C."
        ],
        [
            "Mickey Rooney",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Absurdism"
        ],
        [
            "Albert Einstein",
            "/people/person/profession",
            "RCD Espanyol"
        ],
        [
            "Ronaldo",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pine Bluff"
        ],
        [
            "Morgan Spurlock",
            "/people/person/nationality",
            "Royal Gold Medal"
        ],
        [
            "Ingmar Bergman",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Adventure"
        ],
        [
            "Lalita Pawar",
            "/people/person/languages",
            "Portland Trail Blazers"
        ],
        [
            "Harry Shum, Jr.",
            "/people/person/languages",
            "Maxis"
        ],
        [
            "Rick Kline",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jim Broadbent"
        ],
        [
            "Iain Glen",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Cupertino"
        ],
        [
            "W. Somerset Maugham",
            "/people/person/religion",
            "Maura Tierney"
        ],
        [
            "Lee Eisenberg",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Seychelles"
        ],
        [
            "Albany",
            "/people/person/languages",
            "Chesterfield"
        ],
        [
            "Architecture",
            "/people/person/nationality",
            "Charles Dance"
        ],
        [
            "Vladimir Vladimirovich Nabokov",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Indiana Jones and the Kingdom of the Crystal Skull"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Boaz Davidson"
        ],
        [
            "Donald McAlpine",
            "/people/profession/specialization_of",
            "Malta"
        ],
        [
            "Punjabi people",
            "/people/person/spouse_s./people/marriage/spouse",
            "Victoria Beckham"
        ],
        [
            "Mick Harvey",
            "/people/person/gender",
            "Aviation"
        ],
        [
            "Jennifer Carpenter",
            "/people/ethnicity/people",
            "Travis Tritt"
        ],
        [
            "Steve Martin",
            "/people/person/gender",
            "Kevin Kline"
        ],
        [
            "Matt Stone",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "United States Dollar"
        ],
        [
            "David Hume",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Beatles"
        ],
        [
            "Melville Shavelson",
            "/people/person/places_lived./people/place_lived/location",
            "Wigan Athletic F.C."
        ],
        [
            "Kelis",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "United States Dollar"
        ],
        [
            "Carol Burnett",
            "/people/ethnicity/languages_spoken",
            "John C. Reilly"
        ],
        [
            "Frank Oz",
            "/people/cause_of_death/people",
            "Provost"
        ],
        [
            "Emmylou Harris",
            "/people/deceased_person/place_of_death",
            "The Transformers: The Movie"
        ],
        [
            "Tom Stoppard",
            "/people/cause_of_death/people",
            "Ice Age: Continental Drift"
        ],
        [
            "James Cromwell",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Duisburg"
        ],
        [
            "Edward G. Robinson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Montserrat national football team"
        ],
        [
            "Kristen Stewart",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Bowling for Columbine"
        ],
        [
            "Punjabi people",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Monster"
        ],
        [
            "Kristin Davis",
            "/people/ethnicity/languages_spoken",
            "Brighton"
        ],
        [
            "Manny Marroquin",
            "/people/ethnicity/geographic_distribution",
            "Search engine"
        ],
        [
            "Franchot Tone",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Bates College"
        ],
        [
            "Sierra Leone",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "The George Washington University Law School"
        ],
        [
            "John Noble",
            "/people/person/profession",
            "Radio personality-GB"
        ],
        [
            "Dan Wilson",
            "/people/ethnicity/people",
            "Marvin Hatley"
        ],
        [
            "Ursula K. Le Guin",
            "/people/person/profession",
            "Televisa"
        ],
        [
            "Drew Goddard",
            "/people/deceased_person/place_of_burial",
            "Norman Foster"
        ],
        [
            "Timothy Busfield",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "UK £"
        ],
        [
            "Jack Webb",
            "/people/person/employment_history./business/employment_tenure/company",
            "Cee Lo Green"
        ],
        [
            "Joanna Lumley",
            "/people/person/nationality",
            "Joe Walsh"
        ],
        [
            "Traffic collision",
            "/people/deceased_person/place_of_burial",
            "L.A. Law"
        ],
        [
            "Côte d’Ivoire",
            "/people/ethnicity/people",
            "Jon Hamm"
        ],
        [
            "Henry Gibson",
            "/people/person/languages",
            "Kenny Loggins"
        ],
        [
            "Johnny Mandel",
            "/people/ethnicity/languages_spoken",
            "Allen Covert"
        ],
        [
            "Massachusetts",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Brett Ratner"
        ],
        [
            "Harold Arlen",
            "/people/ethnicity/languages_spoken",
            "Richard Marx"
        ],
        [
            "Kevin Bacon",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "United States Dollar"
        ],
        [
            "Gustavo Cerati",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "La Plata"
        ],
        [
            "John Hughes",
            "/people/person/nationality",
            "Academy of Canadian Cinema and Television Award for Best Achievement in Costume Design"
        ],
        [
            "Matt Lauer",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "University of Texas at El Paso"
        ],
        [
            "Richard Roundtree",
            "/people/person/places_lived./people/place_lived/location",
            "Entercom"
        ],
        [
            "Iqbal Theba",
            "/people/deceased_person/place_of_burial",
            "Lowell"
        ],
        [
            "Garret Dillahunt",
            "/people/ethnicity/people",
            "MTV Movie Award for Best Breakthrough Performance"
        ],
        [
            "Thomas Hobbes",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Shame"
        ],
        [
            "Mechanical Engineering",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Terence Stamp"
        ],
        [
            "J. K. Rowling",
            "/people/ethnicity/languages_spoken",
            "Chris Claremont"
        ],
        [
            "Michael Stuhlbarg",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Hugo Award for Best Short Story"
        ],
        [
            "Ryan Reynolds",
            "/people/ethnicity/people",
            "Kevin Corrigan"
        ],
        [
            "Uma Thurman",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Lynwood"
        ],
        [
            "Leslie Cheung",
            "/people/ethnicity/languages_spoken",
            "Peter Buck"
        ],
        [
            "Richard Hammond",
            "/people/person/gender",
            "Cerebral palsy"
        ],
        [
            "Michael C. Hall",
            "/people/person/profession",
            "Liberal Party"
        ],
        [
            "Tara Strong",
            "/people/person/spouse_s./people/marriage/spouse",
            "2003 Major League Baseball season"
        ],
        [
            "Windsor Castle",
            "/people/person/spouse_s./people/marriage/spouse",
            "The Chronicles of Narnia: The Voyage of the Dawn Treader"
        ],
        [
            "RedOne",
            "/medicine/disease/notable_people_with_this_condition",
            "Somme"
        ],
        [
            "Orson Scott Card",
            "/people/person/profession",
            "Electronic keyboard"
        ],
        [
            "Computer Scientist",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Psychedelic trance"
        ],
        [
            "Roger Berlind",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Rachel Getting Married"
        ],
        [
            "Alex Manninger",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Don Black"
        ],
        [
            "Cree Summer",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "John Hawkes"
        ],
        [
            "Karisma Kapoor",
            "/people/person/place_of_birth",
            "Union"
        ],
        [
            "The Notorious B.I.G.",
            "/people/person/place_of_birth",
            "Trondheim"
        ],
        [
            "Mary Kay Place",
            "/people/ethnicity/people",
            "Leslie Bricusse"
        ],
        [
            "Judy Garland",
            "/people/ethnicity/geographic_distribution",
            "Ian Bryce"
        ],
        [
            "Laura Dern",
            "/medicine/disease/notable_people_with_this_condition",
            "Coral Gables"
        ],
        [
            "Joseph Gordon-Levitt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "August Strindberg"
        ],
        [
            "Roy Wood",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Member of Parliament-GB"
        ],
        [
            "David Kreizman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Maurice Jarre"
        ],
        [
            "Bobcat Goldthwait",
            "/people/person/profession",
            "Warren County"
        ],
        [
            "Matt Damon",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "2001: A Space Odyssey"
        ],
        [
            "Mangalore",
            "/people/person/profession",
            "Iceland"
        ],
        [
            "Dan Hedaya",
            "/people/person/religion",
            "Shrek"
        ],
        [
            "Colleen Dewhurst",
            "/people/person/religion",
            "Marcel Proust"
        ],
        [
            "Peter Frampton",
            "/people/person/places_lived./people/place_lived/location",
            "Lena Olin"
        ],
        [
            "Vince Grella",
            "/people/ethnicity/languages_spoken",
            "Jack McBrayer"
        ],
        [
            "Stephen Jay Gould",
            "/people/ethnicity/languages_spoken",
            "Edwin B. Willis"
        ],
        [
            "Herbie Hancock",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Downey"
        ],
        [
            "Vanessa Hudgens",
            "/people/person/religion",
            "Catherine Tate"
        ],
        [
            "Charles Durning",
            "/people/ethnicity/languages_spoken",
            "Golden Globe Award for Best Original Song"
        ],
        [
            "Ghana",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Daytime Emmy Award for Outstanding Younger Actor in a Drama Series"
        ],
        [
            "Commentator",
            "/people/deceased_person/place_of_death",
            "National Treasure"
        ],
        [
            "Chick Corea",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "BBC Films"
        ],
        [
            "Sheena Easton",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fond du Lac County"
        ],
        [
            "Aldo Nova",
            "/people/person/gender",
            "James Hong"
        ],
        [
            "Sienna Guillory",
            "/people/person/languages",
            "Tacoma"
        ],
        [
            "Jenna Bush Hager",
            "/people/ethnicity/languages_spoken",
            "The Warlords"
        ],
        [
            "Cynthia Watros",
            "/people/person/nationality",
            "David E. Kelley"
        ],
        [
            "Santa Ana",
            "/people/deceased_person/place_of_burial",
            "Auburn University"
        ],
        [
            "Mark Gatiss",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "The Last Emperor"
        ],
        [
            "Rwanda",
            "/people/ethnicity/languages_spoken",
            "Gandhi"
        ],
        [
            "South Africa",
            "/people/deceased_person/place_of_burial",
            "Coimbatore"
        ],
        [
            "Mickey Rooney",
            "/people/person/employment_history./business/employment_tenure/company",
            "eBay"
        ],
        [
            "John Waters",
            "/people/cause_of_death/people",
            "Voltaire"
        ],
        [
            "Danny Smith",
            "/people/person/employment_history./business/employment_tenure/company",
            "Physician"
        ],
        [
            "Walter Wanger",
            "/people/deceased_person/place_of_burial",
            "Cremona"
        ],
        [
            "Method Man",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Rawalpindi"
        ],
        [
            "Josh Groban",
            "/people/person/places_lived./people/place_lived/location",
            "Citizen Kane"
        ],
        [
            "David Greenwalt",
            "/people/person/religion",
            "Classical music"
        ],
        [
            "Steven Levitan",
            "/medicine/disease/notable_people_with_this_condition",
            "James Levine"
        ],
        [
            "Don Scardino",
            "/people/deceased_person/place_of_death",
            "December"
        ],
        [
            "George Takei",
            "/medicine/disease/notable_people_with_this_condition",
            "The Cider House Rules"
        ],
        [
            "Richard Matheson",
            "/people/person/gender",
            "Mississippi State University"
        ],
        [
            "L.A. Reid",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "She Hate Me"
        ],
        [
            "Shemp Howard",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "University of Miami"
        ],
        [
            "Raymond Burr",
            "/people/ethnicity/languages_spoken",
            "Crawley"
        ],
        [
            "Sterling Holloway",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Adelphi University"
        ],
        [
            "Red Skelton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Principal"
        ],
        [
            "T. R. Knight",
            "/people/person/employment_history./business/employment_tenure/company",
            "Middlesex County"
        ],
        [
            "Joss Ackland",
            "/medicine/disease/notable_people_with_this_condition",
            "Silver Linings Playbook"
        ],
        [
            "Joe Pantoliano",
            "/people/person/employment_history./business/employment_tenure/company",
            "Mushroom Group"
        ],
        [
            "Ellen Barkin",
            "/people/person/religion",
            "Tiny Toon Adventures"
        ],
        [
            "Patrick Warburton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Bennington College"
        ],
        [
            "Edward Herrmann",
            "/people/person/spouse_s./people/marriage/spouse",
            "Al Franken"
        ],
        [
            "Dina Pathak",
            "/people/ethnicity/languages_spoken",
            "Primetime Emmy Award for Outstanding Lead Actor - Drama Series"
        ],
        [
            "Jenna Fischer",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "United Kingdom"
        ],
        [
            "Tex Avery",
            "/people/person/religion",
            "Cleveland State University"
        ],
        [
            "Architect",
            "/people/person/profession",
            "Jefferson Airplane"
        ],
        [
            "Frank Tashlin",
            "/people/person/employment_history./business/employment_tenure/company",
            "Paula Abdul"
        ],
        [
            "Jim Jarmusch",
            "/people/person/religion",
            "Terry Jones"
        ],
        [
            "Joss Stone",
            "/people/cause_of_death/people",
            "Richard Gere"
        ],
        [
            "Tyler Perry",
            "/people/person/gender",
            "Fantastic Mr. Fox"
        ],
        [
            "Michael Gambon",
            "/people/person/languages",
            "Oi!"
        ],
        [
            "Dennis Hopper",
            "/people/deceased_person/place_of_death",
            "Emile Hirsch"
        ],
        [
            "Peter Tolan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Mississippi Burning"
        ],
        [
            "Ryan Adams",
            "/people/person/gender",
            "Writers Guild of America Awards 2005"
        ],
        [
            "William Sanderson",
            "/people/deceased_person/place_of_death",
            "65th Academy Awards"
        ],
        [
            "Jennifer Celotta",
            "/people/person/place_of_birth",
            "Traverse City"
        ],
        [
            "Stevie Nicks",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jermaine Dupri"
        ],
        [
            "Taylor Lautner",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "University of Tennessee"
        ],
        [
            "Diplomat",
            "/people/ethnicity/people",
            "Murder by Decree"
        ],
        [
            "Dan Grimaldi",
            "/people/deceased_person/place_of_burial",
            "Banaras Hindu University"
        ],
        [
            "Nobuo Uematsu",
            "/people/person/places_lived./people/place_lived/location",
            "New York"
        ],
        [
            "Ryan Murphy",
            "/people/cause_of_death/people",
            "Libertarian Party"
        ],
        [
            "Cameron Diaz",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Merian C. Cooper"
        ],
        [
            "Alan Hale, Sr.",
            "/people/deceased_person/place_of_death",
            "A.C. Chievo Verona"
        ],
        [
            "John Corbett",
            "/people/ethnicity/geographic_distribution",
            "The Kinks"
        ],
        [
            "Tomokazu Seki",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Calcium"
        ],
        [
            "Babyface",
            "/people/person/religion",
            "Journalist-GB"
        ],
        [
            "Colorectal cancer",
            "/people/person/places_lived./people/place_lived/location",
            "The Hurt Locker"
        ],
        [
            "Ashlee Simpson-Wentz",
            "/people/ethnicity/people",
            "Captain"
        ],
        [
            "Craig Bellamy",
            "/people/person/nationality",
            "Satellite Award for Best Cinematography"
        ],
        [
            "Ryan O'Neal",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Pop music"
        ],
        [
            "Christine Baranski",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "You Only Live Twice"
        ],
        [
            "Larry McMurtry",
            "/people/deceased_person/place_of_burial",
            "Union County"
        ],
        [
            "Macaulay Culkin",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Norway national football team"
        ],
        [
            "Rebecca Romijn",
            "/people/person/religion",
            "Penn Jillette"
        ],
        [
            "Jules Verne",
            "/people/ethnicity/people",
            "Sandusky"
        ],
        [
            "Australians",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "I am Here"
        ],
        [
            "Lionel Messi",
            "/medicine/disease/notable_people_with_this_condition",
            "Sesame Street"
        ],
        [
            "Charles Mingus",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Brian Posehn"
        ],
        [
            "Kinji Fukasaku",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Martin Mull"
        ],
        [
            "Michelle Yeoh",
            "/people/person/places_lived./people/place_lived/location",
            "County Kerry"
        ],
        [
            "Gabriel Byrne",
            "/people/person/nationality",
            "Harlem Renaissance"
        ],
        [
            "Male",
            "/people/ethnicity/people",
            "Amy Winehouse"
        ],
        [
            "Antonio Banderas",
            "/people/person/religion",
            "36th Annual Grammy Awards"
        ],
        [
            "Howard Stern",
            "/people/person/nationality",
            "Spy Game"
        ],
        [
            "Keira Knightley",
            "/people/person/gender",
            "Richard Hunt"
        ],
        [
            "Helen Hunt",
            "/people/ethnicity/languages_spoken",
            "Linkin Park"
        ],
        [
            "Branford Marsalis",
            "/people/person/profession",
            "Male"
        ],
        [
            "Joseph Barbera",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Satellite Award for Best Cinematography"
        ],
        [
            "Freemasonry",
            "/people/person/languages",
            "Sire Records"
        ],
        [
            "Christian Bale",
            "/people/person/religion",
            "PAS Giannina F.C."
        ],
        [
            "Marriage",
            "/people/person/nationality",
            "Katherine Heigl"
        ],
        [
            "D.W. Moffett",
            "/people/person/gender",
            "Edward Zwick"
        ],
        [
            "Nathanael Greene",
            "/people/ethnicity/geographic_distribution",
            "Hillsboro"
        ],
        [
            "Joan Rivers",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "India"
        ],
        [
            "Bill Cosby",
            "/people/person/place_of_birth",
            "Northern Ireland"
        ],
        [
            "Ritchie Blackmore",
            "/people/deceased_person/place_of_death",
            "Maldives"
        ],
        [
            "Lenny Bruce",
            "/people/person/nationality",
            "Chisago County"
        ],
        [
            "Daniel Dae Kim",
            "/people/person/nationality",
            "Ice Age"
        ],
        [
            "Les Claypool",
            "/people/person/employment_history./business/employment_tenure/company",
            "University of Liverpool"
        ],
        [
            "Larry Charles",
            "/people/ethnicity/geographic_distribution",
            "Staunton city"
        ],
        [
            "Sheriff",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Inland Empire"
        ],
        [
            "Cate Blanchett",
            "/people/person/place_of_birth",
            "Seychelles"
        ],
        [
            "Adam Smith",
            "/people/person/gender",
            "Club Atlas"
        ],
        [
            "Salma Hayek",
            "/people/person/place_of_birth",
            "Lost"
        ],
        [
            "David Fincher",
            "/medicine/disease/notable_people_with_this_condition",
            "Bass"
        ],
        [
            "Yolanda Adams",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chaplin"
        ],
        [
            "Carlos Santana",
            "/people/deceased_person/place_of_burial",
            "Kinsey"
        ],
        [
            "Fran Drescher",
            "/medicine/disease/notable_people_with_this_condition",
            "Hapoel Haifa F.C."
        ],
        [
            "Infectious disease",
            "/people/deceased_person/place_of_burial",
            "University of Virginia School of Law"
        ],
        [
            "William A. Wellman",
            "/people/ethnicity/geographic_distribution",
            "Selma Blair"
        ],
        [
            "Ralph Bellamy",
            "/people/person/religion",
            "Synthesizer"
        ],
        [
            "Hunter S. Thompson",
            "/people/deceased_person/place_of_burial",
            "Bette Davis"
        ],
        [
            "Taye Diggs",
            "/people/deceased_person/place_of_death",
            "Public university"
        ],
        [
            "William Henry Harrison",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Little Rock"
        ],
        [
            "Antony Sher",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Chandler"
        ],
        [
            "Mervyn LeRoy",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Charlie Daniels"
        ],
        [
            "Michael Phelps",
            "/people/person/places_lived./people/place_lived/location",
            "Philippe Rousselot"
        ],
        [
            "George Harrison",
            "/people/deceased_person/place_of_burial",
            "1st United States Congress"
        ],
        [
            "Dublin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FC Lokomotiv Moscow"
        ],
        [
            "Simon Baker",
            "/medicine/disease/notable_people_with_this_condition",
            "Chief Information Officer-GB"
        ],
        [
            "Radio personality-GB",
            "/medicine/disease/notable_people_with_this_condition",
            "Sam Trammell"
        ],
        [
            "Stirling Silliphant",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "The Hangover"
        ],
        [
            "David E. Kelley",
            "/people/person/place_of_birth",
            "Governor of Massachusetts"
        ],
        [
            "Laura Dern",
            "/people/deceased_person/place_of_death",
            "Edward Said"
        ],
        [
            "J. M. Coetzee",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Dany Heatley"
        ],
        [
            "Dan Schneider",
            "/people/profession/specialization_of",
            "Douglas Fairbanks"
        ],
        [
            "Michael Swanwick",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jayne Mansfield"
        ],
        [
            "James LeGros",
            "/people/person/gender",
            "NASA"
        ],
        [
            "Tom Skerritt",
            "/people/deceased_person/place_of_death",
            "Portage County"
        ],
        [
            "Christopher Cross",
            "/people/deceased_person/place_of_death",
            "Camel"
        ],
        [
            "England",
            "/people/deceased_person/place_of_burial",
            "Louisiana"
        ],
        [
            "Bruges",
            "/people/person/gender",
            "Edward Shearmur"
        ],
        [
            "Morgan Freeman",
            "/people/deceased_person/place_of_burial",
            "Kevin Clash"
        ],
        [
            "Charlotte Rampling",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Diane Ladd"
        ],
        [
            "Angela Kinsey",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Bachelor of Science"
        ],
        [
            "Robert Stack",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Michael Fassbender"
        ],
        [
            "Paul Reiser",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hotel Rwanda"
        ],
        [
            "Penn Dayton Badgley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Tim Allen"
        ],
        [
            "Bryce Dallas Howard",
            "/people/person/languages",
            "Gregg Allman"
        ],
        [
            "Paul Shaffer",
            "/people/person/nationality",
            "Ubisoft"
        ],
        [
            "Richard Fleischer",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Tryptophan"
        ],
        [
            "Andy Harries",
            "/people/profession/specialization_of",
            "Carlos Santana"
        ],
        [
            "Conan O'Brien",
            "/people/ethnicity/languages_spoken",
            "Paula Abdul"
        ],
        [
            "Nursing",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "John Adams"
        ],
        [
            "Norman Taurog",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Cochise County"
        ],
        [
            "Eugene Levy",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "The Scorpion King"
        ],
        [
            "Kate Bush",
            "/people/person/languages",
            "Kelsey Grammer"
        ],
        [
            "Irrfan Khan",
            "/people/deceased_person/place_of_burial",
            "Baltimore"
        ],
        [
            "Charles Rosher",
            "/people/ethnicity/geographic_distribution",
            "VH1"
        ],
        [
            "Nagarjuna",
            "/people/person/spouse_s./people/marriage/spouse",
            "Centerman"
        ],
        [
            "Fritz Lang",
            "/medicine/disease/notable_people_with_this_condition",
            "Lithuania"
        ],
        [
            "Albert Lee",
            "/people/person/nationality",
            "Mao Zedong"
        ],
        [
            "Politics",
            "/people/deceased_person/place_of_burial",
            "European American"
        ],
        [
            "Matthew Broderick",
            "/people/person/languages",
            "Vera Farmiga"
        ],
        [
            "Special Effects Supervisor",
            "/people/person/nationality",
            "Philip Pullman"
        ],
        [
            "Jenna Ushkowitz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Terre Haute"
        ],
        [
            "Tony Plana",
            "/people/person/languages",
            "Mercer County"
        ],
        [
            "Samurai",
            "/people/ethnicity/geographic_distribution",
            "Jason Flemyng"
        ],
        [
            "William Blake",
            "/people/person/places_lived./people/place_lived/location",
            "Montana"
        ],
        [
            "Gordon Brown",
            "/people/person/employment_history./business/employment_tenure/company",
            "Tommy Boy Entertainment"
        ],
        [
            "Philippines",
            "/people/person/nationality",
            "North Dakota State University"
        ],
        [
            "Dante Ferretti",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Helen Mirren"
        ],
        [
            "Naomi Campbell",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Don Heck"
        ],
        [
            "Nathan H. Juran",
            "/people/deceased_person/place_of_burial",
            "Margot Kidder"
        ],
        [
            "Mike O'Malley",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lars and the Real Girl"
        ],
        [
            "Whoopi Goldberg",
            "/people/person/places_lived./people/place_lived/location",
            "United States of America"
        ],
        [
            "Jon Lord",
            "/people/person/employment_history./business/employment_tenure/company",
            "Derbyshire"
        ],
        [
            "Engineering-GB",
            "/people/deceased_person/place_of_death",
            "Fahrenheit 9/11"
        ],
        [
            "Danger Mouse",
            "/people/person/nationality",
            "Hertford College, Oxford"
        ],
        [
            "Vladimir Horowitz",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Brad Bird"
        ],
        [
            "Jessica Biel",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Michael Sembello"
        ],
        [
            "RuPaul",
            "/people/person/languages",
            "Kiel"
        ],
        [
            "Jeff Beck",
            "/people/deceased_person/place_of_burial",
            "Dev Patel"
        ],
        [
            "Leander Paes",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "O.S.O."
        ],
        [
            "Carlos Ruiz",
            "/people/deceased_person/place_of_death",
            "Pete Seeger"
        ],
        [
            "Achala Sachdev",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Richard III"
        ],
        [
            "Paul Sorvino",
            "/people/ethnicity/geographic_distribution",
            "Tejano music"
        ],
        [
            "P!nk",
            "/people/person/employment_history./business/employment_tenure/company",
            "Steven Berkoff"
        ],
        [
            "Lorne Michaels",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Anna Karenina"
        ],
        [
            "Southfield",
            "/medicine/disease/notable_people_with_this_condition",
            "Time Warner"
        ],
        [
            "Andrew Schneider",
            "/people/ethnicity/geographic_distribution",
            "Liechtenstein"
        ],
        [
            "Gustave Flaubert",
            "/medicine/disease/notable_people_with_this_condition",
            "Liverpool"
        ],
        [
            "Jamie Foxx",
            "/people/deceased_person/place_of_death",
            "James A. Michener"
        ],
        [
            "Rutina Wesley",
            "/people/cause_of_death/people",
            "Pasadena City College"
        ],
        [
            "Traffic collision",
            "/people/person/languages",
            "Bradford City A.F.C."
        ],
        [
            "Suffolk County",
            "/people/deceased_person/place_of_burial",
            "The Muppets"
        ],
        [
            "Prague",
            "/people/person/employment_history./business/employment_tenure/company",
            "San Francisco Giants"
        ],
        [
            "Merle Haggard",
            "/people/person/languages",
            "Minister"
        ],
        [
            "Portishead",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Robert Wagner"
        ],
        [
            "Jerry Goldsmith",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Sophie Thompson"
        ],
        [
            "Naya Rivera",
            "/people/deceased_person/place_of_death",
            "Aaron Spelling"
        ],
        [
            "Louis Armstrong",
            "/people/ethnicity/languages_spoken",
            "38th Academy Awards"
        ],
        [
            "Julia Roberts",
            "/people/ethnicity/geographic_distribution",
            "Chelsea F.C."
        ],
        [
            "Leo McCarey",
            "/people/ethnicity/languages_spoken",
            "Star Trek: Deep Space Nine"
        ],
        [
            "John Turturro",
            "/people/person/nationality",
            "Edward Albee"
        ],
        [
            "Richard Marx",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Electric guitar"
        ],
        [
            "Adam Levine",
            "/people/person/profession",
            "Hamilton"
        ],
        [
            "Edgar Rice Burroughs",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Badminton"
        ],
        [
            "Diane Warren",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Springfield Falcons"
        ],
        [
            "Cyril J. Mockridge",
            "/medicine/disease/notable_people_with_this_condition",
            "Crispin Glover"
        ],
        [
            "Laurence Olivier",
            "/people/person/employment_history./business/employment_tenure/company",
            "Church of England"
        ],
        [
            "Augustus",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "1928 Summer Olympics"
        ],
        [
            "Brannon Braga",
            "/people/person/nationality",
            "TheCoolTV"
        ],
        [
            "Pornographic actor-GB",
            "/people/person/place_of_birth",
            "Los Angeles Lakers"
        ],
        [
            "Allen Iverson",
            "/people/deceased_person/place_of_death",
            "Religious Society of Friends"
        ],
        [
            "Hensley Meulens",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jon Favreau"
        ],
        [
            "Vin Diesel",
            "/people/ethnicity/geographic_distribution",
            "Poland"
        ],
        [
            "Elliot Goldenthal",
            "/people/cause_of_death/people",
            "Rebecca"
        ],
        [
            "Cloris Leachman",
            "/people/person/place_of_birth",
            "Pueblo"
        ],
        [
            "Managing Director-GB",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Paul McCartney"
        ],
        [
            "Technical Director",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "2011 Sundance Film Festival"
        ],
        [
            "Karl Marx",
            "/people/deceased_person/place_of_death",
            "Physicist"
        ],
        [
            "Selma Blair",
            "/people/person/languages",
            "Bell"
        ],
        [
            "Ian Bryce",
            "/people/ethnicity/languages_spoken",
            "Chrysalis Records"
        ],
        [
            "Ben Affleck",
            "/people/deceased_person/place_of_death",
            "Swimming Upstream"
        ],
        [
            "Carol Burnett",
            "/people/ethnicity/people",
            "Star Wars"
        ],
        [
            "Anthony Minghella",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Trinidad and Tobago"
        ],
        [
            "Seann William Scott",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Billie Joe Armstrong"
        ],
        [
            "Hillary Rodham Clinton",
            "/people/deceased_person/place_of_death",
            "Jeff Bennett"
        ],
        [
            "Wallace Shawn",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Image Comics"
        ],
        [
            "Kansas City",
            "/people/person/spouse_s./people/marriage/spouse",
            "Frank Borzage"
        ],
        [
            "Cree Summer",
            "/people/deceased_person/place_of_burial",
            "Rahul Dev Burman"
        ],
        [
            "J. Michael Straczynski",
            "/people/ethnicity/people",
            "Crispin Glover"
        ],
        [
            "Marc Joseph",
            "/people/person/nationality",
            "Academy Award for Best Director"
        ],
        [
            "Peritonitis",
            "/people/ethnicity/people",
            "Chatham"
        ],
        [
            "Santo Loquasto",
            "/people/person/employment_history./business/employment_tenure/company",
            "Jean Passanante"
        ],
        [
            "Stanley Kubrick",
            "/people/deceased_person/place_of_death",
            "Empire State Building"
        ],
        [
            "Mark Cuban",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Education"
        ],
        [
            "William Shatner",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Joseph Heller"
        ],
        [
            "Chow Yun-Fat",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Evangelion 1.11: You Are (Not) Alone"
        ],
        [
            "Ira Steven Behr",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Johnny Mercer"
        ],
        [
            "Sam Waterston",
            "/people/person/places_lived./people/place_lived/location",
            "Olivia Williams"
        ],
        [
            "George Gordon Byron",
            "/people/profession/specialization_of",
            "University of Texas at Austin"
        ],
        [
            "William Hurt",
            "/people/person/employment_history./business/employment_tenure/company",
            "Spain"
        ],
        [
            "Donald McAlpine",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "World Bank"
        ],
        [
            "David M. Thompson",
            "/people/cause_of_death/people",
            "Progressive metal"
        ],
        [
            "Donny Osmond",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Male"
        ],
        [
            "Matt Servitto",
            "/people/person/religion",
            "Gloria Estefan"
        ],
        [
            "Trey Anastasio",
            "/people/ethnicity/geographic_distribution",
            "Jacksonville Jaguars"
        ],
        [
            "Tobymac",
            "/people/ethnicity/geographic_distribution",
            "Kasper Schmeichel"
        ],
        [
            "Robert Plant",
            "/medicine/disease/notable_people_with_this_condition",
            "Duke University"
        ],
        [
            "Alec Berg",
            "/people/ethnicity/geographic_distribution",
            "Kate Greenaway Medal"
        ],
        [
            "Rob Schneider",
            "/people/person/spouse_s./people/marriage/spouse",
            "Miami metropolitan area"
        ],
        [
            "Joel David Moore",
            "/people/ethnicity/people",
            "Oregon"
        ],
        [
            "Andrew Lau",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "County Dublin"
        ],
        [
            "Robert Silverberg",
            "/people/person/religion",
            "Pneumonia"
        ],
        [
            "Pittsburgh",
            "/people/person/profession",
            "Dnipropetrovsk"
        ],
        [
            "Mark Tinker",
            "/people/person/profession",
            "John C. Calhoun"
        ],
        [
            "Sheryl Crow",
            "/people/ethnicity/languages_spoken",
            "Man of Steel"
        ],
        [
            "David Cross",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Pennsylvania's 12th congressional district"
        ],
        [
            "Jim Jonsin",
            "/people/ethnicity/people",
            "Josh Schwartz"
        ],
        [
            "Structural engineer",
            "/people/person/languages",
            "Amazing Grace"
        ],
        [
            "Aaron Spelling",
            "/people/deceased_person/place_of_burial",
            "Hilary Duff"
        ],
        [
            "Lisa Kudrow",
            "/people/person/nationality",
            "Silkwood"
        ],
        [
            "Robert Alexander Schumann",
            "/people/deceased_person/place_of_burial",
            "Peter Hyams"
        ],
        [
            "Dean Tavoularis",
            "/medicine/disease/notable_people_with_this_condition",
            "Auburn"
        ],
        [
            "Frank Welker",
            "/people/deceased_person/place_of_burial",
            "20th Century Fox Television"
        ],
        [
            "Shohreh Aghdashloo",
            "/people/ethnicity/people",
            "Tate Donovan"
        ],
        [
            "Frances McDormand",
            "/people/ethnicity/people",
            "Vaucluse"
        ],
        [
            "Eric Fellner",
            "/people/person/place_of_birth",
            "Presidency College, Kolkata"
        ],
        [
            "J. Michael Straczynski",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Freakazoid!"
        ],
        [
            "Political Science",
            "/people/person/employment_history./business/employment_tenure/company",
            "Olympique de Marseille"
        ],
        [
            "Jeff Bennett",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Monterey County"
        ],
        [
            "Irish American",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Eileen Atkins"
        ],
        [
            "Aruna Irani",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Welling United F.C."
        ],
        [
            "Abigail Breslin",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Star Trek VI: The Undiscovered Country"
        ],
        [
            "Television Director",
            "/people/person/religion",
            "Durban"
        ],
        [
            "Bruce Greenwood",
            "/people/cause_of_death/people",
            "Darren Star"
        ],
        [
            "Watford",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "British Raj"
        ],
        [
            "Federico Fellini",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "David O. Russell"
        ],
        [
            "House of Plantagenet",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Spartanburg County"
        ],
        [
            "Ivan Reitman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Hugo Award for Best Short Story"
        ],
        [
            "Woody Harrelson",
            "/people/person/place_of_birth",
            "Jenna Bush Hager"
        ],
        [
            "Cree Summer",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Robert Palmer"
        ],
        [
            "Greek American",
            "/people/person/employment_history./business/employment_tenure/company",
            "The Rolling Stones"
        ],
        [
            "Neil Ross",
            "/people/person/nationality",
            "David Hilbert"
        ],
        [
            "Ellen Pompeo",
            "/people/person/gender",
            "Uppsala University"
        ],
        [
            "Wanda Sykes",
            "/people/ethnicity/languages_spoken",
            "Kathie Lee Gifford"
        ],
        [
            "Atticus Ross",
            "/people/person/nationality",
            "Ponce"
        ],
        [
            "Austria",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Spider-Man"
        ],
        [
            "Allen Covert",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Romania"
        ],
        [
            "Charles de Gaulle",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Sauk County"
        ],
        [
            "Tim Carvell",
            "/people/person/employment_history./business/employment_tenure/company",
            "Star Wars Episode III: Revenge of the Sith"
        ],
        [
            "Chris Patton",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "FC Groningen"
        ],
        [
            "Jared Leto",
            "/people/person/profession",
            "The Proposition"
        ],
        [
            "Tabriz",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Lafayette"
        ],
        [
            "Tim Robbins",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Steven Blum"
        ],
        [
            "Albert Einstein",
            "/people/deceased_person/place_of_burial",
            "Gastroesophageal reflux disease"
        ],
        [
            "Gary David Goldberg",
            "/people/person/places_lived./people/place_lived/location",
            "Dougray Scott"
        ],
        [
            "Mary Steenburgen",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "University of Denver"
        ],
        [
            "Charlotte Gibson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Swindon Town F.C."
        ],
        [
            "Kikuko Inoue",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "The Band"
        ],
        [
            "Jennifer Aniston",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Verve Music Group"
        ],
        [
            "Lindsay Lohan",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Hungary"
        ],
        [
            "Mehcad Brooks",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "State school"
        ],
        [
            "Henry Corden",
            "/medicine/disease/notable_people_with_this_condition",
            "Trevor Horn"
        ],
        [
            "Doris Day",
            "/people/person/nationality",
            "Sandefjord Fotball"
        ],
        [
            "George Takei",
            "/people/person/profession",
            "City of London"
        ],
        [
            "Chris Carter",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Waukesha"
        ],
        [
            "Alan Silvestri",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Dirty Dancing"
        ],
        [
            "Peng Dehuai",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "The Larry Sanders Show"
        ],
        [
            "Peter O'Toole",
            "/people/person/place_of_birth",
            "Manish Malhotra"
        ],
        [
            "Shania Twain",
            "/people/person/nationality",
            "Fisher Stevens"
        ],
        [
            "Michael Moorcock",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Bergamo"
        ],
        [
            "Brooke Shields",
            "/people/person/religion",
            "Tony Award for Best Featured Actor in a Play"
        ],
        [
            "Michael Powell",
            "/people/deceased_person/place_of_burial",
            "Eriq La Salle"
        ],
        [
            "Rose Byrne",
            "/people/cause_of_death/people",
            "Port Huron"
        ],
        [
            "Walter Scott",
            "/people/deceased_person/place_of_burial",
            "Defenseman"
        ],
        [
            "Chef",
            "/people/person/religion",
            "Bruce Almighty"
        ],
        [
            "Larry David",
            "/people/profession/specialization_of",
            "Hi-NRG"
        ],
        [
            "John Malkovich",
            "/people/person/religion",
            "David Chase"
        ],
        [
            "Christopher Lee",
            "/people/person/places_lived./people/place_lived/location",
            "2010 Toronto International Film Festival"
        ],
        [
            "Bob Bryan",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Canada"
        ],
        [
            "Caucasian race",
            "/people/ethnicity/people",
            "Groningen"
        ],
        [
            "Reba McEntire",
            "/people/ethnicity/languages_spoken",
            "Brown University"
        ],
        [
            "Stephen Sondheim",
            "/people/person/nationality",
            "Snatch"
        ],
        [
            "Scatman Crothers",
            "/people/deceased_person/place_of_burial",
            "America America"
        ],
        [
            "Vladimir Lenin",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Xinjiang"
        ],
        [
            "Gus Van Sant",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Mumbai"
        ],
        [
            "Roberto Benigni",
            "/people/ethnicity/people",
            "19th United States Congress"
        ],
        [
            "Sharon Stone",
            "/people/deceased_person/place_of_death",
            "Sevilla FC"
        ],
        [
            "Alan Arkin",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "New York City"
        ],
        [
            "Paul Dini",
            "/people/ethnicity/languages_spoken",
            "Philosophy of science"
        ],
        [
            "Nikolai Rimsky-Korsakov",
            "/people/person/languages",
            "Ice Hockey"
        ],
        [
            "Robert McKimson",
            "/people/person/languages",
            "Romance Film"
        ],
        [
            "Heart failure",
            "/people/person/spouse_s./people/marriage/spouse",
            "Jonathan Lethem"
        ],
        [
            "Adrian Grenier",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Anarcho-punk"
        ],
        [
            "Marci Klein",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Jack Warden"
        ],
        [
            "Christina Hendricks",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Glenn Danzig"
        ],
        [
            "Al Roker",
            "/people/person/religion",
            "William McKinley"
        ],
        [
            "The Neptunes",
            "/people/person/profession",
            "Gwynedd"
        ],
        [
            "Dwyane Wade",
            "/medicine/disease/notable_people_with_this_condition",
            "October"
        ],
        [
            "Leighton Meester",
            "/people/ethnicity/languages_spoken",
            "Marimba"
        ],
        [
            "Charlotte Gibson",
            "/people/person/gender",
            "Alan Moore"
        ],
        [
            "William Henry Harrison",
            "/people/person/profession",
            "Mona Lisa"
        ],
        [
            "Kirk Franklin",
            "/people/ethnicity/people",
            "Dubuque"
        ],
        [
            "Kiss",
            "/people/deceased_person/place_of_burial",
            "NC State Wolfpack men's basketball"
        ],
        [
            "Keenan Wynn",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "MTV Movie Award for Best Fight"
        ],
        [
            "Andy Ackerman",
            "/people/person/gender",
            "The Practice"
        ],
        [
            "Christine Baranski",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Golden Gate Bridge"
        ],
        [
            "Wim Wenders",
            "/people/ethnicity/people",
            "Douglas County"
        ],
        [
            "Michael DeLuca",
            "/people/person/languages",
            "Soprano"
        ],
        [
            "Steve Gerber",
            "/medicine/disease/notable_people_with_this_condition",
            "Dallas Cowboys"
        ],
        [
            "Kensal Green Cemetery",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "John Travolta"
        ],
        [
            "Jerry Douglas",
            "/people/person/languages",
            "Canberra"
        ],
        [
            "Chris Colfer",
            "/people/ethnicity/languages_spoken",
            "Electronic rock"
        ],
        [
            "Paul Dooley",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Bishop"
        ],
        [
            "Parkinson's disease",
            "/people/cause_of_death/people",
            "Primetime Emmy Award for Outstanding Costumes for a Miniseries, Movie or a Special"
        ],
        [
            "Marlon Brando",
            "/people/ethnicity/languages_spoken",
            "Dundee F.C."
        ],
        [
            "Andrew Scheinman",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Jessalyn Gilsig"
        ],
        [
            "Sara Ramirez",
            "/people/person/place_of_birth",
            "Kim Stanley Robinson"
        ],
        [
            "Kim Manners",
            "/people/person/profession",
            "Peterborough"
        ],
        [
            "Mathematician",
            "/people/person/religion",
            "Matt Chamberlain"
        ],
        [
            "Italian people",
            "/people/deceased_person/place_of_burial",
            "Culinary Institute of America"
        ],
        [
            "Andrew Lloyd Webber",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Ann Roth"
        ],
        [
            "Austrians",
            "/people/person/places_lived./people/place_lived/location",
            "Pineapple Express"
        ],
        [
            "Carole Bayer Sager",
            "/people/cause_of_death/people",
            "Austin"
        ],
        [
            "Barry Sonnenfeld",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Quarterback"
        ],
        [
            "Vanessa Redgrave",
            "/people/person/gender",
            "Teaneck"
        ],
        [
            "Abhishek Bachchan",
            "/people/deceased_person/place_of_burial",
            "Crime Fiction"
        ],
        [
            "John Adams",
            "/people/deceased_person/place_of_burial",
            "Pierce County"
        ],
        [
            "Christopher Hampton",
            "/people/ethnicity/languages_spoken",
            "Karen Black"
        ],
        [
            "Heather Graham",
            "/people/ethnicity/languages_spoken",
            "Vincent Kartheiser"
        ],
        [
            "Steven Van Zandt",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Dennis Quaid"
        ],
        [
            "Tim Allen",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kim Stanley Robinson"
        ],
        [
            "Ted Kennedy",
            "/people/person/place_of_birth",
            "Michael Brecker"
        ],
        [
            "Myocardial infarction",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Grammy Awards"
        ],
        [
            "Jennifer Coolidge",
            "/people/person/spouse_s./people/marriage/spouse",
            "Tony Award for Best Revival of a Musical"
        ],
        [
            "Bonnie Raitt",
            "/people/person/languages",
            "Edward Fox"
        ],
        [
            "Salem",
            "/people/person/employment_history./business/employment_tenure/company",
            "Los Angeles"
        ],
        [
            "Christopher Columbus",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Framingham"
        ],
        [
            "Emma Watson",
            "/people/person/place_of_birth",
            "String"
        ],
        [
            "Ellie Kemper",
            "/people/person/place_of_birth",
            "Ponce"
        ],
        [
            "Skip Lievsay",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Oliver Twist"
        ],
        [
            "Andrea Bowen",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Forward"
        ],
        [
            "Albert Finney",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Amazon.com"
        ],
        [
            "Richard Culliton",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "MyNetworkTV"
        ],
        [
            "Michael Murphy",
            "/people/person/spouse_s./people/marriage/spouse",
            "Philadelphia"
        ],
        [
            "Evangeline Lilly",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "AC Bellinzona"
        ],
        [
            "Character Actor",
            "/people/person/languages",
            "Marriage"
        ],
        [
            "John Sturges",
            "/people/person/spouse_s./people/marriage/spouse",
            "1988 Winter Olympics"
        ],
        [
            "James Earl Jones",
            "/people/person/gender",
            "Kristen Bell"
        ],
        [
            "Musical",
            "/people/person/religion",
            "Male"
        ],
        [
            "Alan J. Pakula",
            "/people/person/religion",
            "Fairbanks"
        ],
        [
            "Norman Taurog",
            "/people/person/languages",
            "Rutina Wesley"
        ],
        [
            "Vincent Kartheiser",
            "/people/person/gender",
            "French American"
        ],
        [
            "Andy Lau",
            "/people/person/gender",
            "Merseybeat"
        ],
        [
            "San Francisco",
            "/people/person/employment_history./business/employment_tenure/company",
            "Presenter-GB"
        ],
        [
            "Lorraine Bracco",
            "/people/person/gender",
            "Count Dracula"
        ],
        [
            "Gil Scott-Heron",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Adventure"
        ],
        [
            "Mani Sharma",
            "/people/person/place_of_birth",
            "Taliban"
        ],
        [
            "Winona Ryder",
            "/people/profession/specialization_of",
            "Los Angeles City College"
        ],
        [
            "Eminem",
            "/people/person/gender",
            "Carrie-Anne Moss"
        ],
        [
            "Pediatrics",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "New-age music"
        ],
        [
            "Nirupa Roy",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Marvin Gaye"
        ],
        [
            "Sheena Easton",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Roots rock"
        ],
        [
            "Simon Fuller",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Spike Jonze"
        ],
        [
            "Vincent Price",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Harvard Law School"
        ],
        [
            "James Baldwin",
            "/people/person/religion",
            "The Island of Dr. Moreau"
        ],
        [
            "Doris Roberts",
            "/people/person/religion",
            "VH1"
        ],
        [
            "Aldo Nova",
            "/people/person/nationality",
            "Columnist"
        ],
        [
            "Robert Greenhut",
            "/people/deceased_person/place_of_burial",
            "London Borough of Hackney"
        ],
        [
            "Paul Walker",
            "/people/ethnicity/people",
            "ParaNorman"
        ],
        [
            "Urmila Matondkar",
            "/people/person/religion",
            "Nord"
        ],
        [
            "Glen Campbell",
            "/people/person/spouse_s./people/marriage/spouse",
            "Somerset"
        ],
        [
            "Megan Mullally",
            "/people/person/profession",
            "The Guns of Navarone"
        ],
        [
            "Elizabeth Sarnoff",
            "/people/person/nationality",
            "50th Academy Awards"
        ],
        [
            "Influenza",
            "/people/person/spouse_s./people/marriage/spouse",
            "Order of St. Olav"
        ],
        [
            "Mike Judge",
            "/people/person/gender",
            "Scarlet"
        ],
        [
            "Wolfgang Amadeus Mozart",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Law & Order: Criminal Intent"
        ],
        [
            "Ving Rhames",
            "/people/person/place_of_birth",
            "Otis College of Art and Design"
        ],
        [
            "Bruce Timm",
            "/medicine/disease/notable_people_with_this_condition",
            "Neil Gaiman"
        ],
        [
            "David Geffen",
            "/people/person/languages",
            "Warren County"
        ],
        [
            "James Hong",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Fairleigh Dickinson University"
        ],
        [
            "David Banner",
            "/people/ethnicity/languages_spoken",
            "Cardiff"
        ],
        [
            "Marcia Cross",
            "/people/person/religion",
            "Londonderry"
        ],
        [
            "Yuvan Shankar Raja",
            "/people/cause_of_death/people",
            "Australian Capital Territory"
        ],
        [
            "Urinary tract infection",
            "/people/person/religion",
            "Tron: Legacy"
        ],
        [
            "Edward Dmytryk",
            "/people/person/nationality",
            "Post-grunge"
        ],
        [
            "Saif Ali Khan",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "British Academy Television Award for Best Leading Actress"
        ],
        [
            "Ontario",
            "/people/person/places_lived./people/place_lived/location",
            "Volleyball"
        ],
        [
            "Brian Geraghty",
            "/people/ethnicity/geographic_distribution",
            "Nondenominational Christianity"
        ],
        [
            "Gary Oldman",
            "/people/person/languages",
            "Catholicism"
        ],
        [
            "Emily Watson",
            "/people/person/nationality",
            "Lady Margaret Hall, Oxford"
        ],
        [
            "Russell Brand",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Aidan Gillen"
        ],
        [
            "Harold Perrineau Jr.",
            "/people/profession/specialization_of",
            "Ki Sung-Yueng"
        ],
        [
            "Kevin O'Connell",
            "/people/person/places_lived./people/place_lived/location",
            "South Bend"
        ],
        [
            "Baton Rouge",
            "/people/person/nationality",
            "Norah Jones"
        ],
        [
            "Barbara Stanwyck",
            "/people/person/place_of_birth",
            "Ken Burns"
        ],
        [
            "Colleen Atwood",
            "/people/ethnicity/languages_spoken",
            "Daytime Emmy Award for Outstanding Talk Show"
        ],
        [
            "John Sturges",
            "/people/person/place_of_birth",
            "Urban contemporary gospel"
        ],
        [
            "Hungarian people",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Thuringia"
        ],
        [
            "Ricardo Antonio Chavira",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Michael Palin"
        ],
        [
            "Rani Mukerji",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Architecture"
        ],
        [
            "Richard Rodney Bennett",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "105th United States Congress"
        ],
        [
            "Tupac Shakur",
            "/people/ethnicity/people",
            "Royal Victorian Order"
        ],
        [
            "Alison Krauss",
            "/people/cause_of_death/people",
            "Kevin Nealon"
        ],
        [
            "Richard Branson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Gangs of New York"
        ],
        [
            "Scott Baio-GB",
            "/people/person/religion",
            "Stockholm"
        ],
        [
            "Kristin Chenoweth",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Italo disco"
        ],
        [
            "John Cusack",
            "/people/ethnicity/people",
            "Claremont McKenna College"
        ],
        [
            "Walter Lantz",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Hong Kong Film Award for Best Film"
        ],
        [
            "Choreography",
            "/people/deceased_person/place_of_death",
            "Claire Danes"
        ],
        [
            "Michael K. Williams",
            "/people/person/religion",
            "Larry Niven"
        ],
        [
            "Sara Haines",
            "/people/ethnicity/people",
            "Where the Wild Things Are"
        ],
        [
            "George Takei",
            "/people/person/employment_history./business/employment_tenure/company",
            "Felix Mendelssohn-Bartholdy"
        ],
        [
            "Robert Ridgely",
            "/people/ethnicity/languages_spoken",
            "Nick Lachey"
        ],
        [
            "Duff McKagan",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Road running"
        ],
        [
            "Diabetes mellitus",
            "/people/person/languages",
            "Cycling"
        ],
        [
            "Elisha Cuthbert",
            "/people/cause_of_death/people",
            "Primetime Emmy Award for Outstanding Lead Actor - Drama Series"
        ],
        [
            "Urmila Matondkar",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "T. S. Eliot"
        ],
        [
            "Richard M. Sherman",
            "/people/person/place_of_birth",
            "Cass County"
        ],
        [
            "Innocent",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Colleen Atwood"
        ],
        [
            "Andy Williams",
            "/people/person/place_of_birth",
            "Piranha 3D"
        ],
        [
            "Bobby Farrelly",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "North Carolina Tar Heels football"
        ],
        [
            "Barry White",
            "/people/person/languages",
            "Scary Movie"
        ],
        [
            "Maggie Grace",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Tight end"
        ],
        [
            "Christopher McCulloch",
            "/people/ethnicity/languages_spoken",
            "Emory University"
        ],
        [
            "Demi Moore",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Ann Sothern"
        ],
        [
            "Maryland",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Alice"
        ],
        [
            "Ally Sheedy",
            "/people/person/religion",
            "Strictly Ballroom"
        ],
        [
            "Robert Greenhut",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Pinal County"
        ],
        [
            "Peter Lamont",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Happy-Go-Lucky"
        ],
        [
            "Hugh Laurie",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Ebbsfleet United F.C."
        ],
        [
            "David Hilbert",
            "/people/person/spouse_s./people/marriage/spouse",
            "Kim Yoon-jin"
        ],
        [
            "Nikolai Gogol",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Aida Turturro"
        ],
        [
            "Simon Pegg",
            "/people/ethnicity/geographic_distribution",
            "Edward Fox"
        ],
        [
            "Lauren Tom",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Mobile Suit Gundam: Char's Counterattack"
        ],
        [
            "Susan Blu",
            "/people/person/profession",
            "Grammy Award for Best Instrumental Arrangement Accompanying Vocalist(s)"
        ],
        [
            "Chillicothe",
            "/people/ethnicity/geographic_distribution",
            "Spezia Calcio"
        ],
        [
            "Solomon Islands",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Bolivia"
        ],
        [
            "LL Cool J",
            "/people/ethnicity/languages_spoken",
            "Lausanne"
        ],
        [
            "Central African Republic",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Walter Pidgeon"
        ],
        [
            "Raphael",
            "/people/ethnicity/geographic_distribution",
            "Bob Balaban"
        ],
        [
            "Sharat Saxena",
            "/people/ethnicity/geographic_distribution",
            "St. Cloud"
        ],
        [
            "Ian McKellen",
            "/people/cause_of_death/people",
            "Linz"
        ],
        [
            "Bruce Springsteen",
            "/medicine/disease/notable_people_with_this_condition",
            "A Clockwork Orange"
        ],
        [
            "Taraji P. Henson",
            "/people/person/nationality",
            "Rhino Entertainment"
        ],
        [
            "Mandy Moore",
            "/people/ethnicity/people",
            "Wesleyan University"
        ],
        [
            "Crispin Glover",
            "/people/ethnicity/languages_spoken",
            "Relief pitcher"
        ],
        [
            "James Marsters",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Red Star Belgrade"
        ],
        [
            "Amy Winehouse",
            "/people/person/place_of_birth",
            "Stephen McHattie"
        ],
        [
            "Macaulay Culkin",
            "/people/profession/specialization_of",
            "United Arab Emirates"
        ],
        [
            "Carl Foreman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Brazil"
        ],
        [
            "Danny Kaye",
            "/people/ethnicity/geographic_distribution",
            "William Forsythe"
        ],
        [
            "George Burns",
            "/people/person/places_lived./people/place_lived/location",
            "Bernard Telsey"
        ],
        [
            "Stunt performer-GB",
            "/people/person/gender",
            "Cattaraugus County"
        ],
        [
            "Elizabeth II",
            "/people/ethnicity/geographic_distribution",
            "Donnie Darko"
        ],
        [
            "Thomas McCarthy",
            "/medicine/disease/notable_people_with_this_condition",
            "BAFTA Award for Best Original Screenplay"
        ],
        [
            "America Ferrera",
            "/medicine/disease/notable_people_with_this_condition",
            "Marc Shaiman"
        ],
        [
            "Lauren Ambrose",
            "/people/person/employment_history./business/employment_tenure/company",
            "Prison film"
        ],
        [
            "Mark Goodson",
            "/people/person/languages",
            "Makeup Artist-GB"
        ],
        [
            "Michelle Williams",
            "/people/ethnicity/geographic_distribution",
            "Martin Landau"
        ],
        [
            "Wyclef Jean",
            "/people/profession/specialization_of",
            "Brian Drummond"
        ],
        [
            "Braunschweig",
            "/medicine/disease/notable_people_with_this_condition",
            "The Best Years of Our Lives"
        ],
        [
            "Brigitte Nielsen",
            "/people/person/places_lived./people/place_lived/location",
            "Poles"
        ],
        [
            "Max Fleischer",
            "/people/cause_of_death/people",
            "Ryan Tedder"
        ],
        [
            "Doris Lessing",
            "/people/deceased_person/place_of_death",
            "Nationalism"
        ],
        [
            "London",
            "/people/person/places_lived./people/place_lived/location",
            "Roger Zelazny"
        ],
        [
            "Rick Kline",
            "/people/ethnicity/people",
            "Taylor Lautner"
        ],
        [
            "Michael Swanwick",
            "/people/person/religion",
            "Maggie Grace"
        ],
        [
            "Gambia",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Rowan Atkinson"
        ],
        [
            "Randy Thom",
            "/people/person/languages",
            "Nobel Prize in Chemistry"
        ],
        [
            "Bruce Lee",
            "/people/person/employment_history./business/employment_tenure/company",
            "Anhui"
        ],
        [
            "John Cusack",
            "/people/person/spouse_s./people/marriage/spouse",
            "Academy Award for Best Makeup and Hairstyling"
        ],
        [
            "Marcel Proust",
            "/people/cause_of_death/people",
            "Love Affair"
        ],
        [
            "Raza Murad",
            "/people/person/employment_history./business/employment_tenure/company",
            "Club Tijuana"
        ],
        [
            "Armenians",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Judy Davis"
        ],
        [
            "Spencer Tracy",
            "/people/person/spouse_s./people/marriage/spouse",
            "Alec Berg"
        ],
        [
            "Gulshan Grover",
            "/people/person/employment_history./business/employment_tenure/company",
            "Nastassja Kinski"
        ],
        [
            "Rick James",
            "/people/person/places_lived./people/place_lived/location",
            "Isabelle Huppert"
        ],
        [
            "Emilio Estefan",
            "/medicine/disease/notable_people_with_this_condition",
            "Rochester Rhinos"
        ],
        [
            "John Ratzenberger",
            "/people/ethnicity/people",
            "Don Messick"
        ],
        [
            "Lynn Redgrave",
            "/people/person/place_of_birth",
            "Alan Silvestri"
        ],
        [
            "Sergei Rachmaninoff",
            "/people/ethnicity/geographic_distribution",
            "James Spader"
        ],
        [
            "Kevin Dunn",
            "/people/person/languages",
            "Pornographic actor-GB"
        ],
        [
            "Dave Brubeck",
            "/people/ethnicity/people",
            "The Wonders"
        ],
        [
            "Kevin O'Connell",
            "/people/profession/specialization_of",
            "Chulalongkorn"
        ],
        [
            "Ashkenazi Jews",
            "/people/deceased_person/place_of_burial",
            "Colombo"
        ],
        [
            "Ghana",
            "/people/profession/specialization_of",
            "Beggars Banquet Records"
        ],
        [
            "Denise Richards",
            "/people/person/place_of_birth",
            "Habsburg Monarchy"
        ],
        [
            "Humphrey Bogart",
            "/people/person/nationality",
            "MTV Movie Award for Best Comedic Performance"
        ],
        [
            "Jonathan Walters",
            "/people/person/languages",
            "Nine Inch Nails"
        ],
        [
            "Kiernan Shipka",
            "/people/person/employment_history./business/employment_tenure/company",
            "Diplomat"
        ],
        [
            "Jacob Vargas",
            "/people/person/places_lived./people/place_lived/location",
            "Brian Grazer"
        ],
        [
            "Dave Chappelle",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Douglas Slocombe"
        ],
        [
            "Josh Sussman",
            "/people/profession/specialization_of",
            "Chris Parnell"
        ],
        [
            "London",
            "/people/person/religion",
            "Freiburg im Breisgau"
        ],
        [
            "Hamburg",
            "/people/deceased_person/place_of_burial",
            "Warner Home Video"
        ],
        [
            "Carol Burnett",
            "/people/ethnicity/languages_spoken",
            "Notes on a Scandal"
        ],
        [
            "David Mandel",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Eat Pray Love"
        ],
        [
            "Joe Pesci",
            "/people/deceased_person/place_of_death",
            "Tamworth F.C."
        ],
        [
            "Diane Kruger",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Hot Fuzz"
        ],
        [
            "John Stuart Mill",
            "/people/cause_of_death/people",
            "Kiss Kiss Bang Bang"
        ],
        [
            "Robert Carlock",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Lauren Katherine Conrad"
        ],
        [
            "Henry King",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Jewish people"
        ],
        [
            "James Walker",
            "/people/person/profession",
            "T-Pain"
        ],
        [
            "Bruce Greenwood",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "AT&T"
        ],
        [
            "Michael Apted",
            "/people/deceased_person/place_of_burial",
            "Japan Academy Prize for Picture of the Year"
        ],
        [
            "Mark Harmon",
            "/people/person/places_lived./people/place_lived/location",
            "Celesta"
        ],
        [
            "Kareena Kapoor",
            "/people/person/employment_history./business/employment_tenure/company",
            "21st Academy Awards"
        ],
        [
            "David Niven",
            "/people/profession/specialization_of",
            "Aligarh Muslim University"
        ],
        [
            "Salinas",
            "/people/ethnicity/languages_spoken",
            "Psychotherapist-GB"
        ],
        [
            "Dick Cheney",
            "/people/person/employment_history./business/employment_tenure/company",
            "Larry Gelbart"
        ],
        [
            "Cancer",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Cliff Richard"
        ],
        [
            "Freddie Francis",
            "/medicine/disease/notable_people_with_this_condition",
            "Medina"
        ],
        [
            "Alex Kurtzman",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Official Website"
        ],
        [
            "W. Somerset Maugham",
            "/people/ethnicity/geographic_distribution",
            "Lost in Translation"
        ],
        [
            "Justina Machado",
            "/people/person/gender",
            "Changsha"
        ],
        [
            "Richard Benjamin",
            "/people/person/religion",
            "The Matrix Reloaded"
        ],
        [
            "Composer",
            "/people/cause_of_death/people",
            "Berklee College of Music"
        ],
        [
            "Michael Crichton",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "66th Tony Awards"
        ],
        [
            "Cuba Gooding, Jr.",
            "/people/ethnicity/languages_spoken",
            "Lineman"
        ],
        [
            "Quentin Tarantino",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Guy Pearce"
        ],
        [
            "Don Heck",
            "/medicine/disease/notable_people_with_this_condition",
            "Tony Gaudio"
        ],
        [
            "David O. Russell",
            "/people/deceased_person/place_of_burial",
            "Carnegie Medal in Literature"
        ],
        [
            "John Ortiz",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Lancashire"
        ],
        [
            "Antonio Banderas",
            "/people/person/nationality",
            "Katy Perry"
        ],
        [
            "Hulk Hogan",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Clown"
        ],
        [
            "Penelope Wilton",
            "/people/ethnicity/languages_spoken",
            "Angels in America"
        ],
        [
            "Johnny Cash",
            "/people/profession/specialization_of",
            "Abdominal pain"
        ],
        [
            "Warren Feeney",
            "/people/ethnicity/people",
            "Togo national football team"
        ],
        [
            "Renny Harlin",
            "/people/deceased_person/place_of_burial",
            "Edward VII"
        ],
        [
            "Gale Anne Hurd",
            "/people/person/place_of_birth",
            "Bend It Like Beckham"
        ],
        [
            "Jerry 'Wonder' Duplessis",
            "/people/person/profession",
            "The Prize"
        ],
        [
            "Kay Alden",
            "/people/ethnicity/people",
            "Alcoholism"
        ],
        [
            "Eve Myles",
            "/people/person/places_lived./people/place_lived/location",
            "Grammy Award for Best Southern, Country or Bluegrass Gospel Album"
        ],
        [
            "Michael K. Williams",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Andy Hallett"
        ],
        [
            "Mohnish Behl",
            "/people/deceased_person/place_of_death",
            "Bulgarian Language"
        ],
        [
            "Baz Luhrmann",
            "/people/person/languages",
            "Gabrielle Union"
        ],
        [
            "Joseph Gordon-Levitt",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Roundhead"
        ],
        [
            "Christopher Lee",
            "/people/person/nationality",
            "Neil Patrick Harris"
        ],
        [
            "Rainer Werner Fassbinder",
            "/people/person/spouse_s./people/marriage/spouse",
            "Virginia Polytechnic Institute and State University"
        ],
        [
            "Kikuko Inoue",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "How Green Was My Valley"
        ],
        [
            "Roy Carroll",
            "/people/person/languages",
            "David X. Cohen"
        ],
        [
            "Steve Zahn",
            "/people/person/gender",
            "Vangelis"
        ],
        [
            "Joseph L. Mankiewicz",
            "/people/person/languages",
            "Hobart"
        ],
        [
            "Alan Rickman",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Tim Van Patten"
        ],
        [
            "Nelson Mandela",
            "/people/person/employment_history./business/employment_tenure/company",
            "Instrumental rock"
        ],
        [
            "Len Wein",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Brent Spiner"
        ],
        [
            "Common",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Hamilton"
        ],
        [
            "Nicolas Cage",
            "/people/ethnicity/geographic_distribution",
            "The Full Monty"
        ],
        [
            "Dennis Haysbert",
            "/medicine/disease/notable_people_with_this_condition",
            "Synthpop"
        ],
        [
            "Pete Townshend",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Cheese"
        ],
        [
            "Savannah Guthrie",
            "/people/person/languages",
            "Nintendo"
        ],
        [
            "Daddy Yankee",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Sound Editor-GB"
        ],
        [
            "Angela Lansbury",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "John Cage"
        ],
        [
            "B.B. King",
            "/people/person/nationality",
            "North Sea"
        ],
        [
            "Chris Thile",
            "/people/person/gender",
            "Annie Hall"
        ],
        [
            "Jack Kerouac",
            "/people/person/nationality",
            "Harrow, London"
        ],
        [
            "Ben Sahar",
            "/people/person/spouse_s./people/marriage/spouse",
            "Actor-GB"
        ],
        [
            "Maggie Cheung",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Missy Elliott"
        ],
        [
            "Georgy Zhukov",
            "/people/ethnicity/languages_spoken",
            "Jodie Foster"
        ],
        [
            "Corbin Bernsen",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Grove Street Cemetery"
        ],
        [
            "Joel Schumacher",
            "/people/person/languages",
            "Seven Pounds"
        ],
        [
            "Douglas Adams",
            "/people/deceased_person/place_of_death",
            "Washington County"
        ],
        [
            "Garry Shandling",
            "/people/deceased_person/place_of_burial",
            "Chanson"
        ],
        [
            "Phil Collins",
            "/people/deceased_person/place_of_death",
            "Science Fiction"
        ],
        [
            "Babyface",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Emilio Estefan"
        ],
        [
            "Joseph Sargent",
            "/people/person/gender",
            "Christina Ricci"
        ],
        [
            "Queen Latifah",
            "/people/ethnicity/geographic_distribution",
            "Kansas City Chiefs"
        ],
        [
            "Namibia",
            "/people/ethnicity/languages_spoken",
            "Andy Warhol"
        ],
        [
            "Toby Keith",
            "/people/person/place_of_birth",
            "Monroe"
        ],
        [
            "Hal Pereira",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "C. J. Cherryh"
        ],
        [
            "Tom Selleck",
            "/people/person/languages",
            "Internal Revenue Service"
        ],
        [
            "Christopher Cross",
            "/people/person/profession",
            "Gabriel Byrne"
        ],
        [
            "Freddie Hubbard",
            "/people/deceased_person/place_of_death",
            "Treasurer"
        ],
        [
            "Andre Braugher",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Port Vale F.C."
        ],
        [
            "Jerry Nelson",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Santa Fe County"
        ],
        [
            "Roy Carroll",
            "/people/marriage_union_type/unions_of_this_type./people/marriage/location_of_ceremony",
            "Tallinn"
        ],
        [
            "Henry Hathaway",
            "/people/person/languages",
            "Machete"
        ],
        [
            "Kurtwood Smith",
            "/people/person/religion",
            "John Kander"
        ],
        [
            "James G. Robinson",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Eddie Selzer"
        ],
        [
            "Edward Fox",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "F.C. Copenhagen"
        ],
        [
            "Liv Tyler",
            "/people/person/religion",
            "David X. Cohen"
        ],
        [
            "Joely Richardson",
            "/people/ethnicity/people",
            "Rick Wakeman"
        ],
        [
            "Anu Malik",
            "/people/person/place_of_birth",
            "Dinner for Schmucks"
        ],
        [
            "Jonathan Murray",
            "/people/person/spouse_s./people/marriage/spouse",
            "Ray Wise"
        ],
        [
            "Fred Ward",
            "/people/ethnicity/geographic_distribution",
            "Jeremy Renner"
        ],
        [
            "Camryn Manheim",
            "/people/person/place_of_birth",
            "Holes"
        ],
        [
            "Anemia",
            "/people/person/spouse_s./people/marriage/spouse",
            "Hello, Dolly!"
        ],
        [
            "Feminism",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "New York City"
        ],
        [
            "Cardiovascular disease",
            "/people/person/spouse_s./people/marriage/spouse",
            "Holby City"
        ],
        [
            "Lea Michele",
            "/people/ethnicity/people",
            "Stephen Chow"
        ],
        [
            "Frankfurt",
            "/people/ethnicity/geographic_distribution",
            "Niels Henrik David Bohr"
        ],
        [
            "Kiefer Sutherland",
            "/people/ethnicity/geographic_distribution",
            "Bachelor of Commerce"
        ],
        [
            "Maggie Smith",
            "/people/person/spouse_s./people/marriage/spouse",
            "AACTA Award for Best Cinematography"
        ],
        [
            "Jack Benny",
            "/people/ethnicity/geographic_distribution",
            "Grey"
        ],
        [
            "Albert Camus",
            "/people/person/spouse_s./people/marriage/spouse",
            "Vegetarianism"
        ],
        [
            "Debbie Reynolds",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Aidan Quinn"
        ],
        [
            "Randy Quaid",
            "/people/person/profession",
            "The Third Man"
        ],
        [
            "Demi Lovato",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Paganism"
        ],
        [
            "David Javerbaum",
            "/people/ethnicity/people",
            "Lexington city"
        ],
        [
            "Dennis Franz",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "FC Arsenal Kyiv"
        ],
        [
            "J. K. Rowling",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Oliver Platt"
        ],
        [
            "Jerry 'Wonder' Duplessis",
            "/medicine/disease/notable_people_with_this_condition",
            "Dallas Cowboys"
        ],
        [
            "James Monroe",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Mesa"
        ],
        [
            "Helena Bonham Carter",
            "/people/person/places_lived./people/place_lived/location",
            "Andrew W.K."
        ],
        [
            "Joan Crawford",
            "/people/ethnicity/languages_spoken",
            "Inventor-GB"
        ],
        [
            "Manobala",
            "/people/person/profession",
            "West Berkshire"
        ],
        [
            "Satyajit Ray",
            "/people/person/languages",
            "28th Golden Globe Awards"
        ],
        [
            "Judi Dench",
            "/medicine/disease/notable_people_with_this_condition",
            "Paris"
        ],
        [
            "Daniel Dae Kim",
            "/people/person/spouse_s./people/marriage/location_of_ceremony",
            "Economics"
        ],
        [
            "Elliott Gould",
            "/people/cause_of_death/people",
            "Russ Meyer"
        ],
        [
            "Marlee Matlin",
            "/people/ethnicity/languages_spoken",
            "Salmon Fishing in the Yemen"
        ],
        [
            "Westwood Village Memorial Park Cemetery",
            "/people/person/gender",
            "Elisabeth Moss"
        ],
        [
            "Joan Allen",
            "/people/person/profession",
            "Pontifical Gregorian University"
        ],
        [
            "Ty Burrell",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Universal Music Group Nashville"
        ],
        [
            "Fort Wayne",
            "/people/person/places_lived./people/place_lived/location",
            "Fran Drescher"
        ],
        [
            "Satish Kaushik",
            "/people/person/nationality",
            "Rockumentary"
        ],
        [
            "Jim Jonsin",
            "/people/profession/specialization_of",
            "BFCA Critics' Choice Award for Best Composer"
        ],
        [
            "James Garner",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Epsom"
        ],
        [
            "Tom Hollander",
            "/people/deceased_person/place_of_death",
            "Jon Stewart"
        ],
        [
            "Shonda Rhimes",
            "/people/deceased_person/place_of_death",
            "Education"
        ],
        [
            "Robyn Hitchcock",
            "/people/ethnicity/languages_spoken",
            "Pittsburgh Pirates"
        ],
        [
            "Jesse Metcalfe",
            "/people/person/gender",
            "Drama"
        ],
        [
            "Ron Carter",
            "/people/cause_of_death/people",
            "Pune"
        ],
        [
            "Jewish people",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Funk metal"
        ],
        [
            "Santa Ana",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chad Hugo"
        ],
        [
            "Shirley Ann Russell",
            "/people/person/place_of_birth",
            "Algiers"
        ],
        [
            "Mike Barker",
            "/people/person/place_of_birth",
            "Maggie Grace"
        ],
        [
            "William A. Fraker",
            "/people/profession/specialization_of",
            "Puerto Rico"
        ],
        [
            "Dudley Moore",
            "/people/person/profession",
            "Defensive back"
        ],
        [
            "Fort Myers",
            "/people/person/place_of_birth",
            "Kumasi"
        ],
        [
            "Mitchell Hurwitz",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Elliott Smith"
        ],
        [
            "Famke Janssen",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Chivas USA"
        ],
        [
            "Michael Kamen",
            "/people/person/sibling_s./people/sibling_relationship/sibling",
            "Portugal"
        ],
        [
            "Leslie Dilley",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Independent Spirit Award for Best Director"
        ],
        [
            "Andrea Bocelli",
            "/people/person/languages",
            "Damian Marley"
        ],
        [
            "Brad Bird",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "House of Sand and Fog"
        ],
        [
            "Saint Paul",
            "/people/person/spouse_s./people/marriage/type_of_union",
            "Nebraska"
        ],
        [
            "Freddy Rodriguez",
            "/education/educational_degree/people_with_this_degree./education/education/major_field_of_study",
            "Grammy Award for Best Engineered Album, Non-Classical"
        ],
        [
            "Mike Myers",
            "/people/person/place_of_birth",
            "Dances with Wolves"
        ],
        [
            "Peter Bogdanovich",
            "/people/person/religion",
            "Rapcore"
        ],
        [
            "Sid James",
            "/people/person/languages",
            "William H. Macy"
        ],
        [
            "Dean Semler",
            "/people/ethnicity/people",
            "The Rolling Stones"
        ],
        [
            "Richard Masur",
            "/business/job_title/people_with_this_title./business/employment_tenure/company",
            "Latin Grammy Award for Song of the Year"
        ],
        [
            "Firearm",
            "/people/ethnicity/people",
            "Jane Krakowski"
        ],
        [
            "Ryan Phillippe",
            "/education/educational_degree/people_with_this_degree./education/education/institution",
            "Terry O'Quinn"
        ],
        [
            "Tabitha St. Germain",
            "/people/person/place_of_birth",
            "Dean Martin"
        ],
        [
            "Stephanie Morgenstern",
            "/medicine/disease/notable_people_with_this_condition",
            "Morgantown"
        ],
        [
            "Quentin Tarantino",
            "/education/educational_degree/people_with_this_degree./education/education/student",
            "Martin Sheen"
        ],
        [
            "Comoros",
            "/people/profession/specialization_of",
            "Blades of Glory"
        ]
    ],
    "gradients/encoder.mlp.3.bias": {
        "_type": "histogram",
        "bins": [
            -20.607622763824757,
            -20.103819324622258,
            -19.600015885419758,
            -19.096212446217255,
            -18.592409007014755,
            -18.088605567812255,
            -17.584802128609756,
            -17.080998689407252,
            -16.577195250204753,
            -16.073391811002253,
            -15.569588371799751,
            -15.065784932597252,
            -14.561981493394754,
            -14.058178054192254,
            -13.554374614989753,
            -13.050571175787253,
            -12.546767736584751,
            -12.042964297382252,
            -11.53916085817975,
            -11.03535741897725,
            -10.531553979774749,
            -10.02775054057225,
            -9.523947101369748,
            -9.020143662167248,
            -8.516340222964748,
            -8.012536783762249,
            -7.508733344559747,
            -7.004929905357248,
            -6.501126466154747,
            -5.997323026952246,
            -5.493519587749747,
            -4.989716148547246,
            -4.4859127093447455,
            -3.982109270142245,
            -3.4783058309397448,
            -2.9745023917372446,
            -2.470698952534744,
            -1.9668955133322437,
            -1.4630920741297433,
            -0.9592886349272429,
            -0.45548519572474255,
            0.048318243477757816,
            0.5521216826802582,
            1.0559251218827586,
            1.559728561085259,
            2.0635320002877595,
            2.5673354394902597,
            3.07113887869276,
            3.5749423178952604,
            4.078745757097761,
            4.582549196300262,
            5.086352635502761,
            5.590156074705262,
            6.0939595139077625,
            6.597762953110262,
            7.101566392312763,
            7.605369831515263,
            8.109173270717763,
            8.612976709920265,
            9.116780149122764,
            9.620583588325264,
            10.124387027527764,
            10.628190466730265,
            11.131993905932765,
            11.635797345135266
        ],
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            307,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            4,
            15,
            22,
            18,
            20,
            26,
            37,
            62
        ]
    },
    "gradients/encoder.mlp.3.weight": {
        "values": [
            29,
            40,
            41,
            47,
            54,
            46,
            31,
            47,
            23,
            20,
            2,
            1,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            445773,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            82,
            829,
            2854,
            5534,
            7807,
            9473,
            11649,
            12422,
            11014,
            9112,
            5614,
            1741
        ],
        "bins": [
            -0.3637026555469234,
            -0.35481106257487555,
            -0.3459194696028277,
            -0.3370278766307799,
            -0.32813628365873204,
            -0.3192446906866842,
            -0.3103530977146364,
            -0.30146150474258854,
            -0.2925699117705407,
            -0.28367831879849287,
            -0.27478672582644503,
            -0.2658951328543972,
            -0.25700353988234936,
            -0.24811194691030153,
            -0.2392203539382537,
            -0.23032876096620586,
            -0.221437167994158,
            -0.21254557502211016,
            -0.20365398205006233,
            -0.1947623890780145,
            -0.18587079610596666,
            -0.17697920313391882,
            -0.168087610161871,
            -0.15919601718982315,
            -0.1503044242177753,
            -0.14141283124572745,
            -0.13252123827367962,
            -0.12362964530163179,
            -0.11473805232958395,
            -0.10584645935753612,
            -0.09695486638548828,
            -0.08806327341344045,
            -0.07917168044139258,
            -0.07028008746934475,
            -0.061388494497296914,
            -0.05249690152524907,
            -0.04360530855320124,
            -0.0347137155811534,
            -0.025822122609105564,
            -0.016930529637057726,
            -0.008038936665009891,
            0.0008526563070379457,
            0.009744249279085782,
            0.01863584225113362,
            0.027527435223181455,
            0.03641902819522929,
            0.04531062116727713,
            0.05420221413932497,
            0.0630938071113728,
            0.07198540008342064,
            0.08087699305546847,
            0.0897685860275163,
            0.09866017899956414,
            0.10755177197161198,
            0.11644336494365981,
            0.12533495791570765,
            0.13422655088775548,
            0.14311814385980332,
            0.15200973683185115,
            0.16090132980389898,
            0.16979292277594685,
            0.17868451574799468,
            0.18757610872004252,
            0.19646770169209035,
            0.2053592946641382
        ],
        "_type": "histogram"
    },
    "key_n": 5283,
    "recon_loss_F_std": 0.8425112715223507,
    "gradients/encoder.mlp.5.bias": {
        "_type": "histogram",
        "values": [
            5,
            4,
            6,
            9,
            4,
            2,
            10,
            10,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            5,
            9,
            10,
            12,
            8,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            13,
            11,
            6,
            8,
            7,
            10,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            5,
            9,
            9,
            7,
            2,
            4,
            6,
            8
        ],
        "bins": [
            -11.102811917787182,
            -10.757265826532734,
            -10.411719735278288,
            -10.06617364402384,
            -9.720627552769393,
            -9.375081461514945,
            -9.029535370260499,
            -8.68398927900605,
            -8.338443187751604,
            -7.992897096497157,
            -7.64735100524271,
            -7.301804913988262,
            -6.956258822733814,
            -6.610712731479366,
            -6.265166640224919,
            -5.919620548970471,
            -5.574074457716025,
            -5.228528366461577,
            -4.88298227520713,
            -4.537436183952682,
            -4.191890092698236,
            -3.8463440014437884,
            -3.500797910189341,
            -3.1552518189348935,
            -2.809705727680446,
            -2.4641596364259986,
            -2.1186135451715513,
            -1.7730674539171036,
            -1.4275213626626564,
            -1.0819752714082091,
            -0.7364291801537617,
            -0.3908830888993142,
            -0.04533699764486521,
            0.30020909360958214,
            0.6457551848640295,
            0.991301276118477,
            1.3368473673729242,
            1.6823934586273714,
            2.027939549881819,
            2.3734856411362664,
            2.7190317323907136,
            3.064577823645161,
            3.410123914899608,
            3.7556700061540558,
            4.1012160974085035,
            4.446762188662951,
            4.792308279917398,
            5.137854371171846,
            5.483400462426292,
            5.82894655368074,
            6.174492644935187,
            6.520038736189635,
            6.865584827444081,
            7.211130918698529,
            7.556677009952976,
            7.902223101207424,
            8.24776919246187,
            8.593315283716318,
            8.938861374970765,
            9.284407466225213,
            9.629953557479661,
            9.97549964873411,
            10.321045739988556,
            10.666591831243004,
            11.01213792249745
        ]
    },
    "gradients/encoder.mlp.5.weight": {
        "_type": "histogram",
        "bins": [
            -0.5127540665437448,
            -0.4967959326534156,
            -0.4808377987630864,
            -0.4648796648727572,
            -0.4489215309824281,
            -0.4329633970920989,
            -0.4170052632017697,
            -0.4010471293114406,
            -0.3850889954211114,
            -0.36913086153078223,
            -0.35317272764045304,
            -0.33721459375012386,
            -0.3212564598597947,
            -0.3052983259694655,
            -0.2893401920791363,
            -0.2733820581888071,
            -0.257423924298478,
            -0.2414657904081488,
            -0.22550765651781965,
            -0.20954952262749046,
            -0.1935913887371613,
            -0.17763325484683212,
            -0.16167512095650297,
            -0.14571698706617378,
            -0.1297588531758446,
            -0.11380071928551543,
            -0.09784258539518625,
            -0.08188445150485707,
            -0.0659263176145279,
            -0.04996818372419873,
            -0.03401004983386955,
            -0.018051915943540373,
            -0.0020937820532112017,
            0.013864351837117973,
            0.029822485727447147,
            0.045780619617776325,
            0.061738753508105496,
            0.07769688739843467,
            0.09365502128876385,
            0.10961315517909302,
            0.1255712890694222,
            0.14152942295975138,
            0.15748755685008053,
            0.17344569074040972,
            0.1894038246307389,
            0.2053619585210681,
            0.22132009241139725,
            0.23727822630172643,
            0.2532363601920556,
            0.26919449408238477,
            0.28515262797271396,
            0.3011107618630431,
            0.31706889575337227,
            0.33302702964370146,
            0.34898516353403064,
            0.3649432974243598,
            0.380901431314689,
            0.3968595652050182,
            0.4128176990953474,
            0.42877583298567656,
            0.4447339668760057,
            0.4606921007663349,
            0.47665023465666406,
            0.4926083685469932,
            0.5085665024373224
        ],
        "values": [
            40,
            83,
            159,
            283,
            382,
            407,
            513,
            708,
            771,
            881,
            847,
            925,
            1103,
            1097,
            785,
            741,
            486,
            17,
            14,
            141,
            417,
            748,
            1274,
            1914,
            2177,
            1789,
            758,
            15,
            0,
            0,
            0,
            0,
            61400,
            0,
            0,
            0,
            16,
            1002,
            2001,
            2210,
            2284,
            1561,
            960,
            631,
            453,
            176,
            13,
            238,
            741,
            900,
            881,
            1121,
            1013,
            873,
            794,
            839,
            784,
            573,
            455,
            339,
            261,
            214,
            133,
            59
        ]
    },
    "val_loss_step": 13.624269600527152,
    "recon_loss_E_mean": -4.503724737972811,
    "_runtime": 52837,
    "train_loss_std": 0.03274671295438334,
    "total_n": 14541,
    "recon_loss_F_mean": -8.81181927202059,
    "reg_loss_mean": 0.6001195371115151,
    "gradients/decoder.rmlp.0.weight": {
        "bins": [
            -0.003176761845777517,
            -0.0030691603438035855,
            -0.002961558841829654,
            -0.0028539573398557224,
            -0.0027463558378817907,
            -0.002638754335907859,
            -0.0025311528339339276,
            -0.002423551331959996,
            -0.0023159498299860646,
            -0.002208348328012133,
            -0.0021007468260382015,
            -0.0019931453240642698,
            -0.001885543822090338,
            -0.0017779423201164065,
            -0.0016703408181424748,
            -0.0015627393161685432,
            -0.0014551378141946115,
            -0.00134753631222068,
            -0.0012399348102467482,
            -0.0011323333082728167,
            -0.001024731806298885,
            -0.0009171303043249533,
            -0.0008095288023510217,
            -0.0007019273003770901,
            -0.0005943257984031586,
            -0.000486724296429227,
            -0.0003791227944552954,
            -0.0002715212924813638,
            -0.0001639197905074322,
            -0.000056318288533500584,
            0.00005128321344043102,
            0.0001588847154143626,
            0.0002664862173882938,
            0.00037408771936222544,
            0.000481689221336157,
            0.0005892907233100886,
            0.0006968922252840202,
            0.0008044937272579519,
            0.0009120952292318834,
            0.0010196967312058151,
            0.0011272982331797467,
            0.0012348997351536782,
            0.00134250123712761,
            0.0014501027391015415,
            0.001557704241075473,
            0.0016653057430494045,
            0.0017729072450233363,
            0.0018805087469972678,
            0.0019881102489711995,
            0.0020957117509451313,
            0.0022033132529190626,
            0.0023109147548929943,
            0.002418516256866926,
            0.002526117758840858,
            0.002633719260814789,
            0.002741320762788721,
            0.002848922264762652,
            0.002956523766736584,
            0.0030641252687105152,
            0.003171726770684447,
            0.0032793282726583787,
            0.0033869297746323104,
            0.0034945312766062418,
            0.0036021327785801735,
            0.0037097342805541052
        ],
        "values": [
            2,
            3,
            4,
            10,
            13,
            12,
            26,
            36,
            51,
            45,
            85,
            92,
            121,
            162,
            194,
            218,
            260,
            297,
            388,
            446,
            536,
            653,
            748,
            806,
            931,
            1090,
            1213,
            1296,
            1277,
            28291,
            1266,
            1196,
            1112,
            952,
            931,
            796,
            708,
            639,
            553,
            517,
            502,
            425,
            395,
            339,
            272,
            276,
            198,
            175,
            154,
            125,
            85,
            65,
            56,
            41,
            36,
            26,
            13,
            11,
            5,
            10,
            4,
            6,
            2,
            3
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "bins": [
            -0.03245198236604902,
            -0.031810547629308294,
            -0.031169112892567567,
            -0.030527678155826844,
            -0.029886243419086116,
            -0.02924480868234539,
            -0.028603373945604662,
            -0.027961939208863938,
            -0.02732050447212321,
            -0.026679069735382484,
            -0.026037634998641757,
            -0.025396200261901033,
            -0.024754765525160302,
            -0.024113330788419575,
            -0.023471896051678848,
            -0.022830461314938124,
            -0.022189026578197397,
            -0.02154759184145667,
            -0.020906157104715942,
            -0.02026472236797522,
            -0.01962328763123449,
            -0.018981852894493764,
            -0.018340418157753037,
            -0.017698983421012313,
            -0.017057548684271583,
            -0.016416113947530855,
            -0.015774679210790128,
            -0.015133244474049403,
            -0.014491809737308677,
            -0.01385037500056795,
            -0.013208940263827225,
            -0.012567505527086497,
            -0.011926070790345772,
            -0.011284636053605045,
            -0.01064320131686432,
            -0.010001766580123592,
            -0.009360331843382867,
            -0.00871889710664214,
            -0.008077462369901414,
            -0.007436027633160687,
            -0.0067945928964199594,
            -0.006153158159679233,
            -0.005511723422938507,
            -0.0048702886861977795,
            -0.004228853949457053,
            -0.003587419212716327,
            -0.0029459844759756,
            -0.0023045497392348733,
            -0.001663115002494147,
            -0.0010216802657534204,
            -0.00038024552901269387,
            0.0002611892077280327,
            0.0009026239444687592,
            0.0015440586812094858,
            0.0021854934179502124,
            0.002826928154690939,
            0.0034683628914316655,
            0.004109797628172392,
            0.004751232364913118,
            0.005392667101653845,
            0.006034101838394572,
            0.006675536575135298,
            0.007316971311876025,
            0.00795840604861675,
            0.008599840785357478
        ],
        "values": [
            9,
            7,
            8,
            7,
            7,
            8,
            4,
            7,
            11,
            12,
            4,
            5,
            7,
            7,
            2,
            8,
            3,
            5,
            7,
            4,
            10,
            5,
            6,
            7,
            4,
            9,
            2,
            3,
            1,
            2,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            270,
            0,
            0,
            0,
            0,
            1,
            3,
            10,
            20,
            18,
            1,
            1,
            1,
            5
        ]
    },
    "val_permutation_mean": 0.8643730424907213,
    "epoch": 199,
    "gradients/encoder.mlp.0.bias": {
        "_type": "histogram",
        "bins": [
            0,
            0.00013838225632626874,
            0.0002767645126525375,
            0.0004151467689788062,
            0.000553529025305075,
            0.0006919112816313437,
            0.0008302935379576124,
            0.0009686757942838812,
            0.00110705805061015,
            0.0012454403069364186,
            0.0013838225632626874,
            0.0015222048195889563,
            0.0016605870759152249,
            0.0017989693322414935,
            0.0019373515885677624,
            0.0020757338448940312,
            0.0022141161012203,
            0.0023524983575465685,
            0.002490880613872837,
            0.002629262870199106,
            0.002767645126525375,
            0.0029060273828516434,
            0.0030444096391779125,
            0.003182791895504181,
            0.0033211741518304498,
            0.0034595564081567184,
            0.003597938664482987,
            0.003736320920809256,
            0.0038747031771355247,
            0.004013085433461794,
            0.0041514676897880624,
            0.004289849946114331,
            0.0044282322024406,
            0.004566614458766868,
            0.004704996715093137,
            0.004843378971419406,
            0.004981761227745674,
            0.005120143484071943,
            0.0052585257403982115,
            0.00539690799672448,
            0.00553529025305075,
            0.005673672509377018,
            0.005812054765703287,
            0.0059504370220295555,
            0.006088819278355825,
            0.006227201534682094,
            0.006365583791008362,
            0.006503966047334631,
            0.0066423483036608996,
            0.006780730559987168,
            0.006919112816313437,
            0.0070574950726397054,
            0.007195877328965974,
            0.007334259585292243,
            0.007472641841618511,
            0.00761102409794478,
            0.0077494063542710495,
            0.007887788610597319,
            0.008026170866923588,
            0.008164553123249856,
            0.008302935379576125,
            0.008441317635902394,
            0.008579699892228662,
            0.00871808214855493,
            0.0088564644048812
        ],
        "values": [
            641,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            3,
            0,
            4,
            3,
            4,
            6,
            8,
            5,
            7,
            10,
            11,
            9,
            13,
            21,
            16,
            17,
            22,
            19,
            24,
            22,
            23,
            17,
            19,
            17,
            15,
            14,
            19,
            9,
            7,
            3,
            6,
            1,
            1,
            3,
            1,
            1,
            0,
            0,
            1,
            1
        ]
    },
    "gradients/encoder.mlp.0.weight": {
        "values": [
            30750971,
            2725,
            704,
            33,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            2,
            1,
            4,
            3,
            4,
            6,
            8,
            5,
            7,
            10,
            12,
            8,
            13,
            20,
            17,
            17,
            22,
            19,
            24,
            22,
            24,
            16,
            19,
            17,
            15,
            15,
            18,
            9,
            7,
            3,
            6,
            1,
            1,
            3,
            1,
            1,
            0,
            0,
            1,
            1
        ],
        "bins": [
            0,
            0.00013768524238986013,
            0.00027537048477972026,
            0.00041305572716958036,
            0.0005507409695594405,
            0.0006884262119493007,
            0.0008261114543391607,
            0.0009637966967290209,
            0.001101481939118881,
            0.0012391671815087412,
            0.0013768524238986014,
            0.0015145376662884613,
            0.0016522229086783215,
            0.0017899081510681816,
            0.0019275933934580418,
            0.002065278635847902,
            0.002202963878237762,
            0.0023406491206276222,
            0.0024783343630174824,
            0.0026160196054073426,
            0.0027537048477972027,
            0.002891390090187063,
            0.003029075332576923,
            0.003166760574966783,
            0.003304445817356643,
            0.003442131059746503,
            0.0035798163021363632,
            0.0037175015445262234,
            0.0038551867869160835,
            0.003992872029305944,
            0.004130557271695804,
            0.004268242514085664,
            0.004405927756475524,
            0.004543612998865384,
            0.0046812982412552445,
            0.004818983483645105,
            0.004956668726034965,
            0.005094353968424825,
            0.005232039210814685,
            0.005369724453204545,
            0.005507409695594405,
            0.005645094937984266,
            0.005782780180374126,
            0.005920465422763986,
            0.006058150665153846,
            0.006195835907543706,
            0.006333521149933566,
            0.0064712063923234265,
            0.006608891634713286,
            0.006746576877103146,
            0.006884262119493006,
            0.007021947361882866,
            0.0071596326042727264,
            0.007297317846662587,
            0.007435003089052447,
            0.007572688331442307,
            0.007710373573832167,
            0.007848058816222027,
            0.007985744058611887,
            0.008123429301001748,
            0.008261114543391608,
            0.008398799785781468,
            0.008536485028171328,
            0.008674170270561188,
            0.008811855512951048
        ],
        "_type": "histogram"
    },
    "recon_loss_A_mean": -0.29677249580136783,
    "gradients/decoder.rmlp.3.bias": {
        "_type": "histogram",
        "values": [
            69,
            68,
            58,
            62,
            44,
            33,
            24,
            17,
            5,
            4,
            2,
            1,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            595,
            1,
            0,
            0,
            1,
            38
        ],
        "bins": [
            -0.004722741939185845,
            -0.004642679388801738,
            -0.004562616838417631,
            -0.004482554288033523,
            -0.004402491737649415,
            -0.0043224291872653075,
            -0.004242366636881201,
            -0.004162304086497093,
            -0.004082241536112986,
            -0.004002178985728878,
            -0.003922116435344771,
            -0.0038420538849606636,
            -0.003761991334576556,
            -0.0036819287841924485,
            -0.0036018662338083408,
            -0.0035218036834242334,
            -0.0034417411330401257,
            -0.0033616785826560184,
            -0.0032816160322719106,
            -0.0032015534818878033,
            -0.0031214909315036956,
            -0.0030414283811195882,
            -0.0029613658307354805,
            -0.002881303280351373,
            -0.002801240729967266,
            -0.0027211781795831586,
            -0.002641115629199051,
            -0.0025610530788149435,
            -0.002480990528430836,
            -0.002400927978046729,
            -0.002320865427662621,
            -0.002240802877278514,
            -0.0021607403268944056,
            -0.0020806777765102983,
            -0.0020006152261261905,
            -0.0019205526757420832,
            -0.0018404901253579757,
            -0.0017604275749738682,
            -0.0016803650245897609,
            -0.0016003024742056533,
            -0.0015202399238215458,
            -0.0014401773734374383,
            -0.0013601148230533307,
            -0.0012800522726692234,
            -0.0011999897222851159,
            -0.0011199271719010083,
            -0.001039864621516901,
            -0.0009598020711327935,
            -0.000879739520748686,
            -0.0007996769703645784,
            -0.000719614419980471,
            -0.0006395518695963636,
            -0.0005594893192122561,
            -0.0004794267688281486,
            -0.0003993642184440411,
            -0.0003193016680599336,
            -0.00023923911767582615,
            -0.00015917656729171867,
            -0.00007911401690761119,
            9.48533476496287e-7,
            0.00008101108386060376,
            0.00016107363424471124,
            0.00024113618462881872,
            0.0003211987350129262,
            0.0004012612853970337
        ]
    },
    "gradients/decoder.rmlp.3.weight": {
        "_type": "histogram",
        "values": [
            144,
            333,
            544,
            786,
            1031,
            1032,
            1051,
            1253,
            1170,
            1121,
            1154,
            1040,
            901,
            1103,
            1245,
            1398,
            1223,
            963,
            763,
            1153,
            1793,
            2397,
            2798,
            2835,
            2356,
            1983,
            1746,
            1110,
            2073,
            1972,
            1807,
            1652,
            2163,
            3340,
            1361,
            3370,
            4477,
            3916,
            2419,
            2313,
            2186,
            1185,
            138,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            43,
            264,
            1174,
            1643,
            980,
            1821,
            2300,
            423514,
            11701,
            5062,
            3116,
            1366,
            506
        ],
        "bins": [
            -0.0005688164122487494,
            -0.0005591040755840584,
            -0.0005493917389193673,
            -0.0005396794022546761,
            -0.000529967065589985,
            -0.000520254728925294,
            -0.0005105423922606029,
            -0.0005008300555959117,
            -0.0004911177189312207,
            -0.0004814053822665296,
            -0.00047169304560183847,
            -0.0004619807089371474,
            -0.0004522683722724564,
            -0.0004425560356077653,
            -0.0004328436989430742,
            -0.0004231313622783831,
            -0.000413419025613692,
            -0.0004037066889490009,
            -0.0003939943522843098,
            -0.0003842820156196187,
            -0.0003745696789549276,
            -0.0003648573422902365,
            -0.0003551450056255454,
            -0.00034543266896085433,
            -0.00033572033229616326,
            -0.0003260079956314722,
            -0.00031629565896678106,
            -0.00030658332230209,
            -0.0002968709856373989,
            -0.00028715864897270785,
            -0.00027744631230801673,
            -0.00026773397564332566,
            -0.00025802163897863453,
            -0.00024830930231394346,
            -0.00023859696564925234,
            -0.00022888462898456127,
            -0.0002191722923198702,
            -0.0002094599556551791,
            -0.000199747618990488,
            -0.00019003528232579693,
            -0.00018032294566110583,
            -0.00017061060899641473,
            -0.00016089827233172366,
            -0.00015118593566703257,
            -0.00014147359900234147,
            -0.00013176126233765037,
            -0.00012204892567295929,
            -0.0001123365890082682,
            -0.0001026242523435771,
            -0.000092911915678886,
            -0.00008319957901419492,
            -0.00007348724234950384,
            -0.00006377490568481274,
            -0.00005406256902012165,
            -0.00004435023235543056,
            -0.00003463789569073947,
            -0.000024925559026048376,
            -0.000015213222361357285,
            -0.000005500885696666194,
            0.000004211450968024897,
            0.000013923787632715988,
            0.00002363612429740708,
            0.00003334846096209817,
            0.00004306079762678926,
            0.00005277313429148035
        ]
    },
    "n_filtered": 10000,
    "n_true": 3565,
    "gen_new": 1,
    "key_type": "people",
    "gradients/decoder.rmlp.5.bias": {
        "values": [
            1,
            0,
            0,
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            0,
            1,
            0,
            0,
            5,
            9,
            9,
            12,
            64,
            29621,
            268,
            30,
            6,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            1
        ],
        "bins": [
            -0.012711768664002459,
            -0.012155347260130076,
            -0.011598925856257693,
            -0.01104250445238531,
            -0.010486083048512927,
            -0.009929661644640543,
            -0.00937324024076816,
            -0.008816818836895777,
            -0.008260397433023392,
            -0.007703976029151009,
            -0.007147554625278626,
            -0.006591133221406242,
            -0.006034711817533859,
            -0.005478290413661476,
            -0.004921869009789092,
            -0.004365447605916709,
            -0.003809026202044326,
            -0.0032526047981719427,
            -0.002696183394299559,
            -0.0021397619904271756,
            -0.0015833405865547925,
            -0.0010269191826824092,
            -0.00047049777881002586,
            0.00008592362506235746,
            0.0006423450289347408,
            0.001198766432807124,
            0.0017551878366795074,
            0.002311609240551891,
            0.002868030644424274,
            0.003424452048296657,
            0.003980873452169041,
            0.004537294856041424,
            0.005093716259913804,
            0.005650137663786187,
            0.00620655906765857,
            0.006762980471530954,
            0.007319401875403337,
            0.007875823279275721,
            0.008432244683148104,
            0.008988666087020487,
            0.00954508749089287,
            0.010101508894765254,
            0.010657930298637637,
            0.01121435170251002,
            0.011770773106382405,
            0.012327194510254788,
            0.01288361591412717,
            0.013440037317999554,
            0.013996458721871937,
            0.01455288012574432,
            0.015109301529616703,
            0.015665722933489088,
            0.01622214433736147,
            0.016778565741233854,
            0.017334987145106236,
            0.01789140854897862,
            0.018447829952851005,
            0.01900425135672339,
            0.01956067276059577,
            0.020117094164468156,
            0.020673515568340538,
            0.021229936972212923,
            0.021786358376085304,
            0.02234277977995769,
            0.02289920118383007
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.5.weight": {
        "bins": [
            -0.002408898372580103,
            -0.002270599418309147,
            -0.0021323004640381917,
            -0.001994001509767236,
            -0.0018557025554962801,
            -0.0017174036012253245,
            -0.0015791046469543686,
            -0.0014408056926834129,
            -0.0013025067384124572,
            -0.0011642077841415015,
            -0.0010259088298705458,
            -0.0008876098755995899,
            -0.0007493109213286343,
            -0.0006110119670576786,
            -0.0004727130127867228,
            -0.00033441405851576705,
            -0.0001961151042448113,
            -0.000057816149973855576,
            0.00008048280429710016,
            0.0002187817585680559,
            0.00035708071283901163,
            0.0004953796671099673,
            0.0006336786213809231,
            0.0007719775756518789,
            0.0009102765299228346,
            0.0010485754841937903,
            0.001186874438464746,
            0.0013251733927357018,
            0.0014634723470066575,
            0.0016017713012776132,
            0.001740070255548569,
            0.0018783692098195248,
            0.00201666816409048,
            0.002154967118361436,
            0.0022932660726323914,
            0.0024315650269033473,
            0.0025698639811743028,
            0.0027081629354452586,
            0.002846461889716214,
            0.00298476084398717,
            0.003123059798258126,
            0.003261358752529082,
            0.0033996577068000373,
            0.003537956661070993,
            0.003676255615341949,
            0.003814554569612905,
            0.003952853523883861,
            0.004091152478154816,
            0.004229451432425772,
            0.004367750386696728,
            0.004506049340967684,
            0.004644348295238639,
            0.0047826472495095945,
            0.00492094620378055,
            0.005059245158051506,
            0.005197544112322461,
            0.005335843066593418,
            0.005474142020864374,
            0.00561244097513533,
            0.005750739929406285,
            0.005889038883677241,
            0.006027337837948197,
            0.006165636792219153,
            0.006303935746490108,
            0.006442234700761064
        ],
        "_type": "histogram",
        "values": [
            139,
            133,
            117,
            0,
            0,
            0,
            73,
            700,
            768,
            1243,
            1302,
            1583,
            1759,
            4279,
            7601,
            36298,
            482122,
            30162175,
            37529,
            6889,
            4663,
            1939,
            1440,
            119,
            241,
            347,
            176,
            403,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            60,
            72,
            78,
            69,
            67,
            43,
            0,
            0,
            0,
            54,
            76,
            73,
            55,
            73,
            58
        ]
    },
    "val_loss_std": 0.012946553346994736,
    "key_r": 25,
    "recon_loss_std": 1.75553574258524,
    "_timestamp": 1610628388,
    "recon_loss_A_std": 0.36899428439883614,
    "val_loss_mean": 13.616012924620334,
    "train_permutation_std": 0.016359093023134093,
    "n_new": 3565,
    "train_loss_mean": 13.72029484713799,
    "train_permutation_mean": 0.8163293395547144,
    "run": 2,
    "_step": 23812,
    "recon_loss_E_std": 1.312882981324907,
    "graph_0": {
        "path": "media/graph/graph_0_summary_e0762d67.graph.json",
        "size": 1326,
        "_type": "graph-file",
        "sha256": "e0762d67ad5316ac1c8addc928cc9d6b7521824798e531f6dee9dfbce4613dbf"
    },
    "total_r": 237,
    "interpolations.between2.text": [
        [
            [
                "France",
                "/base/petbreeds/city_with_dogs/top_breeds./base/petbreeds/dog_city_relationship/dog_breed",
                "Imperial Japanese Army"
            ]
        ],
        [
            [
                "Cree Summer",
                "/tv/tv_program/program_creator",
                "David Chase"
            ]
        ],
        [
            [
                "Guitar",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Paramount Vantage"
            ]
        ],
        [
            [
                "Democratic Party",
                "/music/genre/artists",
                "Howard Hawks"
            ]
        ],
        [
            [
                "Roy Haynes",
                "/people/person/spouse_s./people/marriage/location_of_ceremony",
                "The Portrait of a Lady"
            ]
        ],
        [
            [
                "Cleveland Browns",
                "/film/actor/dubbing_performances./film/dubbing_performance/language",
                "David Milch"
            ]
        ],
        [
            [
                "Jay-Z",
                "/film/special_film_performance_type/film_performance_type./film/performance/film",
                "Ashley Tisdale"
            ]
        ],
        [
            [
                "Phoenix Suns",
                "/film/film/dubbing_performances./film/dubbing_performance/actor",
                "Lynn"
            ]
        ],
        [
            [
                "James E. Sullivan Award",
                "/organization/organization/child./organization/organization_relationship/child",
                "Giant Records"
            ]
        ],
        [
            [
                "Boston United F.C.",
                "/soccer/football_player/current_team./sports/sports_team_roster/team",
                "Kensal Green Cemetery"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7312163459677128,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7149572413625042,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6979607994349166,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6804051183451159,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6624032378763087,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6441877989120224,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6269376560965467,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6113737153882199,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.598080893149448,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.586619565996646,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Bristol",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "John Carradine"
            ]
        ],
        [
            [
                "Vincent D'Onofrio",
                "/american_football/football_team/current_roster./sports/sports_team_roster/position",
                "Armenia"
            ]
        ],
        [
            [
                "Berkeley",
                "/base/biblioness/bibs_location/country",
                "Xander Berkeley"
            ]
        ],
        [
            [
                "Mr. Nobody",
                "/film/film_distributor/films_distributed./film/film_film_distributor_relationship/film",
                "Satish Shah"
            ]
        ],
        [
            [
                "Bill Hader",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Michael Gladis"
            ]
        ],
        [
            [
                "Hyde Park on Hudson",
                "/film/film/film_festivals",
                "Stephen Sondheim"
            ]
        ],
        [
            [
                "Grover Cleveland",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Washington, D.C."
            ]
        ],
        [
            [
                "Grammy Award for Best Rock Performance by a Duo or Group with Vocal",
                "/people/person/spouse_s./people/marriage/location_of_ceremony",
                "She Hate Me"
            ]
        ],
        [
            [
                "Trevor Rabin",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Jerry Orbach"
            ]
        ],
        [
            [
                "Kristen Wiig",
                "/organization/organization/headquarters./location/mailing_address/country",
                "Ballad"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Basketball",
                "/people/person/nationality",
                "Damon Albarn"
            ]
        ],
        [
            [
                "Jonathan Forte",
                "/government/politician/government_positions_held./government/government_position_held/basic_title",
                "Detroit Tigers"
            ]
        ],
        [
            [
                "Burbank",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Borussia Dortmund"
            ]
        ],
        [
            [
                "Romantic fantasy",
                "/film/film/cinematography",
                "Internal medicine"
            ]
        ],
        [
            [
                "Joe Morton",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Republic of Ireland"
            ]
        ],
        [
            [
                "Saeed Jaffrey",
                "/olympics/olympic_games/sports",
                "Argentina"
            ]
        ],
        [
            [
                "Skyfall",
                "/travel/travel_destination/climate./travel/travel_destination_monthly_climate/month",
                "Matador Records"
            ]
        ],
        [
            [
                "Major depression",
                "/olympics/olympic_participating_country/medals_won./olympics/olympic_medal_honor/olympics",
                "Perkin Medal"
            ]
        ],
        [
            [
                "Harry Andrews",
                "/medicine/symptom/symptom_of",
                "Australian dollar"
            ]
        ],
        [
            [
                "High Noon",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Marg Helgenberger"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Hugo",
                "/tv/tv_producer/programs_produced./tv/tv_producer_term/producer_type",
                "Woking"
            ]
        ],
        [
            [
                "Jena",
                "/film/film/film_festivals",
                "Thomas Schlamme"
            ]
        ],
        [
            [
                "Bowling Green State University",
                "/dataworld/gardening_hint/split_to",
                "Catalonia"
            ]
        ],
        [
            [
                "Eugene Levy",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "American Wedding"
            ]
        ],
        [
            [
                "James Wong Howe",
                "/location/hud_foreclosure_area/estimated_number_of_mortgages./measurement_unit/dated_integer/source",
                "United States of America"
            ]
        ],
        [
            [
                "Business magnate-GB",
                "/location/location/contains",
                "Bleach: Memories of Nobody"
            ]
        ],
        [
            [
                "Satish Kaushik",
                "/film/film/estimated_budget./measurement_unit/dated_money_value/currency",
                "Hillary Rodham Clinton"
            ]
        ],
        [
            [
                "The House Bunny",
                "/education/educational_institution/school_type",
                "Don Scardino"
            ]
        ],
        [
            [
                "The Girl with the Dragon Tattoo",
                "/film/actor/film./film/performance/film",
                "Bruce Greenwood"
            ]
        ],
        [
            [
                "Peter Gabriel",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "University of California, Los Angeles"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Washington Redskins",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Spider-Man"
            ]
        ],
        [
            [
                "Shia Islam",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "York County"
            ]
        ],
        [
            [
                "BAFTA Award for Best Sound",
                "/award/ranked_item/appears_in_ranked_lists./award/ranking/list",
                "Robert Redford"
            ]
        ],
        [
            [
                "Sissy Spacek",
                "/film/film/cinematography",
                "Dick Wolf"
            ]
        ],
        [
            [
                "Carl Reiner",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Johnny Yong Bosch"
            ]
        ],
        [
            [
                "Michael Richards",
                "/sports/sports_team/roster./american_football/football_roster_position/position",
                "The Imaginarium of Dr. Parnassus"
            ]
        ],
        [
            [
                "Lauryn Hill",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Ankara"
            ]
        ],
        [
            [
                "Harvey Weinstein",
                "/tv/tv_program/tv_producer./tv/tv_producer_term/producer_type",
                "Paramount Pictures"
            ]
        ],
        [
            [
                "Jean Michel Jarre",
                "/award/award_winner/awards_won./award/award_honor/award_winner",
                "Michael Jordan"
            ]
        ],
        [
            [
                "Danny Aiello",
                "/location/country/official_language",
                "Chicago Blackhawks"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "Lost Highway",
                "/base/locations/continents/countries_within",
                "Belgium"
            ]
        ],
        [
            [
                "Arthur J. Nascarella",
                "/time/event/instance_of_recurring_event",
                "Steampunk"
            ]
        ],
        [
            [
                "Visual kei",
                "/business/business_operation/revenue./measurement_unit/dated_money_value/currency",
                "Buddy film"
            ]
        ],
        [
            [
                "Guitar Hero II",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Carl Davis"
            ]
        ],
        [
            [
                "Figure skating",
                "/sports/sports_team/roster./american_football/football_roster_position/position",
                "Wally Wingert"
            ]
        ],
        [
            [
                "University of California, Los Angeles",
                "/education/university/fraternities_and_sororities",
                "Karl Popper"
            ]
        ],
        [
            [
                "Edward Herrmann",
                "/people/cause_of_death/people",
                "General Hospital"
            ]
        ],
        [
            [
                "Mary Shelley",
                "/film/film/executive_produced_by",
                "Vanilla Ice"
            ]
        ],
        [
            [
                "Sevilla FC",
                "/award/award_winning_work/awards_won./award/award_honor/honored_for",
                "Nome Census Area"
            ]
        ],
        [
            [
                "Dazed and Confused",
                "/education/university/international_tuition./measurement_unit/dated_money_value/currency",
                "Michael Cimino"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Bayreuth",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Simon Property Group"
            ]
        ],
        [
            [
                "Lockheed Martin",
                "/award/award_nominee/award_nominations./award/award_nomination/award_nominee",
                "All About Eve"
            ]
        ],
        [
            [
                "James Stewart",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "James Earl Jones"
            ]
        ],
        [
            [
                "Space opera",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Times Higher Education World University Rankings"
            ]
        ],
        [
            [
                "Gettysburg",
                "/sports/sports_position/players./sports/sports_team_roster/team",
                "Roy Bittan"
            ]
        ],
        [
            [
                "Grammy Award for Best R&B Performance by a Duo or Group with Vocals",
                "/location/statistical_region/religions./location/religion_percentage/religion",
                "Hong Kong"
            ]
        ],
        [
            [
                "Brian Posehn",
                "/tv/tv_personality/tv_regular_appearances./tv/tv_regular_personal_appearance/program",
                "Josh Weinstein"
            ]
        ],
        [
            [
                "Johnny Depp",
                "/base/americancomedy/celebrity_impressionist/celebrities_impersonated",
                "Dalian Aerbin F.C."
            ]
        ],
        [
            [
                "104th United States Congress",
                "/music/artist/origin",
                "University College Cork - National University of Ireland, Cork"
            ]
        ],
        [
            [
                "Oxford United F.C.",
                "/music/group_member/membership./music/group_membership/role",
                "Pavia"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Fairuza Balk",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Sandra Bullock"
            ]
        ],
        [
            [
                "Enid",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Roadrunner Records"
            ]
        ],
        [
            [
                "Canton of Vaud",
                "/music/performance_role/track_performances./music/track_contribution/role",
                "Timothy Hutton"
            ]
        ],
        [
            [
                "Dan Castellaneta",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Duke University"
            ]
        ],
        [
            [
                "Blackpool F.C.",
                "/base/americancomedy/celebrity_impressionist/celebrities_impersonated",
                "November"
            ]
        ],
        [
            [
                "New York Knicks",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Seth Meyers"
            ]
        ],
        [
            [
                "Chris Waddle",
                "/location/administrative_division/country",
                "The Monkees"
            ]
        ],
        [
            [
                "Elton John",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Hispanic"
            ]
        ],
        [
            [
                "Edward Said",
                "/education/educational_degree/people_with_this_degree./education/education/institution",
                "Ryerson University"
            ]
        ],
        [
            [
                "Elliott Gould",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Atari"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Shandong",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Defenseman"
            ]
        ],
        [
            [
                "Kurt Vonnegut",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Pretenders"
            ]
        ],
        [
            [
                "Madagascar",
                "/location/country/second_level_divisions",
                "ABC Family"
            ]
        ],
        [
            [
                "Dave Brubeck",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Mick Jagger"
            ]
        ],
        [
            [
                "Chancellor",
                "/organization/organization/headquarters./location/mailing_address/country",
                "Penelope Ann Miller"
            ]
        ],
        [
            [
                "Matthew Fox",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Total Recall"
            ]
        ],
        [
            [
                "Gethin Creagh",
                "/olympics/olympic_participating_country/medals_won./olympics/olympic_medal_honor/olympics",
                "Surrey"
            ]
        ],
        [
            [
                "Brian K. Vaughan",
                "/film/actor/film./film/performance/film",
                "Joan Baez"
            ]
        ],
        [
            [
                "Manila",
                "/government/politician/government_positions_held./government/government_position_held/legislative_sessions",
                "Sound Re-Recording Mixer-GB"
            ]
        ],
        [
            [
                "Saxophone",
                "/government/government_office_category/officeholders./government/government_position_held/jurisdiction_of_office",
                "Europe"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "University of Queensland",
                "/film/film/edited_by",
                "Bravo"
            ]
        ],
        [
            [
                "Dragon Ball Z: Dead Zone",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Phil Alden Robinson"
            ]
        ],
        [
            [
                "Sword and sorcery",
                "/film/film/cinematography",
                "Peru"
            ]
        ],
        [
            [
                "Monty Python and the Holy Grail",
                "/location/statistical_region/gni_per_capita_in_ppp_dollars./measurement_unit/dated_money_value/currency",
                "Ran"
            ]
        ],
        [
            [
                "House music",
                "/organization/organization/child./organization/organization_relationship/child",
                "Stearic acid"
            ]
        ],
        [
            [
                "James Coburn",
                "/base/popstra/location/vacationers./base/popstra/vacation_choice/vacationer",
                "Presenter-GB"
            ]
        ],
        [
            [
                "CeCe Winans",
                "/location/administrative_division/country",
                "United States Secretary of State"
            ]
        ],
        [
            [
                "R.S.C. Anderlecht",
                "/music/instrument/instrumentalists",
                "Northrop Grumman Shipbuilding"
            ]
        ],
        [
            [
                "Steve Gerber",
                "/organization/non_profit_organization/registered_with./organization/non_profit_registration/registering_agency",
                "Bavaria"
            ]
        ],
        [
            [
                "Barbra Streisand",
                "/location/statistical_region/gdp_real./measurement_unit/adjusted_money_value/adjustment_currency",
                "Amblin Entertainment"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Keith Urban",
                "/base/culturalevent/event/entity_involved",
                "Max Steiner"
            ]
        ],
        [
            [
                "The Fighter",
                "/sports/sports_position/players./american_football/football_historical_roster_position/position_s",
                "Phil Ramone"
            ]
        ],
        [
            [
                "Java",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Jefferson Airplane"
            ]
        ],
        [
            [
                "Mountain View",
                "/business/business_operation/assets./measurement_unit/dated_money_value/currency",
                "Royal Academy of Dramatic Art"
            ]
        ],
        [
            [
                "Travis Barker",
                "/medicine/symptom/symptom_of",
                "Hackensack"
            ]
        ],
        [
            [
                "Boise State University",
                "/film/film/release_date_s./film/film_regional_release_date/film_release_region",
                "Razzie Award for Worst Screen Couple/Ensemble"
            ]
        ],
        [
            [
                "Missouri Tigers football",
                "/film/film/release_date_s./film/film_regional_release_date/film_regional_debut_venue",
                "Property developer-GB"
            ]
        ],
        [
            [
                "Steve Tisch",
                "/tv/tv_program/genre",
                "Rhinestone"
            ]
        ],
        [
            [
                "Jazz fusion",
                "/business/business_operation/revenue./measurement_unit/dated_money_value/currency",
                "Terence Blanchard"
            ]
        ],
        [
            [
                "American International Group",
                "/organization/organization/headquarters./location/mailing_address/country",
                "54th Annual Grammy Awards-US"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7201935074062208,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7245186132515307,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7287538757758681,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7328822191641505,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7369080389184028,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7408061621163328,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7445934714060665,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7483171708296027,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.751980784519914,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7556075729390461,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7460486770151362,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7430601630776916,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.740014645536534,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7368910133118436,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7336713959541392,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7303796816971526,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7270083784336757,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7235708454132771,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7200797346901406,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7165575289861243,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7505103302477047,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7461176775266213,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7416529599515669,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7370566250211402,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7322730326002473,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7273271690147487,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7222312115155672,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7170404387709457,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7117848235175096,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7064714535290469,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7196798831013415,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7231960472243602,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7266618376246415,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7300570827736618,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7333743337812884,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7366215798282439,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7397800560399235,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7428536144312108,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7458681025392807,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7488376750742699,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7072342368359836,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7110906625622704,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7149167665426293,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7187117970087334,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7224713391068244,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7261811177572136,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7298122748023853,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7333555678574497,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7368191752640458,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7401812051435032,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7161246597237192,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7205007328533894,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7248243652205056,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7290538751132337,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7331694158745101,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.737176674627863,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7410466981785817,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7448106107981584,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7485197956175949,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7521688519609163,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.719242676315413,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7234912714362844,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7276633975381335,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7317285633044245,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7356799096430566,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7395103489888809,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7432143478543611,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7468557021608693,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7504399813227842,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7539812509568955,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7553801275408013,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7518117625437316,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7482081716388497,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7445482413296313,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.740823265932412,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7369955894346674,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7330360518512731,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.728970137596375,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7247960780064868,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.720533191742149,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7498615920627865,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7470363638682321,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7441798576872477,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7412730432407967,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7383081081139341,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7352511702993252,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7321256874289711,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7289291586374348,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7256659442858671,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7223432835443117,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7481755836454073,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7452459483661443,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7422653314299223,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7392304594103404,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7361058534920587,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.732899833421031,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7296244427384837,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7262761506797577,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.7228669897370832,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.719410684435028,
                    0
                ]
            ]
        ]
    ],
    "recon_loss_mean": -13.61231650579477
}

==> data/old/GVAE_p1.txt <==
\texttt{[[France] [/base/petbreeds/city\_with\_dogs/top\_breeds./base/petbreeds/dog\_city\_relationship/dog\_breed] [Imperial Japanese Army]]}\\
\texttt{[[Cree Summer] [/tv/tv\_program/program\_creator] [David Chase]]}\\
\texttt{[[Guitar] [/business/business\_operation/assets./measurement\_unit/dated\_money\_value/currency] [Paramount Vantage]]}\\
\texttt{[[Democratic Party] [/music/genre/artists] [Howard Hawks]]}\\
\texttt{[[Roy Haynes] [/people/person/spouse\_s./people/marriage/location\_of\_ceremony] [The Portrait of a Lady]]}\\
\texttt{[[Cleveland Browns] [/film/actor/dubbing\_performances./film/dubbing\_performance/language] [David Milch]]}\\
\texttt{[[Jay-Z] [/film/special\_film\_performance\_type/film\_performance\_type./film/performance/film] [Ashley Tisdale]]}\\
\texttt{[[Phoenix Suns] [/film/film/dubbing\_performances./film/dubbing\_performance/actor] [Lynn]]}\\
\texttt{[[James E. Sullivan Award] [/organization/organization/child./organization/organization\_relationship/child] [Giant Records]]}\\
\texttt{[[Boston United F.C.] [/soccer/football\_player/current\_team./sports/sports\_team\_roster/team] [Kensal Green Cemetery]]}\\


==> data/old/GVAE_p1_delta.json <==
{
    "recon_loss_E_mean": -3.808661990098166,
    "_step": 23803,
    "gradients/decoder.rmlp.3.weight": {
        "values": [
            41,
            27,
            70,
            84,
            85,
            70,
            33,
            22,
            89,
            123,
            255,
            191,
            229,
            328,
            371,
            477,
            421,
            474,
            493,
            363,
            330,
            420,
            391,
            420,
            545,
            564,
            832,
            765,
            1031,
            1052,
            1086,
            1113,
            1497,
            1732,
            2429,
            2542,
            2873,
            4605,
            5837,
            9693,
            415548,
            19173,
            8961,
            5948,
            4940,
            4396,
            4052,
            3267,
            2382,
            2523,
            2138,
            2298,
            1722,
            1225,
            498,
            364,
            260,
            124,
            180,
            98,
            78,
            48,
            37,
            25
        ],
        "bins": [
            -0.00023226699817073478,
            -0.000226562041895411,
            -0.00022085708562008725,
            -0.00021515212934476347,
            -0.0002094471730694397,
            -0.00020374221679411592,
            -0.00019803726051879217,
            -0.0001923323042434684,
            -0.00018662734796814464,
            -0.00018092239169282086,
            -0.00017521743541749711,
            -0.00016951247914217334,
            -0.00016380752286684956,
            -0.00015810256659152578,
            -0.00015239761031620203,
            -0.00014669265404087826,
            -0.0001409876977655545,
            -0.00013528274149023073,
            -0.00012957778521490698,
            -0.0001238728289395832,
            -0.00011816787266425943,
            -0.00011246291638893566,
            -0.00010675796011361189,
            -0.00010105300383828812,
            -0.00009534804756296435,
            -0.00008964309128764058,
            -0.0000839381350123168,
            -0.00007823317873699304,
            -0.00007252822246166928,
            -0.00006682326618634552,
            -0.00006111830991102174,
            -0.000055413353635697975,
            -0.00004970839736037421,
            -0.00004400344108505044,
            -0.00003829848480972668,
            -0.00003259352853440291,
            -0.00002688857225907914,
            -0.000021183615983755374,
            -0.000015478659708431604,
            -0.000009773703433107837,
            -0.00000406874715778407,
            0.0000016362091175396977,
            0.000007341165392863465,
            0.000013046121668187234,
            0.000018751077943511,
            0.000024456034218834767,
            0.000030160990494158538,
            0.00003586594676948231,
            0.00004157090304480607,
            0.00004727585932012984,
            0.000052980815595453605,
            0.000058685771870777375,
            0.00006439072814610114,
            0.0000700956844214249,
            0.00007580064069674868,
            0.00008150559697207244,
            0.00008721055324739622,
            0.00009291550952271998,
            0.00009862046579804376,
            0.00010432542207336752,
            0.00011003037834869129,
            0.00011573533462401505,
            0.00012144029089933883,
            0.00012714524717466258,
            0.00013285020344998635
        ],
        "_type": "histogram"
    },
    "gradients/decoder.rmlp.3.bias": {
        "values": [
            16,
            28,
            13,
            9,
            4,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            1,
            4,
            5,
            2,
            5,
            0,
            1,
            5,
            74,
            591,
            29,
            71,
            92,
            26,
            14,
            12,
            9,
            4,
            2,
            4
        ],
        "bins": [
            -0.00046745485185840235,
            -0.00045870652776329544,
            -0.00044995820366818847,
            -0.00044120987957308155,
            -0.0004324615554779746,
            -0.00042371323138286766,
            -0.0004149649072877607,
            -0.00040621658319265377,
            -0.00039746825909754685,
            -0.00038871993500243994,
            -0.00037997161090733297,
            -0.00037122328681222605,
            -0.0003624749627171191,
            -0.00035372663862201216,
            -0.0003449783145269052,
            -0.00033622999043179827,
            -0.00032748166633669135,
            -0.00031873334224158444,
            -0.00030998501814647747,
            -0.00030123669405137055,
            -0.0002924883699562636,
            -0.00028374004586115666,
            -0.0002749917217660497,
            -0.00026624339767094277,
            -0.0002574950735758358,
            -0.0002487467494807289,
            -0.0002399984253856219,
            -0.000231250101290515,
            -0.00022250177719540805,
            -0.0002137534531003011,
            -0.00020500512900519416,
            -0.00019625680491008722,
            -0.00018750848081498033,
            -0.00017876015671987338,
            -0.00017001183262476644,
            -0.0001612635085296595,
            -0.00015251518443455258,
            -0.00014376686033944563,
            -0.0001350185362443387,
            -0.00012627021214923177,
            -0.00011752188805412481,
            -0.00010877356395901787,
            -0.00010002523986391094,
            -0.000091276915768804,
            -0.00008252859167369705,
            -0.0000737802675785901,
            -0.00006503194348348317,
            -0.00005628361938837623,
            -0.0000475352952932693,
            -0.00003878697119816236,
            -0.00003003864710305542,
            -0.00002129032300794848,
            -0.000012541998912841543,
            -0.000003793674817734604,
            0.000004954649277372335,
            0.000013702973372479276,
            0.000022451297467586214,
            0.00003119962156269315,
            0.00003994794565780009,
            0.00004869626975290703,
            0.00005744459384801397,
            0.00006619291794312091,
            0.00007494124203822785,
            0.00008368956613333478,
            0.00009243789022844173
        ],
        "_type": "histogram"
    },
    "val_permutation_mean": 0.6427915548847523,
    "val_loss_mean": 12.798568211707993,
    "gradients/decoder.rmlp.5.bias": {
        "_type": "histogram",
        "values": [
            2,
            1,
            0,
            0,
            1,
            0,
            2,
            0,
            0,
            0,
            0,
            2,
            3,
            1,
            3,
            1,
            1,
            4,
            3,
            2,
            3,
            3,
            15,
            20,
            24,
            53,
            154,
            982,
            5843,
            21900,
            769,
            109,
            46,
            29,
            13,
            7,
            9,
            5,
            3,
            5,
            1,
            0,
            1,
            4,
            2,
            1,
            2,
            0,
            1,
            0,
            2,
            0,
            0,
            0,
            1,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1
        ],
        "bins": [
            -0.00224929677439666,
            -0.002172177688143029,
            -0.002095058601889398,
            -0.002017939515635767,
            -0.001940820429382136,
            -0.001863701343128505,
            -0.001786582256874874,
            -0.0017094631706212429,
            -0.0016323440843676118,
            -0.0015552249981139808,
            -0.0014781059118603498,
            -0.0014009868256067187,
            -0.001323867739353088,
            -0.0012467486530994569,
            -0.0011696295668458259,
            -0.0010925104805921948,
            -0.0010153913943385638,
            -0.0009382723080849328,
            -0.0008611532218313017,
            -0.0007840341355776707,
            -0.0007069150493240397,
            -0.0006297959630704086,
            -0.0005526768768167776,
            -0.0004755577905631466,
            -0.00039843870430951564,
            -0.0003213196180558846,
            -0.0002442005318022536,
            -0.0001670814455486226,
            -0.00008996235929499156,
            -0.000012843273041360543,
            0.00006427581321227048,
            0.00014139489946590148,
            0.00021851398571953251,
            0.00029563307197316355,
            0.0003727521582267946,
            0.00044987124448042556,
            0.0005269903307340566,
            0.0006041094169876877,
            0.0006812285032413187,
            0.0007583475894949497,
            0.0008354666757485807,
            0.0009125857620022117,
            0.0009897048482558426,
            0.0010668239345094737,
            0.0011439430207631047,
            0.0012210621070167357,
            0.0012981811932703668,
            0.0013753002795239978,
            0.0014524193657776288,
            0.0015295384520312599,
            0.0016066575382848909,
            0.001683776624538522,
            0.001760895710792153,
            0.001838014797045784,
            0.001915133883299415,
            0.001992252969553046,
            0.002069372055806677,
            0.002146491142060308,
            0.002223610228313939,
            0.00230072931456757,
            0.002377848400821201,
            0.002454967487074832,
            0.002532086573328463,
            0.002609205659582094,
            0.002686324745835725
        ]
    },
    "gradients/decoder.rmlp.5.weight": {
        "_type": "histogram",
        "values": [
            1,
            0,
            2,
            69,
            1,
            0,
            66,
            105,
            10,
            96,
            100,
            98,
            152,
            284,
            118,
            540,
            479,
            631,
            286,
            590,
            438,
            608,
            1189,
            1524,
            2026,
            2459,
            6699,
            14482,
            49636,
            492571,
            29641909,
            473123,
            34851,
            12402,
            5273,
            3514,
            1485,
            1156,
            1115,
            814,
            778,
            1212,
            574,
            213,
            393,
            122,
            87,
            81,
            17,
            33,
            122,
            58,
            11,
            11,
            3,
            13,
            7,
            17,
            35,
            55,
            0,
            0,
            60,
            12
        ],
        "bins": [
            -0.0045037581831164466,
            -0.004356566756329587,
            -0.004209375329542728,
            -0.004062183902755868,
            -0.003914992475969008,
            -0.0037678010491821487,
            -0.0036206096223952893,
            -0.0034734181956084294,
            -0.0033262267688215705,
            -0.003179035342034711,
            -0.0030318439152478517,
            -0.002884652488460992,
            -0.0027374610616741324,
            -0.002590269634887273,
            -0.002443078208100413,
            -0.002295886781313554,
            -0.0021486953545266944,
            -0.002001503927739835,
            -0.0018543125009529754,
            -0.0017071210741661158,
            -0.0015599296473792564,
            -0.001412738220592397,
            -0.0012655467938055374,
            -0.0011183553670186777,
            -0.0009711639402318183,
            -0.0008239725134449588,
            -0.0006767810866580993,
            -0.0005295896598712398,
            -0.0003823982330843803,
            -0.00023520680629752079,
            -0.00008801537951066128,
            0.00005917604727619823,
            0.0002063674740630586,
            0.0003535589008499181,
            0.0005007503276367776,
            0.0006479417544236371,
            0.0007951331812104966,
            0.0009423246079973562,
            0.0010895160347842157,
            0.0012367074615710753,
            0.0013838988883579347,
            0.001531090315144794,
            0.0016782817419316537,
            0.0018254731687185133,
            0.0019726645955053727,
            0.002119856022292232,
            0.002267047449079092,
            0.0024142388758659514,
            0.0025614303026528108,
            0.00270862172943967,
            0.0028558131562265296,
            0.0030030045830133894,
            0.003150196009800249,
            0.003297387436587108,
            0.003444578863373968,
            0.0035917702901608274,
            0.003738961716947687,
            0.0038861531437345462,
            0.004033344570521406,
            0.0041805359973082655,
            0.004327727424095125,
            0.004474918850881985,
            0.004622110277668844,
            0.004769301704455704,
            0.004916493131242563
        ]
    },
    "gradients/decoder.rmlp.0.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            0,
            0,
            0,
            0,
            2,
            0,
            0,
            0,
            1,
            2,
            1,
            1,
            0,
            0,
            3,
            0,
            2,
            2,
            10,
            4,
            6,
            5,
            7,
            11,
            8,
            4,
            4,
            10,
            10,
            12,
            5,
            7,
            8,
            10,
            247,
            9,
            11,
            9,
            11,
            6,
            10,
            9,
            9,
            6,
            9,
            9,
            3,
            2,
            1,
            4,
            2,
            2,
            4,
            4,
            0,
            1,
            2,
            1,
            3,
            0,
            1,
            1
        ],
        "bins": [
            -0.003246371547681693,
            -0.0031570208898137413,
            -0.0030676702319457896,
            -0.0029783195740778375,
            -0.0028889689162098857,
            -0.002799618258341934,
            -0.002710267600473982,
            -0.00262091694260603,
            -0.0025315662847380785,
            -0.0024422156268701267,
            -0.002352864969002175,
            -0.002263514311134223,
            -0.002174163653266271,
            -0.0020848129953983194,
            -0.0019954623375303673,
            -0.0019061116796624156,
            -0.0018167610217944639,
            -0.0017274103639265122,
            -0.0016380597060585602,
            -0.0015487090481906083,
            -0.0014593583903226566,
            -0.0013700077324547049,
            -0.001280657074586753,
            -0.001191306416718801,
            -0.0011019557588508493,
            -0.0010126051009828976,
            -0.0009232544431149456,
            -0.0008339037852469938,
            -0.000744553127379042,
            -0.0006552024695110902,
            -0.0005658518116431384,
            -0.00047650115377518654,
            -0.0003871504959072347,
            -0.0002977998380392829,
            -0.00020844918017133107,
            -0.00011909852230337925,
            -0.000029747864435427426,
            0.0000596027934325244,
            0.00014895345130047622,
            0.00023830410916842804,
            0.00032765476703637986,
            0.0004170054249043317,
            0.0005063560827722835,
            0.0005957067406402353,
            0.0006850573985081872,
            0.000774408056376139,
            0.0008637587142440908,
            0.0009531093721120426,
            0.0010424600299799944,
            0.0011318106878479462,
            0.001221161345715898,
            0.00131051200358385,
            0.0013998626614518017,
            0.0014892133193197534,
            0.0015785639771877054,
            0.0016679146350556573,
            0.001757265292923609,
            0.0018466159507915607,
            0.0019359666086595127,
            0.0020253172665274646,
            0.0021146679243954163,
            0.002204018582263368,
            0.00229336924013132,
            0.002382719897999272,
            0.0024720705558672236
        ]
    },
    "gradients/decoder.rmlp.0.weight": {
        "values": [
            1,
            1,
            1,
            6,
            2,
            1,
            4,
            8,
            6,
            12,
            10,
            20,
            19,
            22,
            42,
            41,
            50,
            58,
            78,
            104,
            137,
            203,
            260,
            359,
            443,
            637,
            814,
            1011,
            1361,
            1580,
            1940,
            1975,
            2261,
            26085,
            2002,
            1843,
            1654,
            1467,
            1075,
            909,
            615,
            498,
            382,
            274,
            215,
            146,
            125,
            96,
            73,
            68,
            39,
            39,
            30,
            25,
            23,
            18,
            8,
            8,
            5,
            2,
            6,
            2,
            0,
            1
        ],
        "_type": "histogram",
        "bins": [
            -0.006987174267193174,
            -0.006776490456192586,
            -0.006565806645191997,
            -0.006355122834191408,
            -0.00614443902319082,
            -0.005933755212190231,
            -0.005723071401189642,
            -0.0055123875901890535,
            -0.005301703779188464,
            -0.005091019968187876,
            -0.0048803361571872865,
            -0.004669652346186698,
            -0.00445896853518611,
            -0.004248284724185521,
            -0.004037600913184932,
            -0.0038269171021843434,
            -0.0036162332911837546,
            -0.0034055494801831657,
            -0.0031948656691825773,
            -0.0029841818581819884,
            -0.0027734980471813995,
            -0.0025628142361808107,
            -0.002352130425180222,
            -0.0021414466141796333,
            -0.0019307628031790447,
            -0.001720078992178456,
            -0.0015093951811778672,
            -0.0012987113701772785,
            -0.0010880275591766899,
            -0.0008773437481761011,
            -0.0006666599371755123,
            -0.00045597612617492367,
            -0.0002452923151743348,
            -0.000034608504173746065,
            0.00017607530682684267,
            0.0003867591178274314,
            0.0005974429288280201,
            0.0008081267398286089,
            0.0010188105508291976,
            0.0012294943618297864,
            0.001440178172830375,
            0.0016508619838309637,
            0.0018615457948315526,
            0.0020722296058321415,
            0.00228291341683273,
            0.002493597227833319,
            0.0027042810388339072,
            0.002914964849834496,
            0.003125648660835085,
            0.003336332471835674,
            0.0035470162828362623,
            0.003757700093836851,
            0.00396838390483744,
            0.0041790677158380285,
            0.004389751526838618,
            0.004600435337839206,
            0.004811119148839795,
            0.005021802959840383,
            0.005232486770840972,
            0.005443170581841561,
            0.00565385439284215,
            0.0058645382038427386,
            0.006075222014843328,
            0.006285905825843916,
            0.006496589636844505
        ]
    },
    "train_loss_step": 12.68120293919756,
    "recon_loss_F_std": 1.2803283663943017,
    "_timestamp": 1610354932,
    "recon_loss_std": 2.4810260054318243,
    "val_permutation_std": 0.007628979384936396,
    "train_permutation_mean": 0.6068535401395315,
    "reg_loss_std": 1.140097028456354,
    "gradients/encoder.mlp.3.bias": {
        "_type": "histogram",
        "values": [
            6,
            16,
            8,
            18,
            21,
            25,
            11,
            6,
            53,
            20,
            3,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            259,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            0,
            1,
            0,
            4,
            9,
            16,
            12,
            8,
            3,
            1,
            2,
            0,
            1,
            0,
            1,
            2,
            1,
            5
        ],
        "bins": [
            -0.0032316530333327603,
            -0.0030793541784113546,
            -0.002927055323489949,
            -0.002774756468568543,
            -0.0026224576136471374,
            -0.0024701587587257316,
            -0.002317859903804326,
            -0.00216556104888292,
            -0.002013262193961515,
            -0.0018609633390401091,
            -0.0017086644841187034,
            -0.0015563656291972979,
            -0.0014040667742758921,
            -0.0012517679193544864,
            -0.0010994690644330809,
            -0.0009471702095116752,
            -0.0007948713545902694,
            -0.0006425724996688637,
            -0.0004902736447474581,
            -0.0003379747898260524,
            -0.0001856759349046467,
            -0.00003337707998324102,
            0.00011892177493816466,
            0.00027122062985957034,
            0.000423519484780976,
            0.0005758183397023818,
            0.0007281171946237874,
            0.000880416049545193,
            0.0010327149044665987,
            0.0011850137593880045,
            0.00133731261430941,
            0.0014896114692308157,
            0.0016419103241522215,
            0.0017942091790736272,
            0.001946508033995033,
            0.0020988068889164387,
            0.0022511057438378444,
            0.00240340459875925,
            0.002555703453680656,
            0.0027080023086020616,
            0.002860301163523467,
            0.0030126000184448726,
            0.0031648988733662784,
            0.003317197728287684,
            0.0034694965832090894,
            0.003621795438130495,
            0.003774094293051901,
            0.003926393147973307,
            0.004078692002894712,
            0.004230990857816118,
            0.004383289712737524,
            0.0045355885676589295,
            0.004687887422580335,
            0.004840186277501741,
            0.004992485132423147,
            0.0051447839873445525,
            0.005297082842265958,
            0.005449381697187364,
            0.00560168055210877,
            0.005753979407030175,
            0.00590627826195158,
            0.006058577116872986,
            0.006210875971794392,
            0.0063631748267157975,
            0.006515473681637203
        ]
    },
    "gradients/encoder.mlp.3.weight": {
        "bins": [
            -0.00008108217753720725,
            -0.0000753862546213665,
            -0.00006969033170552575,
            -0.000063994408789685,
            -0.000058298485873844254,
            -0.000052602562958003506,
            -0.00004690664004216276,
            -0.00004121071712632201,
            -0.00003551479421048126,
            -0.000029818871294640513,
            -0.000024122948378799765,
            -0.000018427025462959017,
            -0.000012731102547118269,
            -0.0000070351796312775205,
            -0.0000013392567154367724,
            0.000004356666200403976,
            0.000010052589116244724,
            0.000015748512032085472,
            0.00002144443494792622,
            0.00002714035786376697,
            0.000032836280779607717,
            0.000038532203695448465,
            0.00004422812661128921,
            0.00004992404952712996,
            0.00005561997244297071,
            0.00006131589535881146,
            0.0000670118182746522,
            0.00007270774119049295,
            0.0000784036641063337,
            0.00008409958702217445,
            0.0000897955099380152,
            0.00009549143285385595,
            0.00010118735576969667,
            0.00010688327868553742,
            0.00011257920160137816,
            0.00011827512451721891,
            0.00012397104743305966,
            0.00012966697034890042,
            0.00013536289326474116,
            0.0001410588161805819,
            0.00014675473909642265,
            0.00015245066201226341,
            0.00015814658492810415,
            0.00016384250784394488,
            0.00016953843075978564,
            0.0001752343536756264,
            0.00018093027659146714,
            0.00018662619950730788,
            0.00019232212242314864,
            0.0001980180453389894,
            0.00020371396825483013,
            0.00020940989117067087,
            0.00021510581408651163,
            0.0002208017370023524,
            0.00022649765991819313,
            0.00023219358283403386,
            0.00023788950574987462,
            0.00024358542866571538,
            0.00024928135158155615,
            0.00025497727449739685,
            0.0002606731974132376,
            0.0002663691203290784,
            0.0002720650432449191,
            0.00027776096616075985,
            0.0002834568890766006
        ],
        "_type": "histogram",
        "values": [
            18,
            92,
            82,
            162,
            546,
            1303,
            1963,
            3754,
            8073,
            14616,
            19379,
            21199,
            18734,
            10448,
            389983,
            5759,
            4342,
            2097,
            1125,
            775,
            525,
            352,
            255,
            204,
            273,
            353,
            365,
            394,
            449,
            664,
            818,
            812,
            793,
            877,
            958,
            1158,
            1152,
            1112,
            1076,
            1044,
            845,
            877,
            837,
            762,
            582,
            417,
            359,
            316,
            246,
            229,
            175,
            128,
            123,
            116,
            69,
            58,
            29,
            13,
            7,
            7,
            3,
            4,
            0,
            2
        ]
    },
    "gradients/encoder.mlp.5.bias": {
        "_type": "histogram",
        "values": [
            1,
            0,
            1,
            0,
            2,
            0,
            0,
            2,
            0,
            1,
            3,
            0,
            3,
            2,
            3,
            3,
            4,
            4,
            2,
            5,
            1,
            5,
            2,
            0,
            5,
            6,
            2,
            6,
            10,
            7,
            13,
            9,
            10,
            8,
            7,
            5,
            2,
            2,
            3,
            5,
            3,
            5,
            5,
            3,
            5,
            4,
            4,
            2,
            5,
            2,
            2,
            3,
            4,
            0,
            2,
            2,
            0,
            1,
            0,
            0,
            1,
            2,
            0,
            1
        ],
        "bins": [
            -0.005839320471370309,
            -0.005655477972098328,
            -0.005471635472826346,
            -0.005287792973554364,
            -0.005103950474282382,
            -0.0049201079750104005,
            -0.004736265475738418,
            -0.004552422976466437,
            -0.004368580477194455,
            -0.004184737977922474,
            -0.004000895478650492,
            -0.00381705297937851,
            -0.0036332104801065283,
            -0.0034493679808345465,
            -0.003265525481562565,
            -0.003081682982290583,
            -0.0028978404830186013,
            -0.0027139979837466194,
            -0.0025301554844746376,
            -0.002346312985202656,
            -0.0021624704859306743,
            -0.0019786279866586924,
            -0.0017947854873867108,
            -0.0016109429881147291,
            -0.0014271004888427473,
            -0.0012432579895707654,
            -0.0010594154902987837,
            -0.000875572991026802,
            -0.0006917304917548202,
            -0.0005078879924828385,
            -0.0003240454932108567,
            -0.00014020299393887497,
            0.00004363950533310679,
            0.00022748200460508854,
            0.0004113245038770703,
            0.000595167003149052,
            0.0007790095024210338,
            0.0009628520016930156,
            0.0011466945009649973,
            0.001330537000236979,
            0.0015143794995089608,
            0.0016982219987809427,
            0.0018820644980529243,
            0.002065906997324906,
            0.002249749496596888,
            0.0024335919958688697,
            0.002617434495140851,
            0.002801276994412833,
            0.002985119493684815,
            0.0031689619929567967,
            0.0033528044922287786,
            0.00353664699150076,
            0.003720489490772742,
            0.0039043319900447238,
            0.004088174489316705,
            0.0042720169885886875,
            0.004455859487860669,
            0.00463970198713265,
            0.004823544486404633,
            0.005007386985676614,
            0.0051912294849485955,
            0.005375071984220577,
            0.005558914483492559,
            0.005742756982764541,
            0.005926599482036523
        ]
    },
    "gradients/encoder.mlp.5.weight": {
        "bins": [
            -0.0005135676540240228,
            -0.0004971001757567642,
            -0.0004806326974895055,
            -0.00046416521922224685,
            -0.00044769774095498817,
            -0.00043123026268772954,
            -0.00041476278442047085,
            -0.0003982953061532122,
            -0.00038182782788595353,
            -0.0003653603496186949,
            -0.0003488928713514362,
            -0.0003324253930841776,
            -0.00031595791481691895,
            -0.0002994904365496603,
            -0.00028302295828240163,
            -0.000266555480015143,
            -0.0002500880017478843,
            -0.00023362052348062566,
            -0.000217153045213367,
            -0.00020068556694610837,
            -0.00018421808867884968,
            -0.00016775061041159102,
            -0.00015128313214433236,
            -0.00013481565387707373,
            -0.00011834817560981507,
            -0.00010188069734255641,
            -0.00008541321907529776,
            -0.00006894574080803911,
            -0.00005247826254078045,
            -0.00003601078427352179,
            -0.00001954330600626314,
            -0.0000030758277390044886,
            0.00001339165052825417,
            0.000029859128795512826,
            0.00004632660706277148,
            0.00006279408533003013,
            0.00007926156359728879,
            0.00009572904186454745,
            0.0001121965201318061,
            0.00012866399839906475,
            0.0001451314766663234,
            0.00016159895493358207,
            0.00017806643320084073,
            0.0001945339114680994,
            0.00021100138973535802,
            0.00022746886800261668,
            0.00024393634626987534,
            0.00026040382453713397,
            0.00027687130280439266,
            0.0002933387810716513,
            0.00030980625933891,
            0.0003262737376061686,
            0.0003427412158734273,
            0.0003592086941406859,
            0.0003756761724079446,
            0.00039214365067520324,
            0.0004086111289424619,
            0.0004250786072097205,
            0.0004415460854769792,
            0.0004580135637442378,
            0.0004744810420114965,
            0.0004909485202787551,
            0.0005074159985460138,
            0.0005238834768132725,
            0.0005403509550805311
        ],
        "values": [
            8,
            6,
            3,
            1,
            7,
            11,
            14,
            16,
            33,
            43,
            82,
            76,
            108,
            172,
            166,
            231,
            313,
            363,
            326,
            355,
            309,
            409,
            365,
            560,
            744,
            1278,
            1551,
            2772,
            3497,
            4452,
            5984,
            56984,
            4899,
            3235,
            2721,
            1903,
            1520,
            1368,
            1027,
            801,
            424,
            314,
            441,
            370,
            293,
            303,
            255,
            306,
            272,
            182,
            138,
            84,
            54,
            66,
            70,
            42,
            18,
            14,
            10,
            9,
            4,
            2,
            6,
            10
        ],
        "_type": "histogram"
    },
    "train_loss_mean": 12.797330121976453,
    "val_loss_step": 12.832860241037867,
    "recon_loss_F_mean": -8.132701016911655,
    "recon_loss_mean": -12.288968262485657,
    "recon_loss_A_std": 0.29016217303549524,
    "_runtime": 52987,
    "recon_loss_A_mean": -0.347605255475833,
    "gradients/encoder.mlp.0.weight": {
        "_type": "histogram",
        "values": [
            2,
            0,
            0,
            0,
            0,
            0,
            0,
            2,
            0,
            2,
            2,
            0,
            1,
            2,
            0,
            0,
            2,
            2,
            0,
            2,
            1,
            4,
            9,
            7,
            16,
            17,
            20,
            24,
            27,
            32,
            31,
            30,
            37,
            56,
            83,
            139,
            434,
            2978,
            29654274,
            1092993,
            2500,
            531,
            197,
            68,
            15,
            10,
            7,
            8,
            19,
            16,
            19,
            24,
            26,
            30,
            32,
            23,
            18,
            16,
            16,
            4,
            4,
            1,
            1,
            2
        ],
        "bins": [
            -0.017280655775570305,
            -0.0168372415936967,
            -0.016393827411823093,
            -0.015950413229949487,
            -0.015506999048075879,
            -0.015063584866202273,
            -0.014620170684328667,
            -0.014176756502455059,
            -0.013733342320581453,
            -0.013289928138707847,
            -0.01284651395683424,
            -0.012403099774960635,
            -0.011959685593087029,
            -0.011516271411213422,
            -0.011072857229339816,
            -0.01062944304746621,
            -0.010186028865592603,
            -0.009742614683718996,
            -0.00929920050184539,
            -0.008855786319971783,
            -0.008412372138098177,
            -0.00796895795622457,
            -0.0075255437743509635,
            -0.0070821295924773575,
            -0.006638715410603751,
            -0.006195301228730145,
            -0.005751887046856538,
            -0.005308472864982932,
            -0.004865058683109326,
            -0.00442164450123572,
            -0.003978230319362113,
            -0.003534816137488507,
            -0.0030914019556148985,
            -0.002647987773741292,
            -0.0022045735918676855,
            -0.0017611594099940795,
            -0.001317745228120473,
            -0.0008743310462468666,
            -0.0004309168643732602,
            0.000012497317500346095,
            0.0004559114993739526,
            0.000899325681247559,
            0.0013427398631211654,
            0.0017861540449947717,
            0.002229568226868378,
            0.0026729824087419847,
            0.0031163965906155907,
            0.0035598107724891972,
            0.004003224954362804,
            0.00444663913623641,
            0.004890053318110017,
            0.005333467499983623,
            0.00577688168185723,
            0.006220295863730836,
            0.006663710045604443,
            0.007107124227478049,
            0.007550538409351655,
            0.007993952591225262,
            0.008437366773098868,
            0.008880780954972474,
            0.00932419513684608,
            0.009767609318719686,
            0.010211023500593292,
            0.010654437682466898,
            0.011097851864340506
        ]
    },
    "gradients/encoder.mlp.0.bias": {
        "_type": "histogram",
        "bins": [
            -0.018133014403349256,
            -0.017674109442594992,
            -0.01721520448184073,
            -0.016756299521086464,
            -0.0162973945603322,
            -0.015838489599577937,
            -0.015379584638823673,
            -0.01492067967806941,
            -0.014461774717315148,
            -0.014002869756560885,
            -0.01354396479580662,
            -0.013085059835052358,
            -0.012626154874298095,
            -0.01216724991354383,
            -0.011708344952789567,
            -0.011249439992035305,
            -0.01079053503128104,
            -0.010331630070526777,
            -0.009872725109772513,
            -0.00941382014901825,
            -0.008954915188263985,
            -0.008496010227509721,
            -0.008037105266755457,
            -0.007578200306001194,
            -0.007119295345246931,
            -0.006660390384492667,
            -0.006201485423738404,
            -0.00574258046298414,
            -0.005283675502229877,
            -0.004824770541475613,
            -0.00436586558072135,
            -0.0039069606199670865,
            -0.0034480556592128234,
            -0.00298915069845856,
            -0.0025302457377042965,
            -0.0020713407769500326,
            -0.0016124358161957693,
            -0.0011535308554415059,
            -0.0006946258946872423,
            -0.00023572093393297872,
            0.00022318402682128475,
            0.0006820889875755482,
            0.0011409939483298117,
            0.0015998989090840754,
            0.002058803869838339,
            0.0025177088305926025,
            0.002976613791346866,
            0.00343551875210113,
            0.003894423712855393,
            0.004353328673609657,
            0.00481223363436392,
            0.005271138595118184,
            0.005730043555872447,
            0.006188948516626711,
            0.006647853477380974,
            0.007106758438135238,
            0.0075656633988895015,
            0.008024568359643765,
            0.00848347332039803,
            0.008942378281152292,
            0.009401283241906555,
            0.00986018820266082,
            0.010319093163415083,
            0.010777998124169345,
            0.01123690308492361
        ],
        "values": [
            1,
            0,
            1,
            0,
            0,
            0,
            0,
            2,
            0,
            2,
            2,
            1,
            0,
            1,
            1,
            1,
            0,
            3,
            1,
            0,
            1,
            2,
            1,
            11,
            6,
            15,
            18,
            18,
            22,
            27,
            27,
            24,
            18,
            20,
            13,
            10,
            14,
            4,
            2,
            473,
            1,
            3,
            2,
            2,
            2,
            5,
            7,
            5,
            11,
            19,
            11,
            26,
            28,
            30,
            27,
            27,
            25,
            16,
            19,
            8,
            1,
            3,
            2,
            2
        ]
    },
    "epoch": 199,
    "interpolations.between2.text": [
        [
            [
                "Tony Kushner",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Larry Crowne"
            ]
        ],
        [
            [
                "Bryan Adams",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "New Orleans Saints"
            ]
        ],
        [
            [
                "Scott Baio-GB",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Actor-GB"
            ]
        ],
        [
            [
                "Dean Saunders",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Punjab, India"
            ]
        ],
        [
            [
                "Santa Barbara",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Emily Blunt"
            ]
        ],
        [
            [
                "Sprint Corporation",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Paul Auster"
            ]
        ],
        [
            [
                "Albert Finney",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States Dollar"
            ]
        ],
        [
            [
                "Aristotle",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Vincent Gallo"
            ]
        ],
        [
            [
                "Mick Jagger",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Defender",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "American Dad!"
            ]
        ]
    ],
    "interpolations.between2.confi": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875553318883685,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.583735462579606,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5806722852494944,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5780493773854402,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5758104060514336,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5742616480917738,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5738334349218135,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5739163140088525,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5747052408088715,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5761386616874663,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.text.0": [
        [
            [
                "Shane Smeltz",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Mobile Suit Gundam SEED"
            ]
        ],
        [
            [
                "Paul McCartney",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Delft"
            ]
        ],
        [
            [
                "Defender",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "1995 NCAA Men's Division I Basketball Tournament"
            ]
        ],
        [
            [
                "Joey Fatone",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Seymour Cassel"
            ]
        ],
        [
            [
                "Kay Cannon",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Cooper Union"
            ]
        ],
        [
            [
                "Marc Shaiman",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "1980 Summer Olympics"
            ]
        ],
        [
            [
                "Richard Griffiths",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Domestic partnership"
            ]
        ],
        [
            [
                "George Carlin",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Zoolander"
            ]
        ],
        [
            [
                "Michigan State Spartans football",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Film Director"
            ]
        ],
        [
            [
                "El Salvador national football team",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ]
    ],
    "interpolations.confidence95.text.1": [
        [
            [
                "Greg Graffin",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Anne Hathaway",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Trisha Yearwood"
            ]
        ],
        [
            [
                "Brazil",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Rare Ltd"
            ]
        ],
        [
            [
                "Kate Nelligan",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Judaism-GB"
            ]
        ],
        [
            [
                "Carl Cort",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "The Transformers: The Movie"
            ]
        ],
        [
            [
                "FC Dynamo Moscow",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Anemia"
            ]
        ],
        [
            [
                "Chuck Norris",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Executive Producer"
            ]
        ],
        [
            [
                "Graham Chapman",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "English Language"
            ]
        ],
        [
            [
                "Leonard Bernstein",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Thomas Haden Church"
            ]
        ],
        [
            [
                "David Miner",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Cowboys & Aliens"
            ]
        ]
    ],
    "interpolations.confidence95.text.2": [
        [
            [
                "Steven Spielberg",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Priest-GB"
            ]
        ],
        [
            [
                "Harvey Weinstein",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Wong Jim"
            ]
        ],
        [
            [
                "Charles M. Schulz",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Colleen Atwood"
            ]
        ],
        [
            [
                "David Walliams",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Springfield"
            ]
        ],
        [
            [
                "Lionel Messi",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Stan Winston"
            ]
        ],
        [
            [
                "Jack Kerouac",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Primetime Emmy Award for Outstanding Supporting Actor - Drama Series"
            ]
        ],
        [
            [
                "Brazil",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Yorkshire Terrier"
            ]
        ],
        [
            [
                "Steve Martin",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Good Night, and Good Luck"
            ]
        ],
        [
            [
                "John Rawls",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Japan",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Joe Roth"
            ]
        ]
    ],
    "interpolations.confidence95.text.3": [
        [
            [
                "Indonesia",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Robin Gibb"
            ]
        ],
        [
            [
                "Taiwo Atieno",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Hannibal"
            ]
        ],
        [
            [
                "Erich Wolfgang Korngold",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Medford"
            ]
        ],
        [
            [
                "Jeremy Piven",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Republic of Ireland"
            ]
        ],
        [
            [
                "Mad Men",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Golden Lion"
            ]
        ],
        [
            [
                "Warner Bros. Entertainment",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "The Hobbit: An Unexpected Journey"
            ]
        ],
        [
            [
                "Grammy Award for Best New Artist",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Gangsta rap"
            ]
        ],
        [
            [
                "P. G. Wodehouse",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Craig Carlson"
            ]
        ],
        [
            [
                "Chris Thomas King",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Executive Producer"
            ]
        ],
        [
            [
                "Total Recall",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Tom Hollander"
            ]
        ]
    ],
    "interpolations.confidence95.text.4": [
        [
            [
                "The Lord of the Rings: The Two Towers",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Robert Chartoff"
            ]
        ],
        [
            [
                "Lewiston",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Daytime Emmy Award for Outstanding Talk Show Host"
            ]
        ],
        [
            [
                "Grammy Award for Song of the Year",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Sound Editor-GB"
            ]
        ],
        [
            [
                "Rawalpindi",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Australia",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Lesley Sharp"
            ]
        ],
        [
            [
                "Bo Derek",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "The Big Lebowski",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Inglourious Basterds"
            ]
        ],
        [
            [
                "Don Cheadle",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Executive Producer"
            ]
        ],
        [
            [
                "Richard Linklater",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Breakfast on Pluto"
            ]
        ],
        [
            [
                "Mechanical Engineering",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Comedian"
            ]
        ]
    ],
    "interpolations.confidence95.text.5": [
        [
            [
                "Portugal",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Soviet Union"
            ]
        ],
        [
            [
                "Jennifer Celotta",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Independent Spirit Award for Best Female Lead"
            ]
        ],
        [
            [
                "Connecticut",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Toulouse FC"
            ]
        ],
        [
            [
                "James Cameron",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "FC Seoul"
            ]
        ],
        [
            [
                "Sovereign state",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States Dollar"
            ]
        ],
        [
            [
                "Mike Mills",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Screenwriter"
            ]
        ],
        [
            [
                "Paramount Pictures",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Jonah Hex",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Harry Connick, Jr."
            ]
        ],
        [
            [
                "Dakota Fanning",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "G.I. Joe: Retaliation"
            ]
        ],
        [
            [
                "New York",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Star Wars Episode V: The Empire Strikes Back"
            ]
        ]
    ],
    "interpolations.confidence95.text.6": [
        [
            [
                "Paramount Pictures",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Official Website"
            ]
        ],
        [
            [
                "The Merry Widow",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Cynthia Nixon"
            ]
        ],
        [
            [
                "Timothy Hutton",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "L.A. Confidential"
            ]
        ],
        [
            [
                "Ludacris",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "University of Tulsa"
            ]
        ],
        [
            [
                "University of Liverpool",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Noise rock"
            ]
        ],
        [
            [
                "Japan",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Actor-GB"
            ]
        ],
        [
            [
                "Dudley Moore",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "English Language"
            ]
        ],
        [
            [
                "Jason Lee",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Brooke Shields"
            ]
        ],
        [
            [
                "Beginners",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "MTV Movie Award for Best Fight"
            ]
        ],
        [
            [
                "John Woo",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "English Language"
            ]
        ]
    ],
    "interpolations.confidence95.text.7": [
        [
            [
                "Claire Danes",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Male"
            ]
        ],
        [
            [
                "Ricky Nelson",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Martin Heidegger"
            ]
        ],
        [
            [
                "Honolulu",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Forward"
            ]
        ],
        [
            [
                "Michael Moore",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "PAS Giannina F.C."
            ]
        ],
        [
            [
                "Elliot Goldenthal",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Actor-GB"
            ]
        ],
        [
            [
                "Pandro S. Berman",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Chicago Film Critics Association Award for Best Actor"
            ]
        ],
        [
            [
                "Philadelphia",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "William S. Burroughs"
            ]
        ],
        [
            [
                "Robert Wagner",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "In the Name of the King: A Dungeon Siege Tale"
            ]
        ],
        [
            [
                "The Lookout",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Female"
            ]
        ],
        [
            [
                "Russell Crowe",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Tony Award for Best Musical"
            ]
        ]
    ],
    "interpolations.confidence95.text.8": [
        [
            [
                "United Kingdom",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "HBO"
            ]
        ],
        [
            [
                "Reba McEntire",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Graeme Revell"
            ]
        ],
        [
            [
                "Brokeback Mountain",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "English Language"
            ]
        ],
        [
            [
                "Lara Croft Tomb Raider: The Cradle of Life",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Malden"
            ]
        ],
        [
            [
                "Skidmore College",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States Dollar"
            ]
        ],
        [
            [
                "Academy Award for Best Film Editing",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States Dollar"
            ]
        ],
        [
            [
                "United Kingdom",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Scotland"
            ]
        ],
        [
            [
                "Vanessa Redgrave",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Tom Fleischman"
            ]
        ],
        [
            [
                "The Blind Side",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Official Website"
            ]
        ],
        [
            [
                "My Big Fat Greek Wedding",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Comedian"
            ]
        ]
    ],
    "interpolations.confidence95.text.9": [
        [
            [
                "Emmylou Harris",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Dylan Baker"
            ]
        ],
        [
            [
                "Sam Wood",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Primetime Emmy Award for Outstanding Supporting Actor - Miniseries or a Movie"
            ]
        ],
        [
            [
                "Roger Berlind",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Ludhiana"
            ]
        ],
        [
            [
                "44th Annual Grammy Awards",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States of America"
            ]
        ],
        [
            [
                "Serbia",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Cars 2"
            ]
        ],
        [
            [
                "Mathematics",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "United States Dollar"
            ]
        ],
        [
            [
                "Steven Berkoff",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Chicago"
            ]
        ],
        [
            [
                "Charles S. Dutton",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "The Civil War"
            ]
        ],
        [
            [
                "Algeria national football team",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Isabelle Huppert"
            ]
        ],
        [
            [
                "Livingston County",
                "/location/location/adjoin_s./location/adjoining_relationship/adjoins",
                "Rob Schneider"
            ]
        ]
    ],
    "interpolations.confidence95.confi.0": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873311672338324,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873947399252906,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874741637715715,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875673371042335,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876687980589665,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878467422263844,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5881209494363816,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5884264944727212,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5887731055335198,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5891705753621491,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.1": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878418026488434,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867727906177846,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5857875885441779,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.584871507089697,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5840803246101745,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5834530296460343,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5833031684982583,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5835231564919163,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5838813438904245,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5843868941401493,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.2": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5945381343736612,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5933425129579284,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5921794071882118,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5911083893870555,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5901122335692741,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5893046640219921,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5886002643489917,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.588029310546653,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875199096810129,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5870334873121428,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.3": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587147620932913,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5862030237848741,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5853851127532737,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5847094982132345,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5842011506144695,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5839342521209365,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5845533296413392,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5855489781359935,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5866658542410058,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.58788256958818,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.4": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5915125634632885,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5905633313011821,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5897371117533993,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5890285697678829,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5884048495134035,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879185599101394,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875587418356303,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872074145693154,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.586883599055683,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5866455017711528,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.5": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5895852016214013,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5889814410970444,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5884209060498026,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878985988664884,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874189006837135,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5869810265018778,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.586560286079349,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.58618377454184,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5858978585572424,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5856988646981742,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.6": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872776146233767,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867619480636875,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5863238645470943,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5860085682605002,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5860572363952159,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5863293903994601,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5867467270572788,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873336234943933,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879652734900876,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5887640152955087,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.7": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5878797607878874,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.588751483504658,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.589912980996053,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5912459547082751,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5927053798330415,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.594271616613743,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5960156737335588,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5980777981815173,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.600306101571106,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.6027082701721176,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.8": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872224212915571,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873266064461107,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874465248331545,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5875864929489707,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5877303197434918,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5879058036436217,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.588167551280272,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5884571067735423,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5887585922091237,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5890682731693586,
                    0
                ]
            ]
        ]
    ],
    "interpolations.confidence95.confi.9": [
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871031423843988,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.587100330031238,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871167230732263,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5871569924758125,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5872219041439578,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5873350406259633,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5874871923728265,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5876441340980415,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.58782653818635,
                    0
                ]
            ]
        ],
        [
            [
                [
                    0,
                    0
                ],
                [
                    0.5880478208740618,
                    0
                ]
            ]
        ]
    ],
    "train_loss_std": 0.0360981929367819,
    "reg_loss_mean": 0.9064866309203528,
    "recon_loss_E_std": 1.5793960748340956,
    "val_loss_std": 0.030929660303295047,
    "train_permutation_std": 0.012571010618690492,
    "graph_0": {
        "_type": "graph-file",
        "sha256": "64842896e38c0c70b2e465e51492ade95fc2279ce2f3f5072a96a5e1182c0c0d",
        "path": "media/graph/graph_0_summary_64842896.graph.json",
        "size": 1326
    }
}

==> data/old/GVAE_p1_delta.txt <==
[[Tony Kushner] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Larry Crowne]]\\
[[Bryan Adams] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [New Orleans Saints]]\\
[[Scott Baio-GB] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Actor-GB]]\\
[[Dean Saunders] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Punjab] [India]]\\
[[Santa Barbara] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Emily Blunt]]\\
[[Sprint Corporation] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Paul Auster]]\\
[[Albert Finney] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [United States Dollar]]\\
[[Aristotle] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [Vincent Gallo]]\\
[[Mick Jagger] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [United States of America]]\\
[[Defender] [/location/location/adjoin_s./location/adjoining_relationship/adjoins] [American Dad!]]\\


==> graphs/data/LP/lp_GCVAE_fb.csv <==
"Step","GCVAE_fb15k_p1 - Hits_1","GCVAE_fb15k_p1 - Hits_1__MIN","GCVAE_fb15k_p1 - Hits_1__MAX","GCVAE_fb15k_p1 - Hits_10","GCVAE_fb15k_p1 - Hits_10__MIN","GCVAE_fb15k_p1 - Hits_10__MAX","GCVAE_fb15k_p1 - Hits_3","GCVAE_fb15k_p1 - Hits_3__MIN","GCVAE_fb15k_p1 - Hits_3__MAX","GCVAE_fb15k_p1 - MRR","GCVAE_fb15k_p1 - MRR__MIN","GCVAE_fb15k_p1 - MRR__MAX","GCVAE_fb15k_p1 - Hits_10_temp","GCVAE_fb15k_p1 - Hits_10_temp__MIN","GCVAE_fb15k_p1 - Hits_10_temp__MAX","GCVAE_fb15k_p1 - Hits_1_temp","GCVAE_fb15k_p1 - Hits_1_temp__MIN","GCVAE_fb15k_p1 - Hits_1_temp__MAX","GCVAE_fb15k_p1 - Hits_3_temp","GCVAE_fb15k_p1 - Hits_3_temp__MIN","GCVAE_fb15k_p1 - Hits_3_temp__MAX","GCVAE_fb15k_p1 - MRR_temp","GCVAE_fb15k_p1 - MRR_temp__MIN","GCVAE_fb15k_p1 - MRR_temp__MAX"
"33829","","","","","","","","","","","","","0.020228671943711522","0.020228671943711522","0.020228671943711522","0.008501905599530929","0.008501905599530929","0.008501905599530929","0.010554089709762533","0.010554089709762533","0.010554089709762533","0.013350489830772945","0.013350489830772945","0.013350489830772945"
"61119","","","","","","","","","","","","","0.07255936675461741","0.07255936675461741","0.07255936675461741","0.016710642040457344","0.016710642040457344","0.016710642040457344","0.034740545294635","0.034740545294635","0.034740545294635","0.03575627002212022","0.03575627002212022","0.03575627002212022"
"61120","0.016710642040457344","0.016710642040457344","0.016710642040457344","0.07255936675461741","0.07255936675461741","0.07255936675461741","0.034740545294635","0.034740545294635","0.034740545294635","0.03575627002212022","0.03575627002212022","0.03575627002212022","","","","","","","","","","","",""

==> graphs/data/LP/lp_GCVAE_wn.csv <==
"Step","GCVAE_wn18rr_p1 - Hits_1","GCVAE_wn18rr_p1 - Hits_1__MIN","GCVAE_wn18rr_p1 - Hits_1__MAX","GCVAE_wn18rr_p1 - Hits_10","GCVAE_wn18rr_p1 - Hits_10__MIN","GCVAE_wn18rr_p1 - Hits_10__MAX","GCVAE_wn18rr_p1 - Hits_3","GCVAE_wn18rr_p1 - Hits_3__MIN","GCVAE_wn18rr_p1 - Hits_3__MAX","GCVAE_wn18rr_p1 - MRR","GCVAE_wn18rr_p1 - MRR__MIN","GCVAE_wn18rr_p1 - MRR__MAX","GCVAE_wn18rr_p1 - Hits_10_temp","GCVAE_wn18rr_p1 - Hits_10_temp__MIN","GCVAE_wn18rr_p1 - Hits_10_temp__MAX","GCVAE_wn18rr_p1 - Hits_1_temp","GCVAE_wn18rr_p1 - Hits_1_temp__MIN","GCVAE_wn18rr_p1 - Hits_1_temp__MAX","GCVAE_wn18rr_p1 - Hits_3_temp","GCVAE_wn18rr_p1 - Hits_3_temp__MIN","GCVAE_wn18rr_p1 - Hits_3_temp__MAX","GCVAE_wn18rr_p1 - MRR_temp","GCVAE_wn18rr_p1 - MRR_temp__MIN","GCVAE_wn18rr_p1 - MRR_temp__MAX"
"99869","","","","","","","","","","","","","0.015625","0.015625","0.015625","0.0048828125","0.0048828125","0.0048828125","0.0107421875","0.0107421875","0.0107421875","0.008572057456531447","0.008572057456531447","0.008572057456531447"
"101511","","","","","","","","","","","","","0.01532567049808429","0.01532567049808429","0.01532567049808429","0.004789272030651341","0.004789272030651341","0.004789272030651341","0.01053639846743295","0.01053639846743295","0.01053639846743295","0.008418585358627785","0.008418585358627785","0.008418585358627785"
"185481","","","","","","","","","","","","","0.020793036750483558","0.020793036750483558","0.020793036750483558","0.004352030947775629","0.004352030947775629","0.004352030947775629","0.014990328820116054","0.014990328820116054","0.014990328820116054","0.011134502068919347","0.011134502068919347","0.011134502068919347"
"187123","","","","","","","","","","","","","0.021551724137931036","0.021551724137931036","0.021551724137931036","0.004310344827586207","0.004310344827586207","0.004310344827586207","0.01532567049808429","0.01532567049808429","0.01532567049808429","0.011271517449542462","0.011271517449542462","0.011271517449542462"
"187124","0.004310344827586207","0.004310344827586207","0.004310344827586207","0.021551724137931036","0.021551724137931036","0.021551724137931036","0.01532567049808429","0.01532567049808429","0.01532567049808429","0.011271517449542462","0.011271517449542462","0.011271517449542462","","","","","","","","","","","",""

==> graphs/data/LP/lp_GVAE_fb.csv <==
"Step","GVAE_fb15k_p1 - Hits_1","GVAE_fb15k_p1 - Hits_1__MIN","GVAE_fb15k_p1 - Hits_1__MAX","GVAE_fb15k_p1 - Hits_10","GVAE_fb15k_p1 - Hits_10__MIN","GVAE_fb15k_p1 - Hits_10__MAX","GVAE_fb15k_p1 - Hits_3","GVAE_fb15k_p1 - Hits_3__MIN","GVAE_fb15k_p1 - Hits_3__MAX","GVAE_fb15k_p1 - MRR","GVAE_fb15k_p1 - MRR__MIN","GVAE_fb15k_p1 - MRR__MAX","GVAE_fb15k_p1 - Hits_10_temp","GVAE_fb15k_p1 - Hits_10_temp__MIN","GVAE_fb15k_p1 - Hits_10_temp__MAX","GVAE_fb15k_p1 - Hits_3_temp","GVAE_fb15k_p1 - Hits_3_temp__MIN","GVAE_fb15k_p1 - Hits_3_temp__MAX","GVAE_fb15k_p1 - MRR_temp","GVAE_fb15k_p1 - MRR_temp__MIN","GVAE_fb15k_p1 - MRR_temp__MAX","GVAE_fb15k_p1 - Hits_1_temp","GVAE_fb15k_p1 - Hits_1_temp__MIN","GVAE_fb15k_p1 - Hits_1_temp__MAX"
"33829","","","","","","","","","","","","","0.03004983875696277","0.03004983875696277","0.03004983875696277","0.013485781295807681","0.013485781295807681","0.013485781295807681","0.01775903224826927","0.01775903224826927","0.01775903224826927","0.011433597185576077","0.011433597185576077","0.011433597185576077"
"61119","","","","","","","","","","","","","0.07754324245089417","0.07754324245089417","0.07754324245089417","0.03891820580474934","0.03891820580474934","0.03891820580474934","0.039290405535209946","0.039290405535209946","0.039290405535209946","0.019275872178246847","0.019275872178246847","0.019275872178246847"
"61120","0.019275872178246847","0.019275872178246847","0.019275872178246847","0.07754324245089417","0.07754324245089417","0.07754324245089417","0.03891820580474934","0.03891820580474934","0.03891820580474934","0.039290405535209946","0.039290405535209946","0.039290405535209946","","","","","","","","","","","",""

==> graphs/data/LP/lp_GVAE_h1.csv <==
"Step","magic-firebrand-14 - Hits_1","magic-firebrand-14 - Hits_1__MIN","magic-firebrand-14 - Hits_1__MAX","swift-fog-13 - Hits_1","swift-fog-13 - Hits_1__MIN","swift-fog-13 - Hits_1__MAX"
"61120","","","","0.019275872178246847","0.019275872178246847","0.019275872178246847"
"187124","0.009099616858237548","0.009099616858237548","0.009099616858237548","","",""

==> graphs/data/LP/lp_GVAE_h10.csv <==
"Step","magic-firebrand-14 - Hits_10","magic-firebrand-14 - Hits_10__MIN","magic-firebrand-14 - Hits_10__MAX","swift-fog-13 - Hits_10","swift-fog-13 - Hits_10__MIN","swift-fog-13 - Hits_10__MAX"
"61120","","","","0.07754324245089417","0.07754324245089417","0.07754324245089417"
"187124","0.02586206896551724","0.02586206896551724","0.02586206896551724","","",""
"187124","0.02586206896551724","0.02586206896551724","0.02586206896551724","","",""

==> graphs/data/LP/lp_GVAE_h3.csv <==
"Step","magic-firebrand-14 - Hits_3","magic-firebrand-14 - Hits_3__MIN","magic-firebrand-14 - Hits_3__MAX","swift-fog-13 - Hits_3","swift-fog-13 - Hits_3__MIN","swift-fog-13 - Hits_3__MAX"
"61120","","","","0.03891820580474934","0.03891820580474934","0.03891820580474934"
"187124","0.016283524904214558","0.016283524904214558","0.016283524904214558","","",""

==> graphs/data/LP/lp_GVAE_mrr.csv <==
"Step","magic-firebrand-14 - MRR","magic-firebrand-14 - MRR__MIN","magic-firebrand-14 - MRR__MAX","swift-fog-13 - MRR","swift-fog-13 - MRR__MIN","swift-fog-13 - MRR__MAX"
"61120","","","","0.039290405535209946","0.039290405535209946","0.039290405535209946"
"187124","0.0158060709645487","0.0158060709645487","0.0158060709645487","","",""

==> graphs/data/LP/lp_GVAE_wn.csv <==
"Step","GVAE_wn18rr_p1 - Hits_1","GVAE_wn18rr_p1 - Hits_1__MIN","GVAE_wn18rr_p1 - Hits_1__MAX","GVAE_wn18rr_p1 - Hits_10","GVAE_wn18rr_p1 - Hits_10__MIN","GVAE_wn18rr_p1 - Hits_10__MAX","GVAE_wn18rr_p1 - Hits_3","GVAE_wn18rr_p1 - Hits_3__MIN","GVAE_wn18rr_p1 - Hits_3__MAX","GVAE_wn18rr_p1 - MRR","GVAE_wn18rr_p1 - MRR__MIN","GVAE_wn18rr_p1 - MRR__MAX","GVAE_wn18rr_p1 - Hits_10_temp","GVAE_wn18rr_p1 - Hits_10_temp__MIN","GVAE_wn18rr_p1 - Hits_10_temp__MAX","GVAE_wn18rr_p1 - Hits_3_temp","GVAE_wn18rr_p1 - Hits_3_temp__MIN","GVAE_wn18rr_p1 - Hits_3_temp__MAX","GVAE_wn18rr_p1 - MRR_temp","GVAE_wn18rr_p1 - MRR_temp__MIN","GVAE_wn18rr_p1 - MRR_temp__MAX","GVAE_wn18rr_p1 - Hits_1_temp","GVAE_wn18rr_p1 - Hits_1_temp__MIN","GVAE_wn18rr_p1 - Hits_1_temp__MAX"
"99869","","","","","","","","","","","","","0.0224609375","0.0224609375","0.0224609375","0.0146484375","0.0146484375","0.0146484375","0.014344109785248362","0.014344109785248362","0.014344109785248362","0.009765625","0.009765625","0.009765625"
"101511","","","","","","","","","","","","","0.022030651340996167","0.022030651340996167","0.022030651340996167","0.014367816091954023","0.014367816091954023","0.014367816091954023","0.014095345552946397","0.014095345552946397","0.014095345552946397","0.009578544061302681","0.009578544061302681","0.009578544061302681"
"185481","","","","","","","","","","","","","0.025145067698259187","0.025145067698259187","0.025145067698259187","0.015473887814313346","0.015473887814313346","0.015473887814313346","0.014920314146076372","0.014920314146076372","0.014920314146076372","0.008220502901353965","0.008220502901353965","0.008220502901353965"
"187123","","","","","","","","","","","","","0.02586206896551724","0.02586206896551724","0.02586206896551724","0.016283524904214558","0.016283524904214558","0.016283524904214558","0.0158060709645487","0.0158060709645487","0.0158060709645487","0.009099616858237548","0.009099616858237548","0.009099616858237548"
"187124","0.009099616858237548","0.009099616858237548","0.009099616858237548","0.02586206896551724","0.02586206896551724","0.02586206896551724","0.016283524904214558","0.016283524904214558","0.016283524904214558","0.0158060709645487","0.0158060709645487","0.0158060709645487","","","","","","","","","","","",""

==> graphs/data/LP/lp_fb.csv <==
,score,model,Metric
0,0.019275872178246847,RGVAE,hits@1
1,0.07754324245089418,RGVAE,hits@10
2,0.03891820580474934,RGVAE,hits@3
3,0.039290405535209946,RGVAE,mrr
0,0.02204853509187044,RGVAE,hits@1
1,0.09433469635769874,RGVAE,hits@10
2,0.04790992572089314,RGVAE,hits@3
3,0.046902895564937264,RGVAE,mrr
0,0.016503209264623255,RGVAE,hits@1
1,0.06075178854408962,RGVAE,hits@10
2,0.02992648588860554,RGVAE,hits@3
3,0.03167791550548263,RGVAE,mrr
0,0.016710642040457344,cRGVAE,hits@1
1,0.07255936675461741,cRGVAE,hits@10
2,0.034740545294635,cRGVAE,hits@3
3,0.03575627002212022,cRGVAE,mrr
0,0.024632281595995786,cRGVAE,hits@1
1,0.09106106133711503,cRGVAE,hits@10
2,0.0376427718958111,cRGVAE,hits@3
3,0.04430747340058551,cRGVAE,mrr
0,0.008789002484918903,cRGVAE,hits@1
1,0.05405767217211979,cRGVAE,hits@10
2,0.031838318693458906,cRGVAE,hits@3
3,0.027205066643654935,cRGVAE,mrr


==> graphs/data/LP/lp_wn.csv <==
,score,model,Metric
0,0.009099616858237548,RGVAE,hits@1
1,0.02586206896551724,RGVAE,hits@10
2,0.016283524904214558,RGVAE,hits@3
3,0.0158060709645487,RGVAE,mrr
0,0.009513589930890114,RGVAE,hits@1
1,0.02700903240115104,RGVAE,hits@10
2,0.016802633983537797,RGVAE,hits@3
3,0.016261799349231314,RGVAE,mrr
0,0.008685643785584982,RGVAE,hits@1
1,0.02471510552988344,RGVAE,hits@10
2,0.01576441582489132,RGVAE,hits@3
3,0.015350342579866085,RGVAE,mrr
0,0.004310344827586207,cRGVAE,hits@1
1,0.02155172413793104,cRGVAE,hits@10
2,0.01532567049808429,cRGVAE,hits@3
3,0.011271517449542462,cRGVAE,mrr
0,0.005249668392244256,cRGVAE,hits@1
1,0.023535324691683197,cRGVAE,hits@10
2,0.015502347056338614,cRGVAE,hits@3
3,0.012839807407488156,cRGVAE,mrr
0,0.0033710212629281576,cRGVAE,hits@1
1,0.019568123584178882,cRGVAE,hits@10
2,0.015148993939829967,cRGVAE,hits@3
3,0.009703227491596769,cRGVAE,mrr


==> graphs/data/beta/beta_epoch.csv <==
"Step","GVAE_wn_b1 - epoch","GVAE_wn_b1 - epoch__MIN","GVAE_wn_b1 - epoch__MAX","GVAE_wn_b10 - epoch","GVAE_wn_b10 - epoch__MIN","GVAE_wn_b10 - epoch__MAX","GVAE_wn_b0 - epoch","GVAE_wn_b0 - epoch__MIN","GVAE_wn_b0 - epoch__MAX","GVAE_wn_b100 - epoch","GVAE_wn_b100 - epoch__MIN","GVAE_wn_b100 - epoch__MAX"
"255","0","0","0","0","0","0","0","0","0","0","0","0"
"265","0","0","0","0","0","0","0","0","0","0","0","0"
"521","1","1","1","1","1","1","1","1","1","1","1","1"
"531","1","1","1","1","1","1","1","1","1","1","1","1"
"787","2","2","2","2","2","2","2","2","2","2","2","2"
"797","2","2","2","2","2","2","2","2","2","2","2","2"
"1053","3","3","3","3","3","3","3","3","3","3","3","3"
"1063","3","3","3","3","3","3","3","3","3","3","3","3"
"1319","4","4","4","4","4","4","4","4","4","4","4","4"
"1329","4","4","4","4","4","4","4","4","4","4","4","4"
"1585","5","5","5","5","5","5","5","5","5","5","5","5"
"1595","5","5","5","5","5","5","5","5","5","5","5","5"
"1851","6","6","6","6","6","6","6","6","6","6","6","6"
"1861","6","6","6","6","6","6","6","6","6","6","6","6"
"2117","7","7","7","7","7","7","7","7","7","7","7","7"
"2127","7","7","7","7","7","7","7","7","7","7","7","7"
"2383","8","8","8","8","8","8","8","8","8","8","8","8"
"2393","8","8","8","8","8","8","8","8","8","8","8","8"
"2649","9","9","9","9","9","9","9","9","9","9","9","9"
"2659","9","9","9","9","9","9","9","9","9","9","9","9"
"2915","10","10","10","10","10","10","10","10","10","10","10","10"
"2925","10","10","10","10","10","10","10","10","10","10","10","10"
"3181","11","11","11","11","11","11","11","11","11","11","11","11"
"3191","11","11","11","11","11","11","11","11","11","11","11","11"
"3447","12","12","12","12","12","12","12","12","12","12","12","12"
"3457","12","12","12","12","12","12","12","12","12","12","12","12"
"3713","13","13","13","13","13","13","13","13","13","13","13","13"
"3723","13","13","13","13","13","13","13","13","13","13","13","13"
"3979","14","14","14","14","14","14","14","14","14","14","14","14"
"3989","14","14","14","14","14","14","14","14","14","14","14","14"
"4245","15","15","15","15","15","15","15","15","15","15","15","15"
"4255","15","15","15","15","15","15","15","15","15","15","15","15"
"4511","16","16","16","16","16","16","16","16","16","16","16","16"
"4521","16","16","16","16","16","16","16","16","16","16","16","16"
"4777","17","17","17","17","17","17","17","17","17","17","17","17"
"4787","17","17","17","17","17","17","17","17","17","17","17","17"
"5043","18","18","18","18","18","18","18","18","18","18","18","18"
"5053","18","18","18","18","18","18","18","18","18","18","18","18"
"5309","19","19","19","19","19","19","19","19","19","19","19","19"
"5319","19","19","19","19","19","19","19","19","19","19","19","19"
"5320","19","19","19","19","19","19","19","19","19","19","19","19"
"13582","20","20","20","20","20","20","20","20","20","20","20","20"
"13592","20","20","20","20","20","20","20","20","20","20","20","20"
"13848","21","21","21","21","21","21","21","21","21","21","21","21"
"13858","21","21","21","21","21","21","21","21","21","21","21","21"
"14114","22","22","22","22","22","22","22","22","22","22","22","22"
"14124","22","22","22","22","22","22","22","22","22","22","22","22"
"14380","23","23","23","23","23","23","23","23","23","23","23","23"
"14390","23","23","23","23","23","23","23","23","23","23","23","23"
"14646","24","24","24","24","24","24","24","24","24","24","24","24"
"14656","24","24","24","24","24","24","24","24","24","24","24","24"
"14912","25","25","25","25","25","25","25","25","25","25","25","25"
"14922","25","25","25","25","25","25","25","25","25","25","25","25"
"15178","26","26","26","26","26","26","26","26","26","26","26","26"
"15188","26","26","26","26","26","26","26","26","26","26","26","26"
"15444","27","27","27","27","27","27","27","27","27","27","27","27"
"15454","27","27","27","27","27","27","27","27","27","27","27","27"
"15710","28","28","28","28","28","28","28","28","28","28","28","28"
"15720","28","28","28","28","28","28","28","28","28","28","28","28"
"15976","29","29","29","29","29","29","29","29","29","29","29","29"
"15986","29","29","29","29","29","29","29","29","29","29","29","29"
"16242","30","30","30","30","30","30","30","30","30","30","30","30"
"16252","30","30","30","30","30","30","30","30","30","30","30","30"
"16508","31","31","31","31","31","31","31","31","31","31","31","31"
"16518","31","31","31","31","31","31","31","31","31","31","31","31"
"16774","32","32","32","32","32","32","32","32","32","32","32","32"
"16784","32","32","32","32","32","32","32","32","32","32","32","32"
"17040","33","33","33","33","33","33","33","33","33","33","33","33"
"17050","33","33","33","33","33","33","33","33","33","33","33","33"
"17306","34","34","34","34","34","34","34","34","34","34","34","34"
"17316","34","34","34","34","34","34","34","34","34","34","34","34"
"17572","35","35","35","35","35","35","35","35","35","35","35","35"
"17582","35","35","35","35","35","35","35","35","35","35","35","35"
"17838","36","36","36","36","36","36","36","36","36","36","36","36"
"17848","36","36","36","36","36","36","36","36","36","36","36","36"
"18104","37","37","37","37","37","37","37","37","37","37","37","37"
"18114","37","37","37","37","37","37","37","37","37","37","37","37"
"18370","38","38","38","38","38","38","38","38","38","38","38","38"
"18380","38","38","38","38","38","38","38","38","38","38","38","38"
"18636","39","39","39","39","39","39","39","39","39","39","39","39"
"18646","39","39","39","39","39","39","39","39","39","39","39","39"
"18647","39","39","39","39","39","39","39","39","39","39","39","39"
"26909","40","40","40","40","40","40","40","40","40","40","40","40"
"26919","40","40","40","40","40","40","40","40","40","40","40","40"
"27175","41","41","41","41","41","41","41","41","41","41","41","41"
"27185","41","41","41","41","41","41","41","41","41","41","41","41"
"27441","42","42","42","42","42","42","42","42","42","42","42","42"
"27451","42","42","42","42","42","42","42","42","42","42","42","42"
"27707","43","43","43","43","43","43","43","43","43","43","43","43"
"27717","43","43","43","43","43","43","43","43","43","43","43","43"
"27973","44","44","44","44","44","44","44","44","44","44","44","44"
"27983","44","44","44","44","44","44","44","44","44","44","44","44"
"28239","45","45","45","45","45","45","45","45","45","45","45","45"
"28249","45","45","45","45","45","45","45","45","45","45","45","45"
"28505","46","46","46","46","46","46","46","46","46","46","46","46"
"28515","46","46","46","46","46","46","46","46","46","46","46","46"
"28771","47","47","47","47","47","47","47","47","47","47","47","47"
"28781","47","47","47","47","47","47","47","47","47","47","47","47"
"29037","48","48","48","48","48","48","48","48","48","48","48","48"
"29047","48","48","48","48","48","48","48","48","48","48","48","48"
"29303","49","49","49","49","49","49","49","49","49","49","49","49"
"29313","49","49","49","49","49","49","49","49","49","49","49","49"
"29569","50","50","50","50","50","50","50","50","50","50","50","50"
"29579","50","50","50","50","50","50","50","50","50","50","50","50"
"29835","51","51","51","51","51","51","51","51","51","51","51","51"
"29845","51","51","51","51","51","51","51","51","51","51","51","51"
"30101","52","52","52","52","52","52","52","52","52","52","52","52"
"30111","52","52","52","52","52","52","52","52","52","52","52","52"
"30367","53","53","53","53","53","53","53","53","53","53","53","53"
"30377","53","53","53","53","53","53","53","53","53","53","53","53"
"30633","54","54","54","54","54","54","54","54","54","54","54","54"
"30643","54","54","54","54","54","54","54","54","54","54","54","54"
"30899","55","55","55","55","55","55","55","55","55","55","55","55"
"30909","55","55","55","55","55","55","55","55","55","55","55","55"
"31165","56","56","56","56","56","56","56","56","56","56","56","56"
"31175","56","56","56","56","56","56","56","56","56","56","56","56"
"31431","57","57","57","57","57","57","57","57","57","57","57","57"
"31441","57","57","57","57","57","57","57","57","57","57","57","57"
"31697","58","58","58","58","58","58","58","58","58","58","58","58"
"31707","58","58","58","58","58","58","58","58","58","58","58","58"
"31963","59","59","59","59","59","59","59","59","59","59","59","59"
"31973","59","59","59","59","59","59","59","59","59","59","59","59"
"31974","59","59","59","59","59","59","59","59","59","59","59","59"

==> graphs/data/beta/beta_fb_all_b0.csv <==
"Step","GVAE_fb_b0 - val_loss_mean","GVAE_fb_b0 - val_loss_mean__MIN","GVAE_fb_b0 - val_loss_mean__MAX","GVAE_fb_b0 - mrr","GVAE_fb_b0 - mrr__MIN","GVAE_fb_b0 - mrr__MAX","GVAE_fb_b0 - epoch","GVAE_fb_b0 - epoch__MIN","GVAE_fb_b0 - epoch__MAX"
"399","","","","","","","0","0","0"
"427","16.379842954405635","16.379842954405635","16.379842954405635","","","","0","0","0"
"827","","","","","","","1","1","1"
"855","16.339658155676936","16.339658155676936","16.339658155676936","","","","1","1","1"
"1255","","","","","","","2","2","2"
"1283","16.196036115499926","16.196036115499926","16.196036115499926","","","","2","2","2"
"1683","","","","","","","3","3","3"
"1711","15.918302582854002","15.918302582854002","15.918302582854002","","","","3","3","3"
"2111","","","","","","","4","4","4"
"2139","15.404262508749708","15.404262508749708","15.404262508749708","","","","4","4","4"
"2539","","","","","","","5","5","5"
"2567","14.38006772801027","14.38006772801027","14.38006772801027","","","","5","5","5"
"2967","","","","","","","6","6","6"
"2995","13.428896407875314","13.428896407875314","13.428896407875314","","","","6","6","6"
"3395","","","","","","","7","7","7"
"3423","13.030535935962122","13.030535935962122","13.030535935962122","","","","7","7","7"
"3823","","","","","","","8","8","8"
"3851","12.806365373786221","12.806365373786221","12.806365373786221","","","","8","8","8"
"4251","","","","","","","9","9","9"
"4279","12.706085691084605","12.706085691084605","12.706085691084605","","","","9","9","9"
"4679","","","","","","","10","10","10"
"4707","12.649661629180237","12.649661629180237","12.649661629180237","","","","10","10","10"
"5107","","","","","","","11","11","11"
"5135","12.620489369305716","12.620489369305716","12.620489369305716","","","","11","11","11"
"5535","","","","","","","12","12","12"
"5563","12.594277387234575","12.594277387234575","12.594277387234575","","","","12","12","12"
"5963","","","","","","","13","13","13"
"5991","12.576690281608315","12.576690281608315","12.576690281608315","","","","13","13","13"
"6391","","","","","","","14","14","14"
"6419","12.56553597458791","12.56553597458791","12.56553597458791","","","","14","14","14"
"6819","","","","","","","15","15","15"
"6847","12.551017989829429","12.551017989829429","12.551017989829429","","","","15","15","15"
"7247","","","","","","","16","16","16"
"7275","12.546741062945832","12.546741062945832","12.546741062945832","","","","16","16","16"
"7675","","","","","","","17","17","17"
"7703","12.537334852296826","12.537334852296826","12.537334852296826","","","","17","17","17"
"8103","","","","","","","18","18","18"
"8131","12.53063736234877","12.53063736234877","12.53063736234877","","","","18","18","18"
"8531","","","","","","","19","19","19"
"8559","12.520288181362654","12.520288181362654","12.520288181362654","","","","19","19","19"
"8560","","","","","","","19","19","19"
"10166","","","","0.03561291047771877","0.03561291047771877","0.03561291047771877","","",""
"10566","","","","","","","20","20","20"
"10594","12.510913502607847","12.510913502607847","12.510913502607847","","","","20","20","20"
"10994","","","","","","","21","21","21"
"11022","12.496627712605646","12.496627712605646","12.496627712605646","","","","21","21","21"
"11422","","","","","","","22","22","22"
"11450","12.47522100237097","12.47522100237097","12.47522100237097","","","","22","22","22"
"11850","","","","","","","23","23","23"
"11878","12.446101727882073","12.446101727882073","12.446101727882073","","","","23","23","23"
"12278","","","","","","","24","24","24"
"12306","12.39701585540441","12.39701585540441","12.39701585540441","","","","24","24","24"
"12706","","","","","","","25","25","25"
"12734","12.321485533675794","12.321485533675794","12.321485533675794","","","","25","25","25"
"13134","","","","","","","26","26","26"
"13162","12.1679422491717","12.1679422491717","12.1679422491717","","","","26","26","26"
"13562","","","","","","","27","27","27"
"13590","11.902643158293628","11.902643158293628","11.902643158293628","","","","27","27","27"
"13990","","","","","","","28","28","28"
"14018","11.683407498460642","11.683407498460642","11.683407498460642","","","","28","28","28"
"14418","","","","","","","29","29","29"
"14446","11.523684008352733","11.523684008352733","11.523684008352733","","","","29","29","29"
"14846","","","","","","","30","30","30"
"14874","11.35153112967094","11.35153112967094","11.35153112967094","","","","30","30","30"
"15274","","","","","","","31","31","31"
"15302","11.211192856637314","11.211192856637314","11.211192856637314","","","","31","31","31"
"15702","","","","","","","32","32","32"
"15730","11.031941410432346","11.031941410432346","11.031941410432346","","","","32","32","32"
"16130","","","","","","","33","33","33"
"16158","10.893217074430872","10.893217074430872","10.893217074430872","","","","33","33","33"
"16558","","","","","","","34","34","34"
"16586","10.781450047610306","10.781450047610306","10.781450047610306","","","","34","34","34"
"16986","","","","","","","35","35","35"
"17014","10.680008876036153","10.680008876036153","10.680008876036153","","","","35","35","35"
"17414","","","","","","","36","36","36"
"17442","10.58111765192782","10.58111765192782","10.58111765192782","","","","36","36","36"
"17842","","","","","","","37","37","37"
"17870","10.490278932734158","10.490278932734158","10.490278932734158","","","","37","37","37"
"18270","","","","","","","38","38","38"
"18298","10.39361052793751","10.39361052793751","10.39361052793751","","","","38","38","38"
"18698","","","","","","","39","39","39"
"18726","10.311298077782183","10.311298077782183","10.311298077782183","","","","39","39","39"
"18727","","","","","","","39","39","39"
"20333","","","","0.06903538817463561","0.06903538817463561","0.06903538817463561","","",""
"20733","","","","","","","40","40","40"
"20761","10.225942099968654","10.225942099968654","10.225942099968654","","","","40","40","40"
"21161","","","","","","","41","41","41"
"21189","10.139761679205423","10.139761679205423","10.139761679205423","","","","41","41","41"
"21589","","","","","","","42","42","42"
"21617","10.07471272306653","10.07471272306653","10.07471272306653","","","","42","42","42"
"22017","","","","","","","43","43","43"
"22045","9.991259368504409","9.991259368504409","9.991259368504409","","","","43","43","43"
"22445","","","","","","","44","44","44"
"22473","9.921140269399514","9.921140269399514","9.921140269399514","","","","44","44","44"
"22873","","","","","","","45","45","45"
"22901","9.86319297001386","9.86319297001386","9.86319297001386","","","","45","45","45"
"23301","","","","","","","46","46","46"
"23329","9.81174430309097","9.81174430309097","9.81174430309097","","","","46","46","46"
"23729","","","","","","","47","47","47"
"23757","9.75157975983582","9.75157975983582","9.75157975983582","","","","47","47","47"
"24157","","","","","","","48","48","48"
"24185","9.701508808607812","9.701508808607812","9.701508808607812","","","","48","48","48"
"24585","","","","","","","49","49","49"
"24613","9.83954954544665","9.83954954544665","9.83954954544665","","","","49","49","49"
"25013","","","","","","","50","50","50"
"25041","9.688127331440567","9.688127331440567","9.688127331440567","","","","50","50","50"
"25441","","","","","","","51","51","51"
"25469","9.528081702156728","9.528081702156728","9.528081702156728","","","","51","51","51"
"25869","","","","","","","52","52","52"
"25897","9.491032646835286","9.491032646835286","9.491032646835286","","","","52","52","52"
"26297","","","","","","","53","53","53"
"26325","9.435992775465284","9.435992775465284","9.435992775465284","","","","53","53","53"
"26725","","","","","","","54","54","54"
"26753","9.39070569800389","9.39070569800389","9.39070569800389","","","","54","54","54"
"27153","","","","","","","55","55","55"
"27181","9.358002021622774","9.358002021622774","9.358002021622774","","","","55","55","55"
"27581","","","","","","","56","56","56"
"27609","9.319398882105196","9.319398882105196","9.319398882105196","","","","56","56","56"
"28009","","","","","","","57","57","57"
"28037","9.2980543474614","9.2980543474614","9.2980543474614","","","","57","57","57"
"28437","","","","","","","58","58","58"
"28465","9.251683012215771","9.251683012215771","9.251683012215771","","","","58","58","58"
"28865","","","","","","","59","59","59"
"28893","9.215743073747424","9.215743073747424","9.215743073747424","","","","59","59","59"
"28894","","","","","","","59","59","59"
"30500","","","","0.15708939652746126","0.15708939652746126","0.15708939652746126","","",""

==> graphs/data/beta/beta_fb_all_b1.csv <==
"Step","GVAE_fb_b1 - val_loss_mean","GVAE_fb_b1 - val_loss_mean__MIN","GVAE_fb_b1 - val_loss_mean__MAX","GVAE_fb_b1 - mrr","GVAE_fb_b1 - mrr__MIN","GVAE_fb_b1 - mrr__MAX","GVAE_fb_b1 - epoch","GVAE_fb_b1 - epoch__MIN","GVAE_fb_b1 - epoch__MAX"
"399","","","","","","","0","0","0"
"427","16.41389158290595","16.41389158290595","16.41389158290595","","","","0","0","0"
"827","","","","","","","1","1","1"
"855","16.369898914960974","16.369898914960974","16.369898914960974","","","","1","1","1"
"1255","","","","","","","2","2","2"
"1283","16.227106895036897","16.227106895036897","16.227106895036897","","","","2","2","2"
"1683","","","","","","","3","3","3"
"1711","15.97068539265136","15.97068539265136","15.97068539265136","","","","3","3","3"
"2111","","","","","","","4","4","4"
"2139","15.600371381222054","15.600371381222054","15.600371381222054","","","","4","4","4"
"2539","","","","","","","5","5","5"
"2567","15.122451933358825","15.122451933358825","15.122451933358825","","","","5","5","5"
"2967","","","","","","","6","6","6"
"2995","14.626677323202687","14.626677323202687","14.626677323202687","","","","6","6","6"
"3395","","","","","","","7","7","7"
"3423","14.141768584396091","14.141768584396091","14.141768584396091","","","","7","7","7"
"3823","","","","","","","8","8","8"
"3851","13.746710528959905","13.746710528959905","13.746710528959905","","","","8","8","8"
"4251","","","","","","","9","9","9"
"4279","13.436332623849147","13.436332623849147","13.436332623849147","","","","9","9","9"
"4679","","","","","","","10","10","10"
"4707","13.241778784808883","13.241778784808883","13.241778784808883","","","","10","10","10"
"5107","","","","","","","11","11","11"
"5135","13.18219878282654","13.18219878282654","13.18219878282654","","","","11","11","11"
"5535","","","","","","","12","12","12"
"5563","13.170533005732455","13.170533005732455","13.170533005732455","","","","12","12","12"
"5963","","","","","","","13","13","13"
"5991","13.166443246741945","13.166443246741945","13.166443246741945","","","","13","13","13"
"6391","","","","","","","14","14","14"
"6419","13.161991131112922","13.161991131112922","13.161991131112922","","","","14","14","14"
"6819","","","","","","","15","15","15"
"6847","13.156876595816218","13.156876595816218","13.156876595816218","","","","15","15","15"
"7247","","","","","","","16","16","16"
"7275","13.14889444943498","13.14889444943498","13.14889444943498","","","","16","16","16"
"7675","","","","","","","17","17","17"
"7703","13.146271078776111","13.146271078776111","13.146271078776111","","","","17","17","17"
"8103","","","","","","","18","18","18"
"8131","13.141890610848481","13.141890610848481","13.141890610848481","","","","18","18","18"
"8531","","","","","","","19","19","19"
"8559","13.145775079608226","13.145775079608226","13.145775079608226","","","","19","19","19"
"8560","","","","","","","19","19","19"
"10166","","","","0.03838955795250605","0.03838955795250605","0.03838955795250605","","",""
"10566","","","","","","","20","20","20"
"10594","13.15030406734767","13.15030406734767","13.15030406734767","","","","20","20","20"
"10994","","","","","","","21","21","21"
"11022","13.149792487567105","13.149792487567105","13.149792487567105","","","","21","21","21"
"11422","","","","","","","22","22","22"
"11450","13.153977974777696","13.153977974777696","13.153977974777696","","","","22","22","22"
"11850","","","","","","","23","23","23"
"11878","13.160616750932972","13.160616750932972","13.160616750932972","","","","23","23","23"
"12278","","","","","","","24","24","24"
"12306","13.165915848896454","13.165915848896454","13.165915848896454","","","","24","24","24"
"12706","","","","","","","25","25","25"
"12734","13.166621177991455","13.166621177991455","13.166621177991455","","","","25","25","25"
"13134","","","","","","","26","26","26"
"13162","13.16732403635613","13.16732403635613","13.16732403635613","","","","26","26","26"
"13562","","","","","","","27","27","27"
"13590","13.173784684095272","13.173784684095272","13.173784684095272","","","","27","27","27"
"13990","","","","","","","28","28","28"
"14018","13.174588285733872","13.174588285733872","13.174588285733872","","","","28","28","28"
"14418","","","","","","","29","29","29"
"14446","13.185021077790518","13.185021077790518","13.185021077790518","","","","29","29","29"
"14846","","","","","","","30","30","30"
"14874","13.194577186820462","13.194577186820462","13.194577186820462","","","","30","30","30"
"15274","","","","","","","31","31","31"
"15302","13.195608963181048","13.195608963181048","13.195608963181048","","","","31","31","31"
"15702","","","","","","","32","32","32"
"15730","13.201385353673945","13.201385353673945","13.201385353673945","","","","32","32","32"
"16130","","","","","","","33","33","33"
"16158","13.203685549172341","13.203685549172341","13.203685549172341","","","","33","33","33"
"16558","","","","","","","34","34","34"
"16586","13.207388617615795","13.207388617615795","13.207388617615795","","","","34","34","34"
"16986","","","","","","","35","35","35"
"17014","13.21655765732094","13.21655765732094","13.21655765732094","","","","35","35","35"
"17414","","","","","","","36","36","36"
"17442","13.219141760281294","13.219141760281294","13.219141760281294","","","","36","36","36"
"17842","","","","","","","37","37","37"
"17870","13.222296405817513","13.222296405817513","13.222296405817513","","","","37","37","37"
"18270","","","","","","","38","38","38"
"18298","13.228177613169914","13.228177613169914","13.228177613169914","","","","38","38","38"
"18698","","","","","","","39","39","39"
"18726","13.226883192408334","13.226883192408334","13.226883192408334","","","","39","39","39"
"18727","","","","","","","39","39","39"
"20333","","","","0.012773861320688095","0.012773861320688095","0.012773861320688095","","",""
"20733","","","","","","","40","40","40"
"20761","13.230301217183218","13.230301217183218","13.230301217183218","","","","40","40","40"
"21161","","","","","","","41","41","41"
"21189","13.233692250996103","13.233692250996103","13.233692250996103","","","","41","41","41"
"21589","","","","","","","42","42","42"
"21617","13.240625341088515","13.240625341088515","13.240625341088515","","","","42","42","42"
"22017","","","","","","","43","43","43"
"22045","13.236081140180476","13.236081140180476","13.236081140180476","","","","43","43","43"
"22445","","","","","","","44","44","44"
"22473","13.23693511046822","13.23693511046822","13.23693511046822","","","","44","44","44"
"22873","","","","","","","45","45","45"
"22901","13.2408996863761","13.2408996863761","13.2408996863761","","","","45","45","45"
"23301","","","","","","","46","46","46"
"23329","13.241553994937245","13.241553994937245","13.241553994937245","","","","46","46","46"
"23729","","","","","","","47","47","47"
"23757","13.246690408173283","13.246690408173283","13.246690408173283","","","","47","47","47"
"24157","","","","","","","48","48","48"
"24185","13.244663242827212","13.244663242827212","13.244663242827212","","","","48","48","48"
"24585","","","","","","","49","49","49"
"24613","13.24358517527131","13.24358517527131","13.24358517527131","","","","49","49","49"
"25013","","","","","","","50","50","50"
"25041","13.252472627536005","13.252472627536005","13.252472627536005","","","","50","50","50"
"25441","","","","","","","51","51","51"
"25469","13.248320028215636","13.248320028215636","13.248320028215636","","","","51","51","51"
"25869","","","","","","","52","52","52"
"25897","13.253581615257714","13.253581615257714","13.253581615257714","","","","52","52","52"
"26297","","","","","","","53","53","53"
"26325","13.252651303853845","13.252651303853845","13.252651303853845","","","","53","53","53"
"26725","","","","","","","54","54","54"
"26753","13.252204211154803","13.252204211154803","13.252204211154803","","","","54","54","54"
"27153","","","","","","","55","55","55"
"27181","13.25209545228517","13.25209545228517","13.25209545228517","","","","55","55","55"
"27581","","","","","","","56","56","56"
"27609","13.25181648858955","13.25181648858955","13.25181648858955","","","","56","56","56"
"28009","","","","","","","57","57","57"
"28037","13.254743219231612","13.254743219231612","13.254743219231612","","","","57","57","57"
"28437","","","","","","","58","58","58"
"28465","13.255017076609754","13.255017076609754","13.255017076609754","","","","58","58","58"
"28865","","","","","","","59","59","59"
"28893","13.252253068550637","13.252253068550637","13.252253068550637","","","","59","59","59"
"28894","","","","","","","59","59","59"
"30500","","","","0.02644289998017985","0.02644289998017985","0.02644289998017985","","",""

==> graphs/data/beta/beta_fb_all_b10.csv <==
"Step","GVAE_fb_b10 - val_loss_mean","GVAE_fb_b10 - val_loss_mean__MIN","GVAE_fb_b10 - val_loss_mean__MAX","GVAE_fb_b10 - mrr","GVAE_fb_b10 - mrr__MIN","GVAE_fb_b10 - mrr__MAX","GVAE_fb_b10 - epoch","GVAE_fb_b10 - epoch__MIN","GVAE_fb_b10 - epoch__MAX"
"399","","","","","","","0","0","0"
"427","16.469410965410574","16.469410965410574","16.469410965410574","","","","0","0","0"
"827","","","","","","","1","1","1"
"855","16.379759569567884","16.379759569567884","16.379759569567884","","","","1","1","1"
"1255","","","","","","","2","2","2"
"1283","16.210431953883607","16.210431953883607","16.210431953883607","","","","2","2","2"
"1683","","","","","","","3","3","3"
"1711","15.92237643053168","15.92237643053168","15.92237643053168","","","","3","3","3"
"2111","","","","","","","4","4","4"
"2139","15.522439365175018","15.522439365175018","15.522439365175018","","","","4","4","4"
"2539","","","","","","","5","5","5"
"2567","15.023638865333588","15.023638865333588","15.023638865333588","","","","5","5","5"
"2967","","","","","","","6","6","6"
"2995","14.521064594341103","14.521064594341103","14.521064594341103","","","","6","6","6"
"3395","","","","","","","7","7","7"
"3423","14.04739448573505","14.04739448573505","14.04739448573505","","","","7","7","7"
"3823","","","","","","","8","8","8"
"3851","13.662399893702355","13.662399893702355","13.662399893702355","","","","8","8","8"
"4251","","","","","","","9","9","9"
"4279","13.346850780157249","13.346850780157249","13.346850780157249","","","","9","9","9"
"4679","","","","","","","10","10","10"
"4707","13.172922292262486","13.172922292262486","13.172922292262486","","","","10","10","10"
"5107","","","","","","","11","11","11"
"5135","13.128126543386262","13.128126543386262","13.128126543386262","","","","11","11","11"
"5535","","","","","","","12","12","12"
"5563","13.117280745135048","13.117280745135048","13.117280745135048","","","","12","12","12"
"5963","","","","","","","13","13","13"
"5991","13.108352214087004","13.108352214087004","13.108352214087004","","","","13","13","13"
"6391","","","","","","","14","14","14"
"6419","13.103176353745525","13.103176353745525","13.103176353745525","","","","14","14","14"
"6819","","","","","","","15","15","15"
"6847","13.098214381273463","13.098214381273463","13.098214381273463","","","","15","15","15"
"7247","","","","","","","16","16","16"
"7275","13.094528644146928","13.094528644146928","13.094528644146928","","","","16","16","16"
"7675","","","","","","","17","17","17"
"7703","13.08906182777715","13.08906182777715","13.08906182777715","","","","17","17","17"
"8103","","","","","","","18","18","18"
"8131","13.08361077826057","13.08361077826057","13.08361077826057","","","","18","18","18"
"8531","","","","","","","19","19","19"
"8559","13.088135437958169","13.088135437958169","13.088135437958169","","","","19","19","19"
"8560","","","","","","","19","19","19"
"10166","","","","0.03638198278390679","0.03638198278390679","0.03638198278390679","","",""
"10566","","","","","","","20","20","20"
"10594","13.09323983029798","13.09323983029798","13.09323983029798","","","","20","20","20"
"10994","","","","","","","21","21","21"
"11022","13.09387469707998","13.09387469707998","13.09387469707998","","","","21","21","21"
"11422","","","","","","","22","22","22"
"11450","13.100536071936054","13.100536071936054","13.100536071936054","","","","22","22","22"
"11850","","","","","","","23","23","23"
"11878","13.103364244921453","13.103364244921453","13.103364244921453","","","","23","23","23"
"12278","","","","","","","24","24","24"
"12306","13.108155398332904","13.108155398332904","13.108155398332904","","","","24","24","24"
"12706","","","","","","","25","25","25"
"12734","13.110421071953878","13.110421071953878","13.110421071953878","","","","25","25","25"
"13134","","","","","","","26","26","26"
"13162","13.114851372456364","13.114851372456364","13.114851372456364","","","","26","26","26"
"13562","","","","","","","27","27","27"
"13590","13.117827932750313","13.117827932750313","13.117827932750313","","","","27","27","27"
"13990","","","","","","","28","28","28"
"14018","13.123808118809107","13.123808118809107","13.123808118809107","","","","28","28","28"
"14418","","","","","","","29","29","29"
"14446","13.140414328648118","13.140414328648118","13.140414328648118","","","","29","29","29"
"14846","","","","","","","30","30","30"
"14874","13.14491019491941","13.14491019491941","13.14491019491941","","","","30","30","30"
"15274","","","","","","","31","31","31"
"15302","13.147268943557567","13.147268943557567","13.147268943557567","","","","31","31","31"
"15702","","","","","","","32","32","32"
"15730","13.154930999491466","13.154930999491466","13.154930999491466","","","","32","32","32"
"16130","","","","","","","33","33","33"
"16158","13.154743494804597","13.154743494804597","13.154743494804597","","","","33","33","33"
"16558","","","","","","","34","34","34"
"16586","13.159349427562228","13.159349427562228","13.159349427562228","","","","34","34","34"
"16986","","","","","","","35","35","35"
"17014","13.166521735204627","13.166521735204627","13.166521735204627","","","","35","35","35"
"17414","","","","","","","36","36","36"
"17442","13.170034670218016","13.170034670218016","13.170034670218016","","","","36","36","36"
"17842","","","","","","","37","37","37"
"17870","13.176239068378935","13.176239068378935","13.176239068378935","","","","37","37","37"
"18270","","","","","","","38","38","38"
"18298","13.183780368209291","13.183780368209291","13.183780368209291","","","","38","38","38"
"18698","","","","","","","39","39","39"
"18726","13.182728083715435","13.182728083715435","13.182728083715435","","","","39","39","39"
"18727","","","","","","","39","39","39"
"20333","","","","0.026829610722045264","0.026829610722045264","0.026829610722045264","","",""
"20733","","","","","","","40","40","40"
"20761","13.186477172057359","13.186477172057359","13.186477172057359","","","","40","40","40"
"21161","","","","","","","41","41","41"
"21189","13.192510396518207","13.192510396518207","13.192510396518207","","","","41","41","41"
"21589","","","","","","","42","42","42"
"21617","13.194638830229453","13.194638830229453","13.194638830229453","","","","42","42","42"
"22017","","","","","","","43","43","43"
"22045","13.197513368240637","13.197513368240637","13.197513368240637","","","","43","43","43"
"22445","","","","","","","44","44","44"
"22473","13.197657611048477","13.197657611048477","13.197657611048477","","","","44","44","44"
"22873","","","","","","","45","45","45"
"22901","13.19755079396066","13.19755079396066","13.19755079396066","","","","45","45","45"
"23301","","","","","","","46","46","46"
"23329","13.206195962602013","13.206195962602013","13.206195962602013","","","","46","46","46"
"23729","","","","","","","47","47","47"
"23757","13.206508054039922","13.206508054039922","13.206508054039922","","","","47","47","47"
"24157","","","","","","","48","48","48"
"24185","13.205396033633626","13.205396033633626","13.205396033633626","","","","48","48","48"
"24585","","","","","","","49","49","49"
"24613","13.214003658808636","13.214003658808636","13.214003658808636","","","","49","49","49"
"25013","","","","","","","50","50","50"
"25041","13.213448381700367","13.213448381700367","13.213448381700367","","","","50","50","50"
"25441","","","","","","","51","51","51"
"25469","13.219003931282195","13.219003931282195","13.219003931282195","","","","51","51","51"
"25869","","","","","","","52","52","52"
"25897","13.219129207677131","13.219129207677131","13.219129207677131","","","","52","52","52"
"26297","","","","","","","53","53","53"
"26325","13.219841229687473","13.219841229687473","13.219841229687473","","","","53","53","53"
"26725","","","","","","","54","54","54"
"26753","13.218134874960548","13.218134874960548","13.218134874960548","","","","54","54","54"
"27153","","","","","","","55","55","55"
"27181","13.224379763668132","13.224379763668132","13.224379763668132","","","","55","55","55"
"27581","","","","","","","56","56","56"
"27609","13.226758963669575","13.226758963669575","13.226758963669575","","","","56","56","56"
"28009","","","","","","","57","57","57"
"28037","13.22794611586588","13.22794611586588","13.22794611586588","","","","57","57","57"
"28437","","","","","","","58","58","58"
"28465","13.228474541033348","13.228474541033348","13.228474541033348","","","","58","58","58"
"28865","","","","","","","59","59","59"
"28893","13.223947293086443","13.223947293086443","13.223947293086443","","","","59","59","59"
"28894","","","","","","","59","59","59"
"30500","","","","0.018798626009905194","0.018798626009905194","0.018798626009905194","","",""

==> graphs/data/beta/beta_fb_all_b100.csv <==
"Step","GVAE_fb_b100 - val_loss_mean","GVAE_fb_b100 - val_loss_mean__MIN","GVAE_fb_b100 - val_loss_mean__MAX","GVAE_fb_b100 - mrr","GVAE_fb_b100 - mrr__MIN","GVAE_fb_b100 - mrr__MAX","GVAE_fb_b100 - epoch","GVAE_fb_b100 - epoch__MIN","GVAE_fb_b100 - epoch__MAX"
"399","","","","","","","0","0","0"
"427","16.981364648170807","16.981364648170807","16.981364648170807","","","","0","0","0"
"827","","","","","","","1","1","1"
"855","16.40033645832475","16.40033645832475","16.40033645832475","","","","1","1","1"
"1255","","","","","","","2","2","2"
"1283","16.24076976105765","16.24076976105765","16.24076976105765","","","","2","2","2"
"1683","","","","","","","3","3","3"
"1711","15.941221145261803","15.941221145261803","15.941221145261803","","","","3","3","3"
"2111","","","","","","","4","4","4"
"2139","15.525491979176772","15.525491979176772","15.525491979176772","","","","4","4","4"
"2539","","","","","","","5","5","5"
"2567","15.014266488397945","15.014266488397945","15.014266488397945","","","","5","5","5"
"2967","","","","","","","6","6","6"
"2995","14.509261706488994","14.509261706488994","14.509261706488994","","","","6","6","6"
"3395","","","","","","","7","7","7"
"3423","14.052656760655204","14.052656760655204","14.052656760655204","","","","7","7","7"
"3823","","","","","","","8","8","8"
"3851","13.689079657180168","13.689079657180168","13.689079657180168","","","","8","8","8"
"4251","","","","","","","9","9","9"
"4279","13.378942246280175","13.378942246280175","13.378942246280175","","","","9","9","9"
"4679","","","","","","","10","10","10"
"4707","13.223263654074863","13.223263654074863","13.223263654074863","","","","10","10","10"
"5107","","","","","","","11","11","11"
"5135","13.185461410782445","13.185461410782445","13.185461410782445","","","","11","11","11"
"5535","","","","","","","12","12","12"
"5563","13.177008928861042","13.177008928861042","13.177008928861042","","","","12","12","12"
"5963","","","","","","","13","13","13"
"5991","13.171437424398697","13.171437424398697","13.171437424398697","","","","13","13","13"
"6391","","","","","","","14","14","14"
"6419","13.167865953346807","13.167865953346807","13.167865953346807","","","","14","14","14"
"6819","","","","","","","15","15","15"
"6847","13.166807903225255","13.166807903225255","13.166807903225255","","","","15","15","15"
"7247","","","","","","","16","16","16"
"7275","13.163177898452496","13.163177898452496","13.163177898452496","","","","16","16","16"
"7675","","","","","","","17","17","17"
"7703","13.162389356239991","13.162389356239991","13.162389356239991","","","","17","17","17"
"8103","","","","","","","18","18","18"
"8131","13.158082916535154","13.158082916535154","13.158082916535154","","","","18","18","18"
"8531","","","","","","","19","19","19"
"8559","13.155487655135552","13.155487655135552","13.155487655135552","","","","19","19","19"
"8560","","","","","","","19","19","19"
"10166","","","","0.03864343602246694","0.03864343602246694","0.03864343602246694","","",""
"10566","","","","","","","20","20","20"
"10594","13.154512577147475","13.154512577147475","13.154512577147475","","","","20","20","20"
"10994","","","","","","","21","21","21"
"11022","13.150349610268812","13.150349610268812","13.150349610268812","","","","21","21","21"
"11422","","","","","","","22","22","22"
"11450","13.152014494781927","13.152014494781927","13.152014494781927","","","","22","22","22"
"11850","","","","","","","23","23","23"
"11878","13.15701749398349","13.15701749398349","13.15701749398349","","","","23","23","23"
"12278","","","","","","","24","24","24"
"12306","13.156674156584376","13.156674156584376","13.156674156584376","","","","24","24","24"
"12706","","","","","","","25","25","25"
"12734","13.158257302317244","13.158257302317244","13.158257302317244","","","","25","25","25"
"13134","","","","","","","26","26","26"
"13162","13.16038374388648","13.16038374388648","13.16038374388648","","","","26","26","26"
"13562","","","","","","","27","27","27"
"13590","13.165232269555197","13.165232269555197","13.165232269555197","","","","27","27","27"
"13990","","","","","","","28","28","28"
"14018","13.170557148971545","13.170557148971545","13.170557148971545","","","","28","28","28"
"14418","","","","","","","29","29","29"
"14446","13.172961979124514","13.172961979124514","13.172961979124514","","","","29","29","29"
"14846","","","","","","","30","30","30"
"14874","13.177286482463678","13.177286482463678","13.177286482463678","","","","30","30","30"
"15274","","","","","","","31","31","31"
"15302","13.178092827567632","13.178092827567632","13.178092827567632","","","","31","31","31"
"15702","","","","","","","32","32","32"
"15730","13.181400074502973","13.181400074502973","13.181400074502973","","","","32","32","32"
"16130","","","","","","","33","33","33"
"16158","13.187600926149903","13.187600926149903","13.187600926149903","","","","33","33","33"
"16558","","","","","","","34","34","34"
"16586","13.20198774436948","13.20198774436948","13.20198774436948","","","","34","34","34"
"16986","","","","","","","35","35","35"
"17014","13.20548696787374","13.20548696787374","13.20548696787374","","","","35","35","35"
"17414","","","","","","","36","36","36"
"17442","13.207040208709067","13.207040208709067","13.207040208709067","","","","36","36","36"
"17842","","","","","","","37","37","37"
"17870","13.212133174229947","13.212133174229947","13.212133174229947","","","","37","37","37"
"18270","","","","","","","38","38","38"
"18298","13.217912426801295","13.217912426801295","13.217912426801295","","","","38","38","38"
"18698","","","","","","","39","39","39"
"18726","13.21717419118982","13.21717419118982","13.21717419118982","","","","39","39","39"
"18727","","","","","","","39","39","39"
"20333","","","","0.0253095405892325","0.0253095405892325","0.0253095405892325","","",""
"20733","","","","","","","40","40","40"
"20761","13.221938088514683","13.221938088514683","13.221938088514683","","","","40","40","40"
"21161","","","","","","","41","41","41"
"21189","13.226816532414137","13.226816532414137","13.226816532414137","","","","41","41","41"
"21589","","","","","","","42","42","42"
"21617","13.23059116792475","13.23059116792475","13.23059116792475","","","","42","42","42"
"22017","","","","","","","43","43","43"
"22045","13.232519677261294","13.232519677261294","13.232519677261294","","","","43","43","43"
"22445","","","","","","","44","44","44"
"22473","13.239951063364467","13.239951063364467","13.239951063364467","","","","44","44","44"
"22873","","","","","","","45","45","45"
"22901","13.24112390226483","13.24112390226483","13.24112390226483","","","","45","45","45"
"23301","","","","","","","46","46","46"
"23329","13.244729603287418","13.244729603287418","13.244729603287418","","","","46","46","46"
"23729","","","","","","","47","47","47"
"23757","13.246507480764908","13.246507480764908","13.246507480764908","","","","47","47","47"
"24157","","","","","","","48","48","48"
"24185","13.24914260253568","13.24914260253568","13.24914260253568","","","","48","48","48"
"24585","","","","","","","49","49","49"
"24613","13.248031720852286","13.248031720852286","13.248031720852286","","","","49","49","49"
"25013","","","","","","","50","50","50"
"25041","13.250127876228767","13.250127876228767","13.250127876228767","","","","50","50","50"
"25441","","","","","","","51","51","51"
"25469","13.251839152721095","13.251839152721095","13.251839152721095","","","","51","51","51"
"25869","","","","","","","52","52","52"
"25897","13.259474632462956","13.259474632462956","13.259474632462956","","","","52","52","52"
"26297","","","","","","","53","53","53"
"26325","13.255657991091125","13.255657991091125","13.255657991091125","","","","53","53","53"
"26725","","","","","","","54","54","54"
"26753","13.2608554912563","13.2608554912563","13.2608554912563","","","","54","54","54"
"27153","","","","","","","55","55","55"
"27181","13.260069361315495","13.260069361315495","13.260069361315495","","","","55","55","55"
"27581","","","","","","","56","56","56"
"27609","13.262662614596152","13.262662614596152","13.262662614596152","","","","56","56","56"
"28009","","","","","","","57","57","57"
"28037","13.261808944525361","13.261808944525361","13.261808944525361","","","","57","57","57"
"28437","","","","","","","58","58","58"
"28465","13.26251506743504","13.26251506743504","13.26251506743504","","","","58","58","58"
"28865","","","","","","","59","59","59"
"28893","13.263772598814866","13.263772598814866","13.263772598814866","","","","59","59","59"
"28894","","","","","","","59","59","59"
"30500","","","","0.019812254000616758","0.019812254000616758","0.019812254000616758","","",""

==> graphs/data/beta/beta_wn_all_b0.csv <==
"Step","GVAE_wn_b0 - val_loss_mean","GVAE_wn_b0 - val_loss_mean__MIN","GVAE_wn_b0 - val_loss_mean__MAX","GVAE_wn_b0 - mrr","GVAE_wn_b0 - mrr__MIN","GVAE_wn_b0 - mrr__MAX","GVAE_wn_b0 - epoch","GVAE_wn_b0 - epoch__MIN","GVAE_wn_b0 - epoch__MAX"
"255","","","","","","","0","0","0"
"265","14.388731207815034","14.388731207815034","14.388731207815034","","","","0","0","0"
"521","","","","","","","1","1","1"
"531","14.379597132050806","14.379597132050806","14.379597132050806","","","","1","1","1"
"787","","","","","","","2","2","2"
"797","14.349017491407082","14.349017491407082","14.349017491407082","","","","2","2","2"
"1053","","","","","","","3","3","3"
"1063","14.279136928658785","14.279136928658785","14.279136928658785","","","","3","3","3"
"1319","","","","","","","4","4","4"
"1329","14.161050764877873","14.161050764877873","14.161050764877873","","","","4","4","4"
"1585","","","","","","","5","5","5"
"1595","13.987473813034747","13.987473813034747","13.987473813034747","","","","5","5","5"
"1851","","","","","","","6","6","6"
"1861","13.745654445553773","13.745654445553773","13.745654445553773","","","","6","6","6"
"2117","","","","","","","7","7","7"
"2127","13.393971033975141","13.393971033975141","13.393971033975141","","","","7","7","7"
"2383","","","","","","","8","8","8"
"2393","12.939112536451264","12.939112536451264","12.939112536451264","","","","8","8","8"
"2649","","","","","","","9","9","9"
"2659","12.38009237657105","12.38009237657105","12.38009237657105","","","","9","9","9"
"2915","","","","","","","10","10","10"
"2925","12.08047726467204","12.08047726467204","12.08047726467204","","","","10","10","10"
"3181","","","","","","","11","11","11"
"3191","12.107611882270126","12.107611882270126","12.107611882270126","","","","11","11","11"
"3447","","","","","","","12","12","12"
"3457","11.918290812168548","11.918290812168548","11.918290812168548","","","","12","12","12"
"3713","","","","","","","13","13","13"
"3723","11.747415952115956","11.747415952115956","11.747415952115956","","","","13","13","13"
"3979","","","","","","","14","14","14"
"3989","11.649122104284954","11.649122104284954","11.649122104284954","","","","14","14","14"
"4245","","","","","","","15","15","15"
"4255","11.643018108529319","11.643018108529319","11.643018108529319","","","","15","15","15"
"4511","","","","","","","16","16","16"
"4521","11.659472519264796","11.659472519264796","11.659472519264796","","","","16","16","16"
"4777","","","","","","","17","17","17"
"4787","11.673301779625952","11.673301779625952","11.673301779625952","","","","17","17","17"
"5043","","","","","","","18","18","18"
"5053","11.691993197721013","11.691993197721013","11.691993197721013","","","","18","18","18"
"5309","","","","","","","19","19","19"
"5319","11.713403071520311","11.713403071520311","11.713403071520311","","","","19","19","19"
"5320","","","","","","","19","19","19"
"13326","","","","0.02859381044089394","0.02859381044089394","0.02859381044089394","","",""
"13582","","","","","","","20","20","20"
"13592","11.735343480325582","11.735343480325582","11.735343480325582","","","","20","20","20"
"13848","","","","","","","21","21","21"
"13858","11.751249032419262","11.751249032419262","11.751249032419262","","","","21","21","21"
"14114","","","","","","","22","22","22"
"14124","11.767227498235016","11.767227498235016","11.767227498235016","","","","22","22","22"
"14380","","","","","","","23","23","23"
"14390","11.787482042435258","11.787482042435258","11.787482042435258","","","","23","23","23"
"14646","","","","","","","24","24","24"
"14656","11.803705875237064","11.803705875237064","11.803705875237064","","","","24","24","24"
"14912","","","","","","","25","25","25"
"14922","11.823944074771148","11.823944074771148","11.823944074771148","","","","25","25","25"
"15178","","","","","","","26","26","26"
"15188","11.836601833410533","11.836601833410533","11.836601833410533","","","","26","26","26"
"15444","","","","","","","27","27","27"
"15454","11.853098282571908","11.853098282571908","11.853098282571908","","","","27","27","27"
"15710","","","","","","","28","28","28"
"15720","11.869041689496681","11.869041689496681","11.869041689496681","","","","28","28","28"
"15976","","","","","","","29","29","29"
"15986","11.886573876027413","11.886573876027413","11.886573876027413","","","","29","29","29"
"16242","","","","","","","30","30","30"
"16252","11.899246453746068","11.899246453746068","11.899246453746068","","","","30","30","30"
"16508","","","","","","","31","31","31"
"16518","11.912395264067731","11.912395264067731","11.912395264067731","","","","31","31","31"
"16774","","","","","","","32","32","32"
"16784","11.92683265050511","11.92683265050511","11.92683265050511","","","","32","32","32"
"17040","","","","","","","33","33","33"
"17050","11.935905473742721","11.935905473742721","11.935905473742721","","","","33","33","33"
"17306","","","","","","","34","34","34"
"17316","11.942690947466184","11.942690947466184","11.942690947466184","","","","34","34","34"
"17572","","","","","","","35","35","35"
"17582","11.94988929305695","11.94988929305695","11.94988929305695","","","","35","35","35"
"17838","","","","","","","36","36","36"
"17848","11.948480601700206","11.948480601700206","11.948480601700206","","","","36","36","36"
"18104","","","","","","","37","37","37"
"18114","11.949749184199675","11.949749184199675","11.949749184199675","","","","37","37","37"
"18370","","","","","","","38","38","38"
"18380","11.943380386207679","11.943380386207679","11.943380386207679","","","","38","38","38"
"18636","","","","","","","39","39","39"
"18646","11.940439226297592","11.940439226297592","11.940439226297592","","","","39","39","39"
"18647","","","","","","","39","39","39"
"26653","","","","0.008186200177778121","0.008186200177778121","0.008186200177778121","","",""
"26909","","","","","","","40","40","40"
"26919","11.944605755209508","11.944605755209508","11.944605755209508","","","","40","40","40"
"27175","","","","","","","41","41","41"
"27185","11.941057547723696","11.941057547723696","11.941057547723696","","","","41","41","41"
"27441","","","","","","","42","42","42"
"27451","11.943322112748909","11.943322112748909","11.943322112748909","","","","42","42","42"
"27707","","","","","","","43","43","43"
"27717","11.949328103171341","11.949328103171341","11.949328103171341","","","","43","43","43"
"27973","","","","","","","44","44","44"
"27983","11.950527027054244","11.950527027054244","11.950527027054244","","","","44","44","44"
"28239","","","","","","","45","45","45"
"28249","11.962903179499335","11.962903179499335","11.962903179499335","","","","45","45","45"
"28505","","","","","","","46","46","46"
"28515","11.972027668894265","11.972027668894265","11.972027668894265","","","","46","46","46"
"28771","","","","","","","47","47","47"
"28781","11.968327882211083","11.968327882211083","11.968327882211083","","","","47","47","47"
"29037","","","","","","","48","48","48"
"29047","11.968972749167136","11.968972749167136","11.968972749167136","","","","48","48","48"
"29303","","","","","","","49","49","49"
"29313","11.97796665904172","11.97796665904172","11.97796665904172","","","","49","49","49"
"29569","","","","","","","50","50","50"
"29579","11.967788431295853","11.967788431295853","11.967788431295853","","","","50","50","50"
"29835","","","","","","","51","51","51"
"29845","11.941403172419157","11.941403172419157","11.941403172419157","","","","51","51","51"
"30101","","","","","","","52","52","52"
"30111","11.902267545908634","11.902267545908634","11.902267545908634","","","","52","52","52"
"30367","","","","","","","53","53","53"
"30377","11.875479039515561","11.875479039515561","11.875479039515561","","","","53","53","53"
"30633","","","","","","","54","54","54"
"30643","11.830074763798097","11.830074763798097","11.830074763798097","","","","54","54","54"
"30899","","","","","","","55","55","55"
"30909","11.797497413799272","11.797497413799272","11.797497413799272","","","","55","55","55"
"31165","","","","","","","56","56","56"
"31175","11.747612842314267","11.747612842314267","11.747612842314267","","","","56","56","56"
"31431","","","","","","","57","57","57"
"31441","11.709377055063326","11.709377055063326","11.709377055063326","","","","57","57","57"
"31697","","","","","","","58","58","58"
"31707","11.6830004576902","11.6830004576902","11.6830004576902","","","","58","58","58"
"31963","","","","","","","59","59","59"
"31973","11.64959321985801","11.64959321985801","11.64959321985801","","","","59","59","59"
"31974","","","","","","","59","59","59"
"39980","","","","0.004087782655612263","0.004087782655612263","0.004087782655612263","","",""

==> graphs/data/beta/beta_wn_all_b1.csv <==
"Step","GVAE_wn_b1 - val_loss_mean","GVAE_wn_b1 - val_loss_mean__MIN","GVAE_wn_b1 - val_loss_mean__MAX","GVAE_wn_b1 - mrr","GVAE_wn_b1 - mrr__MIN","GVAE_wn_b1 - mrr__MAX","GVAE_wn_b1 - epoch","GVAE_wn_b1 - epoch__MIN","GVAE_wn_b1 - epoch__MAX"
"255","","","","","","","0","0","0"
"265","14.406113799066473","14.406113799066473","14.406113799066473","","","","0","0","0"
"521","","","","","","","1","1","1"
"531","14.392368285009105","14.392368285009105","14.392368285009105","","","","1","1","1"
"787","","","","","","","2","2","2"
"797","14.356100626170297","14.356100626170297","14.356100626170297","","","","2","2","2"
"1053","","","","","","","3","3","3"
"1063","14.278908380279375","14.278908380279375","14.278908380279375","","","","3","3","3"
"1319","","","","","","","4","4","4"
"1329","14.152628070944978","14.152628070944978","14.152628070944978","","","","4","4","4"
"1585","","","","","","","5","5","5"
"1595","13.976766268604726","13.976766268604726","13.976766268604726","","","","5","5","5"
"1851","","","","","","","6","6","6"
"1861","13.751252451474011","13.751252451474011","13.751252451474011","","","","6","6","6"
"2117","","","","","","","7","7","7"
"2127","13.485784536140967","13.485784536140967","13.485784536140967","","","","7","7","7"
"2383","","","","","","","8","8","8"
"2393","13.195822309067486","13.195822309067486","13.195822309067486","","","","8","8","8"
"2649","","","","","","","9","9","9"
"2659","12.896462329845763","12.896462329845763","12.896462329845763","","","","9","9","9"
"2915","","","","","","","10","10","10"
"2925","12.619348527398628","12.619348527398628","12.619348527398628","","","","10","10","10"
"3181","","","","","","","11","11","11"
"3191","12.378614994670471","12.378614994670471","12.378614994670471","","","","11","11","11"
"3447","","","","","","","12","12","12"
"3457","12.184930705157683","12.184930705157683","12.184930705157683","","","","12","12","12"
"3713","","","","","","","13","13","13"
"3723","12.026277394601452","12.026277394601452","12.026277394601452","","","","13","13","13"
"3979","","","","","","","14","14","14"
"3989","11.89661950110983","11.89661950110983","11.89661950110983","","","","14","14","14"
"4245","","","","","","","15","15","15"
"4255","11.803453196180257","11.803453196180257","11.803453196180257","","","","15","15","15"
"4511","","","","","","","16","16","16"
"4521","11.767993999374804","11.767993999374804","11.767993999374804","","","","16","16","16"
"4777","","","","","","","17","17","17"
"4787","11.802123842776327","11.802123842776327","11.802123842776327","","","","17","17","17"
"5043","","","","","","","18","18","18"
"5053","11.783850490649423","11.783850490649423","11.783850490649423","","","","18","18","18"
"5309","","","","","","","19","19","19"
"5319","11.746552318231972","11.746552318231972","11.746552318231972","","","","19","19","19"
"5320","","","","","","","19","19","19"
"13326","","","","0.006155670273811665","0.006155670273811665","0.006155670273811665","","",""
"13582","","","","","","","20","20","20"
"13592","11.720482442202282","11.720482442202282","11.720482442202282","","","","20","20","20"
"13848","","","","","","","21","21","21"
"13858","11.724685507184878","11.724685507184878","11.724685507184878","","","","21","21","21"
"14114","","","","","","","22","22","22"
"14124","11.749974612584731","11.749974612584731","11.749974612584731","","","","22","22","22"
"14380","","","","","","","23","23","23"
"14390","11.78166090423268","11.78166090423268","11.78166090423268","","","","23","23","23"
"14646","","","","","","","24","24","24"
"14656","11.810078010986738","11.810078010986738","11.810078010986738","","","","24","24","24"
"14912","","","","","","","25","25","25"
"14922","11.838486454631834","11.838486454631834","11.838486454631834","","","","25","25","25"
"15178","","","","","","","26","26","26"
"15188","11.861551362768736","11.861551362768736","11.861551362768736","","","","26","26","26"
"15444","","","","","","","27","27","27"
"15454","11.880011135657023","11.880011135657023","11.880011135657023","","","","27","27","27"
"15710","","","","","","","28","28","28"
"15720","11.906419819322595","11.906419819322595","11.906419819322595","","","","28","28","28"
"15976","","","","","","","29","29","29"
"15986","11.922860718719818","11.922860718719818","11.922860718719818","","","","29","29","29"
"16242","","","","","","","30","30","30"
"16252","11.937874992215086","11.937874992215086","11.937874992215086","","","","30","30","30"
"16508","","","","","","","31","31","31"
"16518","11.954765430830173","11.954765430830173","11.954765430830173","","","","31","31","31"
"16774","","","","","","","32","32","32"
"16784","11.967232305850708","11.967232305850708","11.967232305850708","","","","32","32","32"
"17040","","","","","","","33","33","33"
"17050","11.983475588721362","11.983475588721362","11.983475588721362","","","","33","33","33"
"17306","","","","","","","34","34","34"
"17316","11.994807964220074","11.994807964220074","11.994807964220074","","","","34","34","34"
"17572","","","","","","","35","35","35"
"17582","12.006672670781683","12.006672670781683","12.006672670781683","","","","35","35","35"
"17838","","","","","","","36","36","36"
"17848","12.019363185547894","12.019363185547894","12.019363185547894","","","","36","36","36"
"18104","","","","","","","37","37","37"
"18114","12.029945386712688","12.029945386712688","12.029945386712688","","","","37","37","37"
"18370","","","","","","","38","38","38"
"18380","12.044932842187501","12.044932842187501","12.044932842187501","","","","38","38","38"
"18636","","","","","","","39","39","39"
"18646","12.051388532212867","12.051388532212867","12.051388532212867","","","","39","39","39"
"18647","","","","","","","39","39","39"
"26653","","","","0.014876324162870769","0.014876324162870769","0.014876324162870769","","",""
"26909","","","","","","","40","40","40"
"26919","12.06123606239837","12.06123606239837","12.06123606239837","","","","40","40","40"
"27175","","","","","","","41","41","41"
"27185","12.06960028075524","12.06960028075524","12.06960028075524","","","","41","41","41"
"27441","","","","","","","42","42","42"
"27451","12.07928943452326","12.07928943452326","12.07928943452326","","","","42","42","42"
"27707","","","","","","","43","43","43"
"27717","12.087141691721698","12.087141691721698","12.087141691721698","","","","43","43","43"
"27973","","","","","","","44","44","44"
"27983","12.093530804645646","12.093530804645646","12.093530804645646","","","","44","44","44"
"28239","","","","","","","45","45","45"
"28249","12.098895112662722","12.098895112662722","12.098895112662722","","","","45","45","45"
"28505","","","","","","","46","46","46"
"28515","12.105999106549396","12.105999106549396","12.105999106549396","","","","46","46","46"
"28771","","","","","","","47","47","47"
"28781","12.11600898774161","12.11600898774161","12.11600898774161","","","","47","47","47"
"29037","","","","","","","48","48","48"
"29047","12.121817211982181","12.121817211982181","12.121817211982181","","","","48","48","48"
"29303","","","","","","","49","49","49"
"29313","12.128025407179832","12.128025407179832","12.128025407179832","","","","49","49","49"
"29569","","","","","","","50","50","50"
"29579","12.133795802152981","12.133795802152981","12.133795802152981","","","","50","50","50"
"29835","","","","","","","51","51","51"
"29845","12.142774179760332","12.142774179760332","12.142774179760332","","","","51","51","51"
"30101","","","","","","","52","52","52"
"30111","12.145200474173025","12.145200474173025","12.145200474173025","","","","52","52","52"
"30367","","","","","","","53","53","53"
"30377","12.15308302955745","12.15308302955745","12.15308302955745","","","","53","53","53"
"30633","","","","","","","54","54","54"
"30643","12.157994934054534","12.157994934054534","12.157994934054534","","","","54","54","54"
"30899","","","","","","","55","55","55"
"30909","12.160648053533954","12.160648053533954","12.160648053533954","","","","55","55","55"
"31165","","","","","","","56","56","56"
"31175","12.16527906143658","12.16527906143658","12.16527906143658","","","","56","56","56"
"31431","","","","","","","57","57","57"
"31441","12.170952628910205","12.170952628910205","12.170952628910205","","","","57","57","57"
"31697","","","","","","","58","58","58"
"31707","12.175153529928354","12.175153529928354","12.175153529928354","","","","58","58","58"
"31963","","","","","","","59","59","59"
"31973","12.180209375807694","12.180209375807694","12.180209375807694","","","","59","59","59"
"31974","","","","","","","59","59","59"
"39980","","","","0.0065356553754307945","0.0065356553754307945","0.0065356553754307945","","",""

==> graphs/data/beta/beta_wn_all_b10.csv <==
"Step","GVAE_wn_b10 - val_loss_mean","GVAE_wn_b10 - val_loss_mean__MIN","GVAE_wn_b10 - val_loss_mean__MAX","GVAE_wn_b10 - mrr","GVAE_wn_b10 - mrr__MIN","GVAE_wn_b10 - mrr__MAX","GVAE_wn_b10 - epoch","GVAE_wn_b10 - epoch__MIN","GVAE_wn_b10 - epoch__MAX"
"255","","","","","","","0","0","0"
"265","14.509836635479923","14.509836635479923","14.509836635479923","","","","0","0","0"
"521","","","","","","","1","1","1"
"531","14.447478886452336","14.447478886452336","14.447478886452336","","","","1","1","1"
"787","","","","","","","2","2","2"
"797","14.382969401854899","14.382969401854899","14.382969401854899","","","","2","2","2"
"1053","","","","","","","3","3","3"
"1063","14.292700748093354","14.292700748093354","14.292700748093354","","","","3","3","3"
"1319","","","","","","","4","4","4"
"1329","14.15603182152973","14.15603182152973","14.15603182152973","","","","4","4","4"
"1585","","","","","","","5","5","5"
"1595","13.972503333128502","13.972503333128502","13.972503333128502","","","","5","5","5"
"1851","","","","","","","6","6","6"
"1861","13.747242978368746","13.747242978368746","13.747242978368746","","","","6","6","6"
"2117","","","","","","","7","7","7"
"2127","13.489102434121833","13.489102434121833","13.489102434121833","","","","7","7","7"
"2383","","","","","","","8","8","8"
"2393","13.213886523784476","13.213886523784476","13.213886523784476","","","","8","8","8"
"2649","","","","","","","9","9","9"
"2659","12.94015129949525","12.94015129949525","12.94015129949525","","","","9","9","9"
"2915","","","","","","","10","10","10"
"2925","12.695170319299928","12.695170319299928","12.695170319299928","","","","10","10","10"
"3181","","","","","","","11","11","11"
"3191","12.486831367633897","12.486831367633897","12.486831367633897","","","","11","11","11"
"3447","","","","","","","12","12","12"
"3457","12.315319529422226","12.315319529422226","12.315319529422226","","","","12","12","12"
"3713","","","","","","","13","13","13"
"3723","12.17022538020114","12.17022538020114","12.17022538020114","","","","13","13","13"
"3979","","","","","","","14","14","14"
"3989","12.04422154906802","12.04422154906802","12.04422154906802","","","","14","14","14"
"4245","","","","","","","15","15","15"
"4255","11.937304467331058","11.937304467331058","11.937304467331058","","","","15","15","15"
"4511","","","","","","","16","16","16"
"4521","11.868482079768086","11.868482079768086","11.868482079768086","","","","16","16","16"
"4777","","","","","","","17","17","17"
"4787","11.884648428244022","11.884648428244022","11.884648428244022","","","","17","17","17"
"5043","","","","","","","18","18","18"
"5053","11.95064158495155","11.95064158495155","11.95064158495155","","","","18","18","18"
"5309","","","","","","","19","19","19"
"5319","11.982943349158438","11.982943349158438","11.982943349158438","","","","19","19","19"
"5320","","","","","","","19","19","19"
"13326","","","","0.01982436339988522","0.01982436339988522","0.01982436339988522","","",""
"13582","","","","","","","20","20","20"
"13592","11.99595111204492","11.99595111204492","11.99595111204492","","","","20","20","20"
"13848","","","","","","","21","21","21"
"13858","12.01615091310343","12.01615091310343","12.01615091310343","","","","21","21","21"
"14114","","","","","","","22","22","22"
"14124","12.035525791996625","12.035525791996625","12.035525791996625","","","","22","22","22"
"14380","","","","","","","23","23","23"
"14390","12.049387240272678","12.049387240272678","12.049387240272678","","","","23","23","23"
"14646","","","","","","","24","24","24"
"14656","12.066922791171606","12.066922791171606","12.066922791171606","","","","24","24","24"
"14912","","","","","","","25","25","25"
"14922","12.084120757662731","12.084120757662731","12.084120757662731","","","","25","25","25"
"15178","","","","","","","26","26","26"
"15188","12.094903840292062","12.094903840292062","12.094903840292062","","","","26","26","26"
"15444","","","","","","","27","27","27"
"15454","12.102284011941128","12.102284011941128","12.102284011941128","","","","27","27","27"
"15710","","","","","","","28","28","28"
"15720","12.111948384391482","12.111948384391482","12.111948384391482","","","","28","28","28"
"15976","","","","","","","29","29","29"
"15986","12.11996807342557","12.11996807342557","12.11996807342557","","","","29","29","29"
"16242","","","","","","","30","30","30"
"16252","12.129294467525371","12.129294467525371","12.129294467525371","","","","30","30","30"
"16508","","","","","","","31","31","31"
"16518","12.136890274524267","12.136890274524267","12.136890274524267","","","","31","31","31"
"16774","","","","","","","32","32","32"
"16784","12.14308475039614","12.14308475039614","12.14308475039614","","","","32","32","32"
"17040","","","","","","","33","33","33"
"17050","12.149804857853725","12.149804857853725","12.149804857853725","","","","33","33","33"
"17306","","","","","","","34","34","34"
"17316","12.150915381903806","12.150915381903806","12.150915381903806","","","","34","34","34"
"17572","","","","","","","35","35","35"
"17582","12.15407655192518","12.15407655192518","12.15407655192518","","","","35","35","35"
"17838","","","","","","","36","36","36"
"17848","12.160036369466198","12.160036369466198","12.160036369466198","","","","36","36","36"
"18104","","","","","","","37","37","37"
"18114","12.16342606923651","12.16342606923651","12.16342606923651","","","","37","37","37"
"18370","","","","","","","38","38","38"
"18380","12.169633336204987","12.169633336204987","12.169633336204987","","","","38","38","38"
"18636","","","","","","","39","39","39"
"18646","12.17657479418108","12.17657479418108","12.17657479418108","","","","39","39","39"
"18647","","","","","","","39","39","39"
"26653","","","","0.008175566799466506","0.008175566799466506","0.008175566799466506","","",""
"26909","","","","","","","40","40","40"
"26919","12.184285945683149","12.184285945683149","12.184285945683149","","","","40","40","40"
"27175","","","","","","","41","41","41"
"27185","12.18879419262405","12.18879419262405","12.18879419262405","","","","41","41","41"
"27441","","","","","","","42","42","42"
"27451","12.196004306423193","12.196004306423193","12.196004306423193","","","","42","42","42"
"27707","","","","","","","43","43","43"
"27717","12.19979954698485","12.19979954698485","12.19979954698485","","","","43","43","43"
"27973","","","","","","","44","44","44"
"27983","12.2093214358298","12.2093214358298","12.2093214358298","","","","44","44","44"
"28239","","","","","","","45","45","45"
"28249","12.21533778525839","12.21533778525839","12.21533778525839","","","","45","45","45"
"28505","","","","","","","46","46","46"
"28515","12.22284103008753","12.22284103008753","12.22284103008753","","","","46","46","46"
"28771","","","","","","","47","47","47"
"28781","12.227135102279034","12.227135102279034","12.227135102279034","","","","47","47","47"
"29037","","","","","","","48","48","48"
"29047","12.231141485844162","12.231141485844162","12.231141485844162","","","","48","48","48"
"29303","","","","","","","49","49","49"
"29313","12.235190558557617","12.235190558557617","12.235190558557617","","","","49","49","49"
"29569","","","","","","","50","50","50"
"29579","12.241943452065469","12.241943452065469","12.241943452065469","","","","50","50","50"
"29835","","","","","","","51","51","51"
"29845","12.243469767048177","12.243469767048177","12.243469767048177","","","","51","51","51"
"30101","","","","","","","52","52","52"
"30111","12.247473761299823","12.247473761299823","12.247473761299823","","","","52","52","52"
"30367","","","","","","","53","53","53"
"30377","12.253728198855994","12.253728198855994","12.253728198855994","","","","53","53","53"
"30633","","","","","","","54","54","54"
"30643","12.258288835556074","12.258288835556074","12.258288835556074","","","","54","54","54"
"30899","","","","","","","55","55","55"
"30909","12.26348792752018","12.26348792752018","12.26348792752018","","","","55","55","55"
"31165","","","","","","","56","56","56"
"31175","12.265084545798153","12.265084545798153","12.265084545798153","","","","56","56","56"
"31431","","","","","","","57","57","57"
"31441","12.270615088332761","12.270615088332761","12.270615088332761","","","","57","57","57"
"31697","","","","","","","58","58","58"
"31707","12.27496139624077","12.27496139624077","12.27496139624077","","","","58","58","58"
"31963","","","","","","","59","59","59"
"31973","12.277765069745024","12.277765069745024","12.277765069745024","","","","59","59","59"
"31974","","","","","","","59","59","59"
"39980","","","","0.014048138604957898","0.014048138604957898","0.014048138604957898","","",""

==> graphs/data/beta/beta_wn_all_b100.csv <==
"Step","GVAE_wn_b100 - val_loss_mean","GVAE_wn_b100 - val_loss_mean__MIN","GVAE_wn_b100 - val_loss_mean__MAX","GVAE_wn_b100 - mrr","GVAE_wn_b100 - mrr__MIN","GVAE_wn_b100 - mrr__MAX","GVAE_wn_b100 - epoch","GVAE_wn_b100 - epoch__MIN","GVAE_wn_b100 - epoch__MAX"
"255","","","","","","","0","0","0"
"265","15.272171454253566","15.272171454253566","15.272171454253566","","","","0","0","0"
"521","","","","","","","1","1","1"
"531","14.78284561724328","14.78284561724328","14.78284561724328","","","","1","1","1"
"787","","","","","","","2","2","2"
"797","14.439264052180848","14.439264052180848","14.439264052180848","","","","2","2","2"
"1053","","","","","","","3","3","3"
"1063","14.314218243809739","14.314218243809739","14.314218243809739","","","","3","3","3"
"1319","","","","","","","4","4","4"
"1329","14.142504544333844","14.142504544333844","14.142504544333844","","","","4","4","4"
"1585","","","","","","","5","5","5"
"1595","13.911663370173718","13.911663370173718","13.911663370173718","","","","5","5","5"
"1851","","","","","","","6","6","6"
"1861","13.630791741441167","13.630791741441167","13.630791741441167","","","","6","6","6"
"2117","","","","","","","7","7","7"
"2127","13.308231958588228","13.308231958588228","13.308231958588228","","","","7","7","7"
"2383","","","","","","","8","8","8"
"2393","12.954417151112189","12.954417151112189","12.954417151112189","","","","8","8","8"
"2649","","","","","","","9","9","9"
"2659","12.590561952357463","12.590561952357463","12.590561952357463","","","","9","9","9"
"2915","","","","","","","10","10","10"
"2925","12.24740200140682","12.24740200140682","12.24740200140682","","","","10","10","10"
"3181","","","","","","","11","11","11"
"3191","11.957462504001034","11.957462504001034","11.957462504001034","","","","11","11","11"
"3447","","","","","","","12","12","12"
"3457","11.732246326063686","11.732246326063686","11.732246326063686","","","","12","12","12"
"3713","","","","","","","13","13","13"
"3723","11.559317835977291","11.559317835977291","11.559317835977291","","","","13","13","13"
"3979","","","","","","","14","14","14"
"3989","11.424140004778677","11.424140004778677","11.424140004778677","","","","14","14","14"
"4245","","","","","","","15","15","15"
"4255","11.326605154529366","11.326605154529366","11.326605154529366","","","","15","15","15"
"4511","","","","","","","16","16","16"
"4521","11.372788540849859","11.372788540849859","11.372788540849859","","","","16","16","16"
"4777","","","","","","","17","17","17"
"4787","11.514938121851236","11.514938121851236","11.514938121851236","","","","17","17","17"
"5043","","","","","","","18","18","18"
"5053","11.56719971016309","11.56719971016309","11.56719971016309","","","","18","18","18"
"5309","","","","","","","19","19","19"
"5319","11.581490091816717","11.581490091816717","11.581490091816717","","","","19","19","19"
"5320","","","","","","","19","19","19"
"13326","","","","0.009495039399154304","0.009495039399154304","0.009495039399154304","","",""
"13582","","","","","","","20","20","20"
"13592","11.605212745782568","11.605212745782568","11.605212745782568","","","","20","20","20"
"13848","","","","","","","21","21","21"
"13858","11.630788909151528","11.630788909151528","11.630788909151528","","","","21","21","21"
"14114","","","","","","","22","22","22"
"14124","11.659550830724262","11.659550830724262","11.659550830724262","","","","22","22","22"
"14380","","","","","","","23","23","23"
"14390","11.69068799553727","11.69068799553727","11.69068799553727","","","","23","23","23"
"14646","","","","","","","24","24","24"
"14656","11.715078550510384","11.715078550510384","11.715078550510384","","","","24","24","24"
"14912","","","","","","","25","25","25"
"14922","11.733336870385552","11.733336870385552","11.733336870385552","","","","25","25","25"
"15178","","","","","","","26","26","26"
"15188","11.752424960666616","11.752424960666616","11.752424960666616","","","","26","26","26"
"15444","","","","","","","27","27","27"
"15454","11.76279600682578","11.76279600682578","11.76279600682578","","","","27","27","27"
"15710","","","","","","","28","28","28"
"15720","11.779090879037506","11.779090879037506","11.779090879037506","","","","28","28","28"
"15976","","","","","","","29","29","29"
"15986","11.79247541873373","11.79247541873373","11.79247541873373","","","","29","29","29"
"16242","","","","","","","30","30","30"
"16252","11.8040870183807","11.8040870183807","11.8040870183807","","","","30","30","30"
"16508","","","","","","","31","31","31"
"16518","11.81280908018688","11.81280908018688","11.81280908018688","","","","31","31","31"
"16774","","","","","","","32","32","32"
"16784","11.822351095251939","11.822351095251939","11.822351095251939","","","","32","32","32"
"17040","","","","","","","33","33","33"
"17050","11.834687440527992","11.834687440527992","11.834687440527992","","","","33","33","33"
"17306","","","","","","","34","34","34"
"17316","11.842297760114898","11.842297760114898","11.842297760114898","","","","34","34","34"
"17572","","","","","","","35","35","35"
"17582","11.850757954538281","11.850757954538281","11.850757954538281","","","","35","35","35"
"17838","","","","","","","36","36","36"
"17848","11.861190809746164","11.861190809746164","11.861190809746164","","","","36","36","36"
"18104","","","","","","","37","37","37"
"18114","11.869855506935215","11.869855506935215","11.869855506935215","","","","37","37","37"
"18370","","","","","","","38","38","38"
"18380","11.87818612943049","11.87818612943049","11.87818612943049","","","","38","38","38"
"18636","","","","","","","39","39","39"
"18646","11.8869084684575","11.8869084684575","11.8869084684575","","","","39","39","39"
"18647","","","","","","","39","39","39"
"26653","","","","0.01947089364118109","0.01947089364118109","0.01947089364118109","","",""
"26909","","","","","","","40","40","40"
"26919","11.896444384350632","11.896444384350632","11.896444384350632","","","","40","40","40"
"27175","","","","","","","41","41","41"
"27185","11.902732621801649","11.902732621801649","11.902732621801649","","","","41","41","41"
"27441","","","","","","","42","42","42"
"27451","11.911776849261827","11.911776849261827","11.911776849261827","","","","42","42","42"
"27707","","","","","","","43","43","43"
"27717","11.918092610979365","11.918092610979365","11.918092610979365","","","","43","43","43"
"27973","","","","","","","44","44","44"
"27983","11.924034175722186","11.924034175722186","11.924034175722186","","","","44","44","44"
"28239","","","","","","","45","45","45"
"28249","11.932552410442234","11.932552410442234","11.932552410442234","","","","45","45","45"
"28505","","","","","","","46","46","46"
"28515","11.94005512342765","11.94005512342765","11.94005512342765","","","","46","46","46"
"28771","","","","","","","47","47","47"
"28781","11.945713210454992","11.945713210454992","11.945713210454992","","","","47","47","47"
"29037","","","","","","","48","48","48"
"29047","11.952223284059796","11.952223284059796","11.952223284059796","","","","48","48","48"
"29303","","","","","","","49","49","49"
"29313","11.958949917002364","11.958949917002364","11.958949917002364","","","","49","49","49"
"29569","","","","","","","50","50","50"
"29579","11.964422755146535","11.964422755146535","11.964422755146535","","","","50","50","50"
"29835","","","","","","","51","51","51"
"29845","11.971638117954116","11.971638117954116","11.971638117954116","","","","51","51","51"
"30101","","","","","","","52","52","52"
"30111","11.976543211274143","11.976543211274143","11.976543211274143","","","","52","52","52"
"30367","","","","","","","53","53","53"
"30377","11.98270725330535","11.98270725330535","11.98270725330535","","","","53","53","53"
"30633","","","","","","","54","54","54"
"30643","11.98710006449013","11.98710006449013","11.98710006449013","","","","54","54","54"
"30899","","","","","","","55","55","55"
"30909","11.992610645636647","11.992610645636647","11.992610645636647","","","","55","55","55"
"31165","","","","","","","56","56","56"
"31175","11.998225916006113","11.998225916006113","11.998225916006113","","","","56","56","56"
"31431","","","","","","","57","57","57"
"31441","12.00285057712994","12.00285057712994","12.00285057712994","","","","57","57","57"
"31697","","","","","","","58","58","58"
"31707","12.008921054595953","12.008921054595953","12.008921054595953","","","","58","58","58"
"31963","","","","","","","59","59","59"
"31973","12.01567779458985","12.01567779458985","12.01567779458985","","","","59","59","59"
"31974","","","","","","","59","59","59"
"39980","","","","0.016410324734114617","0.016410324734114617","0.016410324734114617","","",""

==> graphs/data/kg/kg_.csv <==
,Score,Model,Loss
0,0.35370999999999997,RGVAE,standard
1,0.35766,RGVAE,standard
2,0.35491,RGVAE,standard
0,0.37289,RGVAE,permute
1,0.37139,RGVAE,permute
2,0.37156,RGVAE,permute
0,0.41518,cRGVAE,standard
1,0.4115,cRGVAE,standard
2,0.41686000000000006,cRGVAE,standard
0,0.36421,RGVAE,standard
1,0.36595,RGVAE,standard
2,0.36525,RGVAE,standard
0,0.36314,RGVAE,permute
1,0.36324,RGVAE,permute
2,0.36066,RGVAE,permute
0,0.37595,cRGVAE,permute
1,0.37792,cRGVAE,permute
2,0.37840999999999997,cRGVAE,permute
0,0.36329,cRGVAE,standard
1,0.36317,cRGVAE,standard
2,0.35986,cRGVAE,standard


==> graphs/data/kg/kg_all.csv <==
,Score,Model,Loss
0,0.35370999999999997,RGVAE,standard $\sigma_2^2$
1,0.35766,RGVAE,standard $\sigma_2^2$
2,0.35491,RGVAE,standard $\sigma_2^2$
0,0.37289,RGVAE,permute $\sigma_2^2$
1,0.37139,RGVAE,permute $\sigma_2^2$
2,0.37156,RGVAE,permute $\sigma_2^2$
0,0.41518,cRGVAE,standard $\sigma_2^2$
1,0.4115,cRGVAE,standard $\sigma_2^2$
2,0.41686000000000006,cRGVAE,standard $\sigma_2^2$
0,0.37595,cRGVAE,permute $\sigma_2^2$
1,0.37792,cRGVAE,permute $\sigma_2^2$
2,0.37840999999999997,cRGVAE,permute $\sigma_2^2$
0,0.36421,RGVAE,standard $\sigma_1^2$
1,0.36595,RGVAE,standard $\sigma_1^2$
2,0.36525,RGVAE,standard $\sigma_1^2$
0,0.36314,RGVAE,permute $\sigma_1^2$
1,0.36324,RGVAE,permute $\sigma_1^2$
2,0.36066,RGVAE,permute $\sigma_1^2$
0,0.37595,cRGVAE,permute $\sigma_1^2$
1,0.37792,cRGVAE,permute $\sigma_1^2$
2,0.37840999999999997,cRGVAE,permute $\sigma_1^2$
0,0.36329,cRGVAE,standard $\sigma_1^2$
1,0.36317,cRGVAE,standard $\sigma_1^2$
2,0.35986,cRGVAE,standard $\sigma_1^2$


==> graphs/data/kg/kg_std2.csv <==
,Score,Model,Loss
0,0.35370999999999997,RGVAE,standard
1,0.35766,RGVAE,standard
2,0.35491,RGVAE,standard
0,0.37289,RGVAE,permute
1,0.37139,RGVAE,permute
2,0.37156,RGVAE,permute
0,0.41518,cRGVAE,standard
1,0.4115,cRGVAE,standard
2,0.41686000000000006,cRGVAE,standard
0,0.36421,RGVAE,standard
1,0.36595,RGVAE,standard
2,0.36525,RGVAE,standard
0,0.36314,RGVAE,permute
1,0.36324,RGVAE,permute
2,0.36066,RGVAE,permute
0,0.37595,cRGVAE,permute
1,0.37792,cRGVAE,permute
2,0.37840999999999997,cRGVAE,permute
0,0.36329,cRGVAE,standard
1,0.36317,cRGVAE,standard
2,0.35986,cRGVAE,standard
0,0.35370999999999997,RGVAE,standard
1,0.35766,RGVAE,standard
2,0.35491,RGVAE,standard
0,0.37289,RGVAE,permute
1,0.37139,RGVAE,permute
2,0.37156,RGVAE,permute
0,0.41518,cRGVAE,standard
1,0.4115,cRGVAE,standard
2,0.41686000000000006,cRGVAE,standard


==> graphs/data/kg_new.csv <==
"Step","kgGVAE_fb15k_p0_std2 - gen_new","kgGVAE_fb15k_p0_std2 - gen_new__MIN","kgGVAE_fb15k_p0_std2 - gen_new__MAX","kgGVAE_fb15k_p1_std2 - gen_new","kgGVAE_fb15k_p1_std2 - gen_new__MIN","kgGVAE_fb15k_p1_std2 - gen_new__MAX","kgGCVAE_fb15k_p0_std2 - gen_new","kgGCVAE_fb15k_p0_std2 - gen_new__MIN","kgGCVAE_fb15k_p0_std2 - gen_new__MAX","kgGVAE_fb15k_p0 - gen_new","kgGVAE_fb15k_p0 - gen_new__MIN","kgGVAE_fb15k_p0 - gen_new__MAX","kgGVAE_fb15k_p1 - gen_new","kgGVAE_fb15k_p1 - gen_new__MIN","kgGVAE_fb15k_p1 - gen_new__MAX","kgGCVAE_fb15k_p1 - gen_new","kgGCVAE_fb15k_p1 - gen_new__MIN","kgGCVAE_fb15k_p1 - gen_new__MAX","kgGCVAE_fb15k_p0 - gen_new","kgGCVAE_fb15k_p0 - gen_new__MIN","kgGCVAE_fb15k_p0 - gen_new__MAX"
"2","1","1","1","0.9999731824398617","0.9999731824398617","0.9999731824398617","1","1","1","0.9999725433129238","0.9999725433129238","0.9999725433129238","0.9999449248223825","0.9999449248223825","0.9999449248223825","1","1","1","1","1","1"
"5","1","1","1","0.9999730741269286","0.9999730741269286","0.9999730741269286","1","1","1","1","1","1","0.9999724699922916","0.9999724699922916","0.9999724699922916","1","1","1","0.9999449293719195","0.9999449293719195","0.9999449293719195"
"8","0.9999718238426644","0.9999718238426644","0.9999718238426644","1","1","1","0.9999760111308353","0.9999760111308353","0.9999760111308353","0.9999726214921287","0.9999726214921287","0.9999726214921287","1","1","1","0.9999735736370603","0.9999735736370603","0.9999735736370603","0.9998888456622019","0.9998888456622019","0.9998888456622019"

==> graphs/data/kg_valid.csv <==
"Step","kgGVAE_fb15k_p0_std2 - gen_true","kgGVAE_fb15k_p0_std2 - gen_true__MIN","kgGVAE_fb15k_p0_std2 - gen_true__MAX","kgGVAE_fb15k_p1_std2 - gen_true","kgGVAE_fb15k_p1_std2 - gen_true__MIN","kgGVAE_fb15k_p1_std2 - gen_true__MAX","kgGCVAE_fb15k_p0_std2 - gen_true","kgGCVAE_fb15k_p0_std2 - gen_true__MIN","kgGCVAE_fb15k_p0_std2 - gen_true__MAX","kgGVAE_fb15k_p0 - gen_true","kgGVAE_fb15k_p0 - gen_true__MIN","kgGVAE_fb15k_p0 - gen_true__MAX","kgGVAE_fb15k_p1 - gen_true","kgGVAE_fb15k_p1 - gen_true__MIN","kgGVAE_fb15k_p1 - gen_true__MAX","kgGCVAE_fb15k_p1 - gen_true","kgGCVAE_fb15k_p1 - gen_true__MIN","kgGCVAE_fb15k_p1 - gen_true__MAX","kgGCVAE_fb15k_p0 - gen_true","kgGCVAE_fb15k_p0 - gen_true__MIN","kgGCVAE_fb15k_p0 - gen_true__MAX"
"2","0.35371","0.35371","0.35371","0.37289","0.37289","0.37289","0.41518","0.41518","0.41518","0.36421","0.36421","0.36421","0.36314","0.36314","0.36314","0.37595","0.37595","0.37595","0.36329","0.36329","0.36329"
"5","0.35766","0.35766","0.35766","0.37139","0.37139","0.37139","0.4115","0.4115","0.4115","0.36595","0.36595","0.36595","0.36324","0.36324","0.36324","0.37792","0.37792","0.37792","0.36317","0.36317","0.36317"
"8","0.35491","0.35491","0.35491","0.37156","0.37156","0.37156","0.41686","0.41686","0.41686","0.36525","0.36525","0.36525","0.36066","0.36066","0.36066","0.37841","0.37841","0.37841","0.35986","0.35986","0.35986"

==> graphs/data/permute_all.csv <==
"Step","SynGVAE_fb15k_p1 - epoch","SynGVAE_fb15k_p1 - epoch__MIN","SynGVAE_fb15k_p1 - epoch__MAX","SynGVAE_fb15k_p1 - val_loss_mean","SynGVAE_fb15k_p1 - val_loss_mean__MIN","SynGVAE_fb15k_p1 - val_loss_mean__MAX","SynGVAE_fb15k_p1 - val_permutation_mean","SynGVAE_fb15k_p1 - val_permutation_mean__MIN","SynGVAE_fb15k_p1 - val_permutation_mean__MAX","SynGCVAE_fb15k_p1 - epoch","SynGCVAE_fb15k_p1 - epoch__MIN","SynGCVAE_fb15k_p1 - epoch__MAX","SynGCVAE_fb15k_p1 - val_loss_mean","SynGCVAE_fb15k_p1 - val_loss_mean__MIN","SynGCVAE_fb15k_p1 - val_loss_mean__MAX","SynGCVAE_fb15k_p1 - val_permutation_mean","SynGCVAE_fb15k_p1 - val_permutation_mean__MIN","SynGCVAE_fb15k_p1 - val_permutation_mean__MAX","SynGVAE_fb15k_p0 - epoch","SynGVAE_fb15k_p0 - epoch__MIN","SynGVAE_fb15k_p0 - epoch__MAX","SynGVAE_fb15k_p0 - val_loss_mean","SynGVAE_fb15k_p0 - val_loss_mean__MIN","SynGVAE_fb15k_p0 - val_loss_mean__MAX","SynGVAE_fb15k_p0 - val_permutation_mean","SynGVAE_fb15k_p0 - val_permutation_mean__MIN","SynGVAE_fb15k_p0 - val_permutation_mean__MAX","SynGCVAE_fb15k_p0 - epoch","SynGCVAE_fb15k_p0 - epoch__MIN","SynGCVAE_fb15k_p0 - epoch__MAX","SynGCVAE_fb15k_p0 - val_loss_mean","SynGCVAE_fb15k_p0 - val_loss_mean__MIN","SynGCVAE_fb15k_p0 - val_loss_mean__MAX","SynGCVAE_fb15k_p0 - val_permutation_mean","SynGCVAE_fb15k_p0 - val_permutation_mean__MIN","SynGCVAE_fb15k_p0 - val_permutation_mean__MAX"
"108","0","0","0","","","","","","","0","0","0","","","","","","","0","0","0","","","","","","","0","0","0","","","","","",""
"118","0","0","0","21.24661899802133","21.24661899802133","21.24661899802133","0.9965362561148746","0.9965362561148746","0.9965362561148746","0","0","0","26.738483173013382","26.738483173013382","26.738483173013382","0.9984103938622866","0.9984103938622866","0.9984103938622866","0","0","0","20.54222988644506","20.54222988644506","20.54222988644506","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","0","0","0","29.55185328377847","29.55185328377847","29.55185328377847","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"227","1","1","1","","","","","","","1","1","1","","","","","","","1","1","1","","","","","","","1","1","1","","","","","",""
"237","1","1","1","21.12848513817629","21.12848513817629","21.12848513817629","0.9965362561148746","0.9965362561148746","0.9965362561148746","1","1","1","26.0175246035793","26.0175246035793","26.0175246035793","0.9986560300846273","0.9986560300846273","0.9986560300846273","1","1","1","20.420357512695933","20.420357512695933","20.420357512695933","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","1","1","1","28.677759518073646","28.677759518073646","28.677759518073646","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"346","2","2","2","","","","","","","2","2","2","","","","","","","2","2","2","","","","","","","2","2","2","","","","","",""
"356","2","2","2","20.971728686930025","20.971728686930025","20.971728686930025","0.9965362561148746","0.9965362561148746","0.9965362561148746","2","2","2","25.11463899190579","25.11463899190579","25.11463899190579","0.9985746498762941","0.9985746498762941","0.9985746498762941","2","2","2","20.25835046089594","20.25835046089594","20.25835046089594","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","2","2","2","27.58140763318309","27.58140763318309","27.58140763318309","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"465","3","3","3","","","","","","","3","3","3","","","","","","","3","3","3","","","","","","","3","3","3","","","","","",""
"475","3","3","3","20.783477599980138","20.783477599980138","20.783477599980138","0.9965362561148746","0.9965362561148746","0.9965362561148746","3","3","3","24.11630388195465","24.11630388195465","24.11630388195465","0.9988190896207622","0.9988190896207622","0.9988190896207622","3","3","3","20.063383443167535","20.063383443167535","20.063383443167535","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","3","3","3","26.358572439054047","26.358572439054047","26.358572439054047","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"584","4","4","4","","","","","","","4","4","4","","","","","","","4","4","4","","","","","","","4","4","4","","","","","",""
"594","4","4","4","20.59710822565623","20.59710822565623","20.59710822565623","0.9965362561148746","0.9965362561148746","0.9965362561148746","4","4","4","23.216605024417877","23.216605024417877","23.216605024417877","0.9987783995165955","0.9987783995165955","0.9987783995165955","4","4","4","19.870023857015692","19.870023857015692","19.870023857015692","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","4","4","4","25.24919615198424","25.24919615198424","25.24919615198424","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"703","5","5","5","","","","","","","5","5","5","","","","","","","5","5","5","","","","","","","5","5","5","","","","","",""
"713","5","5","5","20.35543910140178","20.35543910140178","20.35543910140178","0.9965362561148746","0.9965362561148746","0.9965362561148746","5","5","5","22.174318984499923","22.174318984499923","22.174318984499923","0.9985740516373577","0.9985740516373577","0.9985740516373577","5","5","5","19.618958356310795","19.618958356310795","19.618958356310795","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","5","5","5","23.9496882827556","23.9496882827556","23.9496882827556","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"822","6","6","6","","","","","","","6","6","6","","","","","","","6","6","6","","","","","","","6","6","6","","","","","",""
"832","6","6","6","20.082440772497417","20.082440772497417","20.082440772497417","0.9965362561148746","0.9965362561148746","0.9965362561148746","6","6","6","21.15821512756181","21.15821512756181","21.15821512756181","0.9988594806054607","0.9988594806054607","0.9988594806054607","6","6","6","19.335208564328727","19.335208564328727","19.335208564328727","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","6","6","6","22.66495291872894","22.66495291872894","22.66495291872894","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"941","7","7","7","","","","","","","7","7","7","","","","","","","7","7","7","","","","","","","7","7","7","","","","","",""
"951","7","7","7","19.771875713519595","19.771875713519595","19.771875713519595","0.9965362561148746","0.9965362561148746","0.9965362561148746","7","7","7","20.191665461439825","20.191665461439825","20.191665461439825","0.9990228392610637","0.9990228392610637","0.9990228392610637","7","7","7","19.012762752034906","19.012762752034906","19.012762752034906","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","7","7","7","21.42000362019958","21.42000362019958","21.42000362019958","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1060","8","8","8","","","","","","","8","8","8","","","","","","","8","8","8","","","","","","","8","8","8","","","","","",""
"1070","8","8","8","19.414639747761033","19.414639747761033","19.414639747761033","0.9965362561148746","0.9965362561148746","0.9965362561148746","8","8","8","19.297092731715942","19.297092731715942","19.297092731715942","0.9985342588915955","0.9985342588915955","0.9985342588915955","8","8","8","18.644245729485515","18.644245729485515","18.644245729485515","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","8","8","8","20.239921592424952","20.239921592424952","20.239921592424952","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1179","9","9","9","","","","","","","9","9","9","","","","","","","9","9","9","","","","","","","9","9","9","","","","","",""
"1189","9","9","9","19.06153322208568","19.06153322208568","19.06153322208568","0.9965362561148746","0.9965362561148746","0.9965362561148746","9","9","9","18.58998274154342","18.58998274154342","18.58998274154342","0.9990635293652304","0.9990635293652304","0.9990635293652304","9","9","9","18.281581683020928","18.281581683020928","18.281581683020928","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","9","9","9","19.288147997371855","19.288147997371855","19.288147997371855","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1298","10","10","10","","","","","","","10","10","10","","","","","","","10","10","10","","","","","","","10","10","10","","","","","",""
"1308","10","10","10","18.610203751253284","18.610203751253284","18.610203751253284","0.9965362561148746","0.9965362561148746","0.9965362561148746","10","10","10","17.86853930724452","17.86853930724452","17.86853930724452","0.9988594806054607","0.9988594806054607","0.9988594806054607","10","10","10","17.811286038734295","17.811286038734295","17.811286038734295","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","10","10","10","18.28440364750211","18.28440364750211","18.28440364750211","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1417","11","11","11","","","","","","","11","11","11","","","","","","","11","11","11","","","","","","","11","11","11","","","","","",""
"1427","11","11","11","18.114828333806567","18.114828333806567","18.114828333806567","0.9965362561148746","0.9965362561148746","0.9965362561148746","11","11","11","17.256134597411872","17.256134597411872","17.256134597411872","0.9986147417415244","0.9986147417415244","0.9986147417415244","11","11","11","17.30133810509315","17.30133810509315","17.30133810509315","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","11","11","11","17.40399256842466","17.40399256842466","17.40399256842466","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1536","12","12","12","","","","","","","12","12","12","","","","","","","12","12","12","","","","","","","12","12","12","","","","","",""
"1546","12","12","12","17.58427059901424","17.58427059901424","17.58427059901424","0.9965362561148746","0.9965362561148746","0.9965362561148746","12","12","12","16.76028318360657","16.76028318360657","16.76028318360657","0.9990635293652304","0.9990635293652304","0.9990635293652304","12","12","12","16.765270974893877","16.765270974893877","16.765270974893877","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","12","12","12","16.66554153398058","16.66554153398058","16.66554153398058","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1655","13","13","13","","","","","","","13","13","13","","","","","","","13","13","13","","","","","","","13","13","13","","","","","",""
"1665","13","13","13","17.064764793063855","17.064764793063855","17.064764793063855","0.9965362561148746","0.9965362561148746","0.9965362561148746","13","13","13","16.38929844436227","16.38929844436227","16.38929844436227","0.9987783995165955","0.9987783995165955","0.9987783995165955","13","13","13","16.255047455546997","16.255047455546997","16.255047455546997","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","13","13","13","16.083094330116065","16.083094330116065","16.083094330116065","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1774","14","14","14","","","","","","","14","14","14","","","","","","","14","14","14","","","","","","","14","14","14","","","","","",""
"1784","14","14","14","16.686079776311434","16.686079776311434","16.686079776311434","0.9965362561148746","0.9965362561148746","0.9965362561148746","14","14","14","16.162733400477695","16.162733400477695","16.162733400477695","0.9989417581721985","0.9989417581721985","0.9989417581721985","14","14","14","15.901746615747605","15.901746615747605","15.901746615747605","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","14","14","14","15.715662201391986","15.715662201391986","15.715662201391986","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"1893","15","15","15","","","","","","","15","15","15","","","","","","","15","15","15","","","","","","","15","15","15","","","","","",""
"1903","15","15","15","16.410386234118025","16.410386234118025","16.410386234118025","0.9965362561148746","0.9965362561148746","0.9965362561148746","15","15","15","15.993587274206254","15.993587274206254","15.993587274206254","0.998533361533191","0.998533361533191","0.998533361533191","15","15","15","15.677635523694986","15.677635523694986","15.677635523694986","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","15","15","15","15.437625318939377","15.437625318939377","15.437625318939377","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2012","16","16","16","","","","","","","16","16","16","","","","","","","16","16","16","","","","","","","16","16","16","","","","","",""
"2022","16","16","16","16.301667153037048","16.301667153037048","16.301667153037048","0.9965362561148746","0.9965362561148746","0.9965362561148746","16","16","16","15.86600483742628","15.86600483742628","15.86600483742628","0.9989004698290955","0.9989004698290955","0.9989004698290955","16","16","16","15.605066182712081","15.605066182712081","15.605066182712081","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","16","16","16","15.275306982856426","15.275306982856426","15.275306982856426","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2131","17","17","17","","","","","","","17","17","17","","","","","","","17","17","17","","","","","","","17","17","17","","","","","",""
"2141","17","17","17","16.23569807687514","16.23569807687514","16.23569807687514","0.9965362561148746","0.9965362561148746","0.9965362561148746","17","17","17","15.74672886063617","15.74672886063617","15.74672886063617","0.9987374102929607","0.9987374102929607","0.9987374102929607","17","17","17","15.536009727175015","15.536009727175015","15.536009727175015","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","17","17","17","15.143041916133534","15.143041916133534","15.143041916133534","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2250","18","18","18","","","","","","","18","18","18","","","","","","","18","18","18","","","","","","","18","18","18","","","","","",""
"2260","18","18","18","16.162846433290834","16.162846433290834","16.162846433290834","0.9965769462190414","0.9965769462190414","0.9965769462190414","18","18","18","15.626036059668953","15.626036059668953","15.626036059668953","0.9989414590527304","0.9989414590527304","0.9989414590527304","18","18","18","15.457940125586555","15.457940125586555","15.457940125586555","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","18","18","18","15.010752084001311","15.010752084001311","15.010752084001311","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2369","19","19","19","","","","","","","19","19","19","","","","","","","19","19","19","","","","","","","19","19","19","","","","","",""
"2379","19","19","19","16.096652294987354","16.096652294987354","16.096652294987354","0.9965362561148746","0.9965362561148746","0.9965362561148746","19","19","19","15.518466056125542","15.518466056125542","15.518466056125542","0.9989408608137941","0.9989408608137941","0.9989408608137941","19","19","19","15.385694332610614","15.385694332610614","15.385694332610614","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","19","19","19","14.888683094792754","14.888683094792754","14.888683094792754","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2488","20","20","20","","","","","","","20","20","20","","","","","","","20","20","20","","","","","","","20","20","20","","","","","",""
"2498","20","20","20","16.017177980269555","16.017177980269555","16.017177980269555","0.9965362561148746","0.9965362561148746","0.9965362561148746","20","20","20","15.389429888354252","15.389429888354252","15.389429888354252","0.9987371111734925","0.9987371111734925","0.9987371111734925","20","20","20","15.29732487650673","15.29732487650673","15.29732487650673","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","20","20","20","14.73878335766104","14.73878335766104","14.73878335766104","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2607","21","21","21","","","","","","","21","21","21","","","","","","","21","21","21","","","","","","","21","21","21","","","","","",""
"2617","21","21","21","15.934861722591721","15.934861722591721","15.934861722591721","0.9965362561148746","0.9965362561148746","0.9965362561148746","21","21","21","15.249019002782168","15.249019002782168","15.249019002782168","0.9989004698290955","0.9989004698290955","0.9989004698290955","21","21","21","15.203879299916721","15.203879299916721","15.203879299916721","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","21","21","21","14.574231061554324","14.574231061554324","14.574231061554324","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2726","22","22","22","","","","","","","22","22","22","","","","","","","22","22","22","","","","","","","22","22","22","","","","","",""
"2736","22","22","22","15.85000340443784","15.85000340443784","15.85000340443784","0.9965362561148746","0.9965362561148746","0.9965362561148746","22","22","22","15.101313752958513","15.101313752958513","15.101313752958513","0.9987368120540244","0.9987368120540244","0.9987368120540244","22","22","22","15.105459017563078","15.105459017563078","15.105459017563078","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","22","22","22","14.38673087478348","14.38673087478348","14.38673087478348","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2845","23","23","23","","","","","","","23","23","23","","","","","","","23","23","23","","","","","","","23","23","23","","","","","",""
"2855","23","23","23","15.76207544391695","15.76207544391695","15.76207544391695","0.9965362561148746","0.9965362561148746","0.9965362561148746","23","23","23","14.948173196650009","14.948173196650009","14.948173196650009","0.9989405616943259","0.9989405616943259","0.9989405616943259","23","23","23","15.002094733152106","15.002094733152106","15.002094733152106","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","23","23","23","14.184862880806449","14.184862880806449","14.184862880806449","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"2964","24","24","24","","","","","","","24","24","24","","","","","","","24","24","24","","","","","","","24","24","24","","","","","",""
"2974","24","24","24","15.685211616952367","15.685211616952367","15.685211616952367","0.9965362561148746","0.9965362561148746","0.9965362561148746","24","24","24","14.8105017444991","14.8105017444991","14.8105017444991","0.9991036212304607","0.9991036212304607","0.9991036212304607","24","24","24","14.908099298970884","14.908099298970884","14.908099298970884","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","24","24","24","13.994154543738256","13.994154543738256","13.994154543738256","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3083","25","25","25","","","","","","","25","25","25","","","","","","","25","25","25","","","","","","","25","25","25","","","","","",""
"3093","25","25","25","15.593054552316808","15.593054552316808","15.593054552316808","0.9965362561148746","0.9965362561148746","0.9965362561148746","25","25","25","14.645824272369843","14.645824272369843","14.645824272369843","0.9980043901790244","0.9980043901790244","0.9980043901790244","25","25","25","14.79562932340813","14.79562932340813","14.79562932340813","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","25","25","25","13.744779147981516","13.744779147981516","13.744779147981516","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3202","26","26","26","","","","","","","26","26","26","","","","","","","26","26","26","","","","","","","26","26","26","","","","","",""
"3212","26","26","26","15.49997615626746","15.49997615626746","15.49997615626746","0.9965362561148746","0.9965362561148746","0.9965362561148746","26","26","26","14.487407284580366","14.487407284580366","14.487407284580366","0.9942543199673916","0.9942543199673916","0.9942543199673916","26","26","26","14.677614069672833","14.677614069672833","14.677614069672833","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","26","26","26","13.47862405414213","13.47862405414213","13.47862405414213","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3321","27","27","27","","","","","","","27","27","27","","","","","","","27","27","27","","","","","","","27","27","27","","","","","",""
"3331","27","27","27","15.404805862215497","15.404805862215497","15.404805862215497","0.9965359569954065","0.9965359569954065","0.9965359569954065","27","27","27","14.333923478213952","14.333923478213952","14.333923478213952","0.9878593929849254","0.9878593929849254","0.9878593929849254","27","27","27","14.555796030190395","14.555796030190395","14.555796030190395","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","27","27","27","13.181057701436528","13.181057701436528","13.181057701436528","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3440","28","28","28","","","","","","","28","28","28","","","","","","","28","28","28","","","","","","","28","28","28","","","","","",""
"3450","28","28","28","15.309473750972993","15.309473750972993","15.309473750972993","0.9965359569954065","0.9965359569954065","0.9965359569954065","28","28","28","14.195379277218754","14.195379277218754","14.195379277218754","0.9747386340362331","0.9747386340362331","0.9747386340362331","28","28","28","14.428160097034395","14.428160097034395","14.428160097034395","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","28","28","28","12.867412809335013","12.867412809335013","12.867412809335013","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3559","29","29","29","","","","","","","29","29","29","","","","","","","29","29","29","","","","","","","29","29","29","","","","","",""
"3569","29","29","29","15.225943078746537","15.225943078746537","15.225943078746537","0.9965359569954065","0.9965359569954065","0.9965359569954065","29","29","29","14.10020467797147","14.10020467797147","14.10020467797147","0.9554293898205893","0.9554293898205893","0.9554293898205893","29","29","29","14.314518833109167","14.314518833109167","14.314518833109167","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","29","29","29","12.573188017052823","12.573188017052823","12.573188017052823","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3678","30","30","30","","","","","","","30","30","30","","","","","","","30","30","30","","","","","","","30","30","30","","","","","",""
"3688","30","30","30","15.129002389972916","15.129002389972916","15.129002389972916","0.9964952668912398","0.9964952668912398","0.9964952668912398","30","30","30","14.00046830012023","14.00046830012023","14.00046830012023","0.9286226972568935","0.9286226972568935","0.9286226972568935","30","30","30","14.179365455079756","14.179365455079756","14.179365455079756","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","30","30","30","12.233447855777834","12.233447855777834","12.233447855777834","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3797","31","31","31","","","","","","","31","31","31","","","","","","","31","31","31","","","","","","","31","31","31","","","","","",""
"3807","31","31","31","15.032788058517212","15.032788058517212","15.032788058517212","0.9964952668912398","0.9964952668912398","0.9964952668912398","31","31","31","13.917220633927501","13.917220633927501","13.917220633927501","0.8941540012116699","0.8941540012116699","0.8941540012116699","31","31","31","14.038793859993566","14.038793859993566","14.038793859993566","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","31","31","31","11.881938100026955","11.881938100026955","11.881938100026955","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"3916","32","32","32","","","","","","","32","32","32","","","","","","","32","32","32","","","","","","","32","32","32","","","","","",""
"3926","32","32","32","14.936087727035241","14.936087727035241","14.936087727035241","0.996617636323208","0.996617636323208","0.996617636323208","32","32","32","13.821099634084073","13.821099634084073","13.821099634084073","0.8651015758126354","0.8651015758126354","0.8651015758126354","32","32","32","13.894988595334814","13.894988595334814","13.894988595334814","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","32","32","32","11.534093525233876","11.534093525233876","11.534093525233876","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4035","33","33","33","","","","","","","33","33","33","","","","","","","33","33","33","","","","","","","33","33","33","","","","","",""
"4045","33","33","33","14.841010452921816","14.841010452921816","14.841010452921816","0.9967400057551762","0.9967400057551762","0.9967400057551762","33","33","33","13.72374406961008","13.72374406961008","13.72374406961008","0.841270645003533","0.841270645003533","0.841270645003533","33","33","33","13.74586224083445","13.74586224083445","13.74586224083445","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","33","33","33","11.193150447962223","11.193150447962223","11.193150447962223","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4154","34","34","34","","","","","","","34","34","34","","","","","","","34","34","34","","","","","","","34","34","34","","","","","",""
"4164","34","34","34","14.759383948904725","14.759383948904725","14.759383948904725","0.9967806958593428","0.9967806958593428","0.9967806958593428","34","34","34","13.642470594356004","13.642470594356004","13.642470594356004","0.8235513060450709","0.8235513060450709","0.8235513060450709","34","34","34","13.614578405709972","13.614578405709972","13.614578405709972","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","34","34","34","10.925035202038094","10.925035202038094","10.925035202038094","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4273","35","35","35","","","","","","","35","35","35","","","","","","","35","35","35","","","","","","","35","35","35","","","","","",""
"4283","35","35","35","14.665924311211425","14.665924311211425","14.665924311211425","0.9967806958593428","0.9967806958593428","0.9967806958593428","35","35","35","13.549589780273076","13.549589780273076","13.549589780273076","0.8136920369385431","0.8136920369385431","0.8136920369385431","35","35","35","13.459684827654447","13.459684827654447","13.459684827654447","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","35","35","35","10.655785717555567","10.655785717555567","10.655785717555567","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4392","36","36","36","","","","","","","36","36","36","","","","","","","36","36","36","","","","","","","36","36","36","","","","","",""
"4402","36","36","36","14.574676460695457","14.574676460695457","14.574676460695457","0.9967806958593428","0.9967806958593428","0.9967806958593428","36","36","36","13.46804124159898","13.46804124159898","13.46804124159898","0.8079062650407044","0.8079062650407044","0.8079062650407044","36","36","36","13.300057494500829","13.300057494500829","13.300057494500829","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","36","36","36","10.42574722147006","10.42574722147006","10.42574722147006","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4511","37","37","37","","","","","","","37","37","37","","","","","","","37","37","37","","","","","","","37","37","37","","","","","",""
"4521","37","37","37","14.485517694329678","14.485517694329678","14.485517694329678","0.9967806958593428","0.9967806958593428","0.9967806958593428","37","37","37","13.399575812266065","13.399575812266065","13.399575812266065","0.8007750276301522","0.8007750276301522","0.8007750276301522","37","37","37","13.136312331675986","13.136312331675986","13.136312331675986","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","37","37","37","10.235231040469683","10.235231040469683","10.235231040469683","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4630","38","38","38","","","","","","","38","38","38","","","","","","","38","38","38","","","","","","","38","38","38","","","","","",""
"4640","38","38","38","14.39781865751724","14.39781865751724","14.39781865751724","0.9968623751871443","0.9968623751871443","0.9968623751871443","38","38","38","13.340673424020286","13.340673424020286","13.340673424020286","0.7956049914452402","0.7956049914452402","0.7956049914452402","38","38","38","12.970230468259047","12.970230468259047","12.970230468259047","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","38","38","38","10.075929870774923","10.075929870774923","10.075929870774923","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4749","39","39","39","","","","","","","39","39","39","","","","","","","39","39","39","","","","","","","39","39","39","","","","","",""
"4759","39","39","39","14.324346781297718","14.324346781297718","14.324346781297718","0.9966993156510094","0.9966993156510094","0.9966993156510094","39","39","39","13.301509025439946","13.301509025439946","13.301509025439946","0.7903475926626319","0.7903475926626319","0.7903475926626319","39","39","39","12.824020525554724","12.824020525554724","12.824020525554724","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","39","39","39","9.969874198243195","9.969874198243195","9.969874198243195","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4868","40","40","40","","","","","","","40","40","40","","","","","","","40","40","40","","","","","","","40","40","40","","","","","",""
"4878","40","40","40","14.241766482916278","14.241766482916278","14.241766482916278","0.9959250071939701","0.9959250071939701","0.9959250071939701","40","40","40","13.263040818438425","13.263040818438425","13.263040818438425","0.7864769477358399","0.7864769477358399","0.7864769477358399","40","40","40","12.652514796673442","12.652514796673442","12.652514796673442","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","40","40","40","9.88448493992062","9.88448493992062","9.88448493992062","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"4987","41","41","41","","","","","","","41","41","41","","","","","","","41","41","41","","","","","","","41","41","41","","","","","",""
"4997","41","41","41","14.161888018421271","14.161888018421271","14.161888018421271","0.9940095811034553","0.9940095811034553","0.9940095811034553","41","41","41","13.240750954966236","13.240750954966236","13.240750954966236","0.782488420169102","0.782488420169102","0.782488420169102","41","41","41","12.478006228255959","12.478006228255959","12.478006228255959","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","41","41","41","9.841360110251168","9.841360110251168","9.841360110251168","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5106","42","42","42","","","","","","","42","42","42","","","","","","","42","42","42","","","","","","","42","42","42","","","","","",""
"5116","42","42","42","14.089218955514283","14.089218955514283","14.089218955514283","0.9859433686554743","0.9859433686554743","0.9859433686554743","42","42","42","13.22472416782613","13.22472416782613","13.22472416782613","0.7807755472410159","0.7807755472410159","0.7807755472410159","42","42","42","12.301206310517571","12.301206310517571","12.301206310517571","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","42","42","42","9.818398694276103","9.818398694276103","9.818398694276103","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5225","43","43","43","","","","","","","43","43","43","","","","","","","43","43","43","","","","","","","43","43","43","","","","","",""
"5235","43","43","43","14.024752980603418","14.024752980603418","14.024752980603418","0.9767360385740176","0.9767360385740176","0.9767360385740176","43","43","43","13.214537503457727","13.214537503457727","13.214537503457727","0.7787386490769374","0.7787386490769374","0.7787386490769374","43","43","43","12.123226309096571","12.123226309096571","12.123226309096571","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","43","43","43","9.807486432233823","9.807486432233823","9.807486432233823","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5344","44","44","44","","","","","","","44","44","44","","","","","","","44","44","44","","","","","","","44","44","44","","","","","",""
"5354","44","44","44","13.967422474571471","13.967422474571471","13.967422474571471","0.9704598915899018","0.9704598915899018","0.9704598915899018","44","44","44","13.210756604209712","13.210756604209712","13.210756604209712","0.7769904701951115","0.7769904701951115","0.7769904701951115","44","44","44","11.968053302570036","11.968053302570036","11.968053302570036","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","44","44","44","9.798092327445232","9.798092327445232","9.798092327445232","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5463","45","45","45","","","","","","","45","45","45","","","","","","","45","45","45","","","","","","","45","45","45","","","","","",""
"5473","45","45","45","13.902226030541868","13.902226030541868","13.902226030541868","0.9636969589531267","0.9636969589531267","0.9636969589531267","45","45","45","13.205182234154409","13.205182234154409","13.205182234154409","0.7738923390085498","0.7738923390085498","0.7738923390085498","45","45","45","11.78994289104172","11.78994289104172","11.78994289104172","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","45","45","45","9.792090467673505","9.792090467673505","9.792090467673505","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5582","46","46","46","","","","","","","46","46","46","","","","","","","46","46","46","","","","","","","46","46","46","","","","","",""
"5592","46","46","46","13.833565994315494","13.833565994315494","13.833565994315494","0.9576266554455893","0.9576266554455893","0.9576266554455893","46","46","46","13.199137040208447","13.199137040208447","13.199137040208447","0.7725058842722016","0.7725058842722016","0.7725058842722016","46","46","46","11.612162909605159","11.612162909605159","11.612162909605159","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","46","46","46","9.786966550505385","9.786966550505385","9.786966550505385","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5701","47","47","47","","","","","","","47","47","47","","","","","","","47","47","47","","","","","","","47","47","47","","","","","",""
"5711","47","47","47","13.770330174954323","13.770330174954323","13.770330174954323","0.9500903117101794","0.9500903117101794","0.9500903117101794","47","47","47","13.198036693931265","13.198036693931265","13.198036693931265","0.7706335412415987","0.7706335412415987","0.7706335412415987","47","47","47","11.436229355441109","11.436229355441109","11.436229355441109","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","47","47","47","9.784309823541564","9.784309823541564","9.784309823541564","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5820","48","48","48","","","","","","","48","48","48","","","","","","","48","48","48","","","","","","","48","48","48","","","","","",""
"5830","48","48","48","13.70899269899873","13.70899269899873","13.70899269899873","0.9432462979845392","0.9432462979845392","0.9432462979845392","48","48","48","13.193262173825211","13.193262173825211","13.193262173825211","0.7693317570277335","0.7693317570277335","0.7693317570277335","48","48","48","11.264017239942083","11.264017239942083","11.264017239942083","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","48","48","48","9.783215294628844","9.783215294628844","9.783215294628844","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"5939","49","49","49","","","","","","","49","49","49","","","","","","","49","49","49","","","","","","","49","49","49","","","","","",""
"5949","49","49","49","13.660076657033883","13.660076657033883","13.660076657033883","0.9353021558490582","0.9353021558490582","0.9353021558490582","49","49","49","13.190232446037308","13.190232446037308","13.190232446037308","0.7676185849801792","0.7676185849801792","0.7676185849801792","49","49","49","11.119951068571146","11.119951068571146","11.119951068571146","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","49","49","49","9.779840497520476","9.779840497520476","9.779840497520476","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6058","50","50","50","","","","","","","50","50","50","","","","","","","50","50","50","","","","","","","50","50","50","","","","","",""
"6068","50","50","50","13.607417527326803","13.607417527326803","13.607417527326803","0.9236507274423881","0.9236507274423881","0.9236507274423881","50","50","50","13.188336401496164","13.188336401496164","13.188336401496164","0.7654183281604977","0.7654183281604977","0.7654183281604977","50","50","50","10.958574430348293","10.958574430348293","10.958574430348293","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","50","50","50","9.781639619701899","9.781639619701899","9.781639619701899","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6177","51","51","51","","","","","","","51","51","51","","","","","","","51","51","51","","","","","","","51","51","51","","","","","",""
"6187","51","51","51","13.559032555748034","13.559032555748034","13.559032555748034","0.9117937546786076","0.9117937546786076","0.9117937546786076","51","51","51","13.191126369600097","13.191126369600097","13.191126369600097","0.7626466151656738","0.7626466151656738","0.7626466151656738","51","51","51","10.80549560276448","10.80549560276448","10.80549560276448","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","51","51","51","9.778797120717215","9.778797120717215","9.778797120717215","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6296","52","52","52","","","","","","","52","52","52","","","","","","","52","52","52","","","","","","","52","52","52","","","","","",""
"6306","52","52","52","13.508990120839156","13.508990120839156","13.508990120839156","0.9013238348901117","0.9013238348901117","0.9013238348901117","52","52","52","13.189400975991944","13.189400975991944","13.189400975991944","0.7621185411699116","0.7621185411699116","0.7621185411699116","52","52","52","10.66238460135007","10.66238460135007","10.66238460135007","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","52","52","52","9.780325484029493","9.780325484029493","9.780325484029493","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6415","53","53","53","","","","","","","53","53","53","","","","","","","53","53","53","","","","","","","53","53","53","","","","","",""
"6425","53","53","53","13.46074864885903","13.46074864885903","13.46074864885903","0.8913021044863854","0.8913021044863854","0.8913021044863854","53","53","53","13.183908703648818","13.183908703648818","13.183908703648818","0.7598790898434041","0.7598790898434041","0.7598790898434041","53","53","53","10.529006771388739","10.529006771388739","10.529006771388739","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","53","53","53","9.778482009427197","9.778482009427197","9.778482009427197","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6534","54","54","54","","","","","","","54","54","54","","","","","","","54","54","54","","","","","","","54","54","54","","","","","",""
"6544","54","54","54","13.42047038559418","13.42047038559418","13.42047038559418","0.8826641367437938","0.8826641367437938","0.8826641367437938","54","54","54","13.183892894307812","13.183892894307812","13.183892894307812","0.7579600743192714","0.7579600743192714","0.7579600743192714","54","54","54","10.423442627204846","10.423442627204846","10.423442627204846","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","54","54","54","9.77759621729396","9.77759621729396","9.77759621729396","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6653","55","55","55","","","","","","","55","55","55","","","","","","","55","55","55","","","","","","","55","55","55","","","","","",""
"6663","55","55","55","13.375411000345048","13.375411000345048","13.375411000345048","0.873499590602781","0.873499590602781","0.873499590602781","55","55","55","13.176349864091199","13.176349864091199","13.176349864091199","0.7554357922635972","0.7554357922635972","0.7554357922635972","55","55","55","10.311562391659185","10.311562391659185","10.311562391659185","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","55","55","55","9.777030934089428","9.777030934089428","9.777030934089428","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6772","56","56","56","","","","","","","56","56","56","","","","","","","56","56","56","","","","","","","56","56","56","","","","","",""
"6782","56","56","56","13.334559450425195","13.334559450425195","13.334559450425195","0.8644948136837532","0.8644948136837532","0.8644948136837532","56","56","56","13.174846581947167","13.174846581947167","13.174846581947167","0.754539413494058","0.754539413494058","0.754539413494058","56","56","56","10.211171258335117","10.211171258335117","10.211171258335117","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","56","56","56","9.775562947475384","9.775562947475384","9.775562947475384","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"6891","57","57","57","","","","","","","57","57","57","","","","","","","57","57","57","","","","","","","57","57","57","","","","","",""
"6901","57","57","57","13.296196550634031","13.296196550634031","13.296196550634031","0.8570796429024389","0.8570796429024389","0.8570796429024389","57","57","57","13.174379262897522","13.174379262897522","13.174379262897522","0.7528259423270356","0.7528259423270356","0.7528259423270356","57","57","57","10.122141539756836","10.122141539756836","10.122141539756836","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","57","57","57","9.779080966816018","9.779080966816018","9.779080966816018","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7010","58","58","58","","","","","","","58","58","58","","","","","","","58","58","58","","","","","","","58","58","58","","","","","",""
"7020","58","58","58","13.264363729953585","13.264363729953585","13.264363729953585","0.8504770777265852","0.8504770777265852","0.8504770777265852","58","58","58","13.17022655301937","13.17022655301937","13.17022655301937","0.7498498814529739","0.7498498814529739","0.7498498814529739","58","58","58","10.044356681399256","10.044356681399256","10.044356681399256","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","58","58","58","9.7772981472272","9.7772981472272","9.7772981472272","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7129","59","59","59","","","","","","","59","59","59","","","","","","","59","59","59","","","","","","","59","59","59","","","","","",""
"7139","59","59","59","13.24052349242138","13.24052349242138","13.24052349242138","0.8437542369550405","0.8437542369550405","0.8437542369550405","59","59","59","13.168091595739957","13.168091595739957","13.168091595739957","0.7475691417833635","0.7475691417833635","0.7475691417833635","59","59","59","9.986037571867977","9.986037571867977","9.986037571867977","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","59","59","59","9.775280947815313","9.775280947815313","9.775280947815313","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7248","60","60","60","","","","","","","60","60","60","","","","","","","60","60","60","","","","","","","60","60","60","","","","","",""
"7258","60","60","60","13.215969620271965","13.215969620271965","13.215969620271965","0.8380908344891699","0.8380908344891699","0.8380908344891699","60","60","60","13.165101099859735","13.165101099859735","13.165101099859735","0.7465530856570695","0.7465530856570695","0.7465530856570695","60","60","60","9.929239478254152","9.929239478254152","9.929239478254152","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","60","60","60","9.777895176299772","9.777895176299772","9.777895176299772","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7367","61","61","61","","","","","","","61","61","61","","","","","","","61","61","61","","","","","","","61","61","61","","","","","",""
"7377","61","61","61","13.196516961389369","13.196516961389369","13.196516961389369","0.8329175079901082","0.8329175079901082","0.8329175079901082","61","61","61","13.160077180124679","13.160077180124679","13.160077180124679","0.7430055686078655","0.7430055686078655","0.7430055686078655","61","61","61","9.883730170807807","9.883730170807807","9.883730170807807","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","61","61","61","9.775649789758827","9.775649789758827","9.775649789758827","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7486","62","62","62","","","","","","","62","62","62","","","","","","","62","62","62","","","","","","","62","62","62","","","","","",""
"7496","62","62","62","13.18249276206948","13.18249276206948","13.18249276206948","0.8274994426271102","0.8274994426271102","0.8274994426271102","62","62","62","13.160197476471671","13.160197476471671","13.160197476471671","0.741659803975684","0.741659803975684","0.741659803975684","62","62","62","9.849474438608791","9.849474438608791","9.849474438608791","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","62","62","62","9.773719272010377","9.773719272010377","9.773719272010377","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7605","63","63","63","","","","","","","63","63","63","","","","","","","63","63","63","","","","","","","63","63","63","","","","","",""
"7615","63","63","63","13.170935937430903","13.170935937430903","13.170935937430903","0.8236703851628894","0.8236703851628894","0.8236703851628894","63","63","63","13.157080692433249","13.157080692433249","13.157080692433249","0.7404420920453655","0.7404420920453655","0.7404420920453655","63","63","63","9.825725534499455","9.825725534499455","9.825725534499455","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","63","63","63","9.779125939463169","9.779125939463169","9.779125939463169","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7724","64","64","64","","","","","","","64","64","64","","","","","","","64","64","64","","","","","","","64","64","64","","","","","",""
"7734","64","64","64","13.163559859477088","13.163559859477088","13.163559859477088","0.8204516792611685","0.8204516792611685","0.8204516792611685","64","64","64","13.154910509867818","13.154910509867818","13.154910509867818","0.7390125542491054","0.7390125542491054","0.7390125542491054","64","64","64","9.810784562316307","9.810784562316307","9.810784562316307","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","64","64","64","9.776150014034267","9.776150014034267","9.776150014034267","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7843","65","65","65","","","","","","","65","65","65","","","","","","","65","65","65","","","","","","","65","65","65","","","","","",""
"7853","65","65","65","13.159569474945549","13.159569474945549","13.159569474945549","0.8178041304151217","0.8178041304151217","0.8178041304151217","65","65","65","13.153987144943263","13.153987144943263","13.153987144943263","0.7362040397032009","0.7362040397032009","0.7362040397032009","65","65","65","9.800856170619346","9.800856170619346","9.800856170619346","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","65","65","65","9.773785618452935","9.773785618452935","9.773785618452935","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"7962","66","66","66","","","","","","","66","66","66","","","","","","","66","66","66","","","","","","","66","66","66","","","","","",""
"7972","66","66","66","13.155868934544612","13.155868934544612","13.155868934544612","0.8152792501205113","0.8152792501205113","0.8152792501205113","66","66","66","13.15042443057122","13.15042443057122","13.15042443057122","0.7362860181504706","0.7362860181504706","0.7362860181504706","66","66","66","9.79468249888594","9.79468249888594","9.79468249888594","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","66","66","66","9.775824961012725","9.775824961012725","9.775824961012725","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8081","67","67","67","","","","","","","67","67","67","","","","","","","67","67","67","","","","","","","67","67","67","","","","","",""
"8091","67","67","67","13.149830519909566","13.149830519909566","13.149830519909566","0.8128348526758297","0.8128348526758297","0.8128348526758297","67","67","67","13.149927428446892","13.149927428446892","13.149927428446892","0.7342455305527741","0.7342455305527741","0.7342455305527741","67","67","67","9.789146162647553","9.789146162647553","9.789146162647553","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","67","67","67","9.777652322991205","9.777652322991205","9.777652322991205","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8200","68","68","68","","","","","","","68","68","68","","","","","","","68","68","68","","","","","","","68","68","68","","","","","",""
"8210","68","68","68","13.144526528916053","13.144526528916053","13.144526528916053","0.8105942048714496","0.8105942048714496","0.8105942048714496","68","68","68","13.151600696700733","13.151600696700733","13.151600696700733","0.7335959844834482","0.7335959844834482","0.7335959844834482","68","68","68","9.787248089320931","9.787248089320931","9.787248089320931","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","68","68","68","9.775773570953946","9.775773570953946","9.775773570953946","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8319","69","69","69","","","","","","","69","69","69","","","","","","","69","69","69","","","","","","","69","69","69","","","","","",""
"8329","69","69","69","13.140067956168643","13.140067956168643","13.140067956168643","0.809086876300474","0.809086876300474","0.809086876300474","69","69","69","13.146843356648","13.146843356648","13.146843356648","0.7330673122487497","0.7330673122487497","0.7330673122487497","69","69","69","9.782459773151768","9.782459773151768","9.782459773151768","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","69","69","69","9.77528624407155","9.77528624407155","9.77528624407155","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8438","70","70","70","","","","","","","70","70","70","","","","","","","70","70","70","","","","","","","70","70","70","","","","","",""
"8448","70","70","70","13.138373009704631","13.138373009704631","13.138373009704631","0.8071313583447287","0.8071313583447287","0.8071313583447287","70","70","70","13.146388632462719","13.146388632462719","13.146388632462719","0.73286326348898","0.73286326348898","0.73286326348898","70","70","70","9.779432486445671","9.779432486445671","9.779432486445671","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","70","70","70","9.775299070902625","9.775299070902625","9.775299070902625","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8557","71","71","71","","","","","","","71","71","71","","","","","","","71","71","71","","","","","","","71","71","71","","","","","",""
"8567","71","71","71","13.137286309130209","13.137286309130209","13.137286309130209","0.8052979107014835","0.8052979107014835","0.8052979107014835","71","71","71","13.154464138424073","13.154464138424073","13.154464138424073","0.7316000755430044","0.7316000755430044","0.7316000755430044","71","71","71","9.774903335139443","9.774903335139443","9.774903335139443","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","71","71","71","9.776395190885447","9.776395190885447","9.776395190885447","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8676","72","72","72","","","","","","","72","72","72","","","","","","","72","72","72","","","","","","","72","72","72","","","","","",""
"8686","72","72","72","13.134820705611974","13.134820705611974","13.134820705611974","0.8035464415055079","0.8035464415055079","0.8035464415055079","72","72","72","13.15660283542423","13.15660283542423","13.15660283542423","0.7298895955706636","0.7298895955706636","0.7298895955706636","72","72","72","9.771521826371083","9.771521826371083","9.771521826371083","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","72","72","72","9.774710915448695","9.774710915448695","9.774710915448695","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8795","73","73","73","","","","","","","73","73","73","","","","","","","73","73","73","","","","","","","73","73","73","","","","","",""
"8805","73","73","73","13.134996886570768","13.134996886570768","13.134996886570768","0.8021611832470322","0.8021611832470322","0.8021611832470322","73","73","73","13.156256179601899","13.156256179601899","13.156256179601899","0.7296059613193696","0.7296059613193696","0.7296059613193696","73","73","73","9.769266710545471","9.769266710545471","9.769266710545471","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","73","73","73","9.775664535350993","9.775664535350993","9.775664535350993","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"8914","74","74","74","","","","","","","74","74","74","","","","","","","74","74","74","","","","","","","74","74","74","","","","","",""
"8924","74","74","74","13.136170569087957","13.136170569087957","13.136170569087957","0.8013868747899929","0.8013868747899929","0.8013868747899929","74","74","74","13.152456919557606","13.152456919557606","13.152456919557606","0.7290760926067984","0.7290760926067984","0.7290760926067984","74","74","74","9.769691535772207","9.769691535772207","9.769691535772207","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","74","74","74","9.774142172108002","9.774142172108002","9.774142172108002","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"9033","75","75","75","","","","","","","75","75","75","","","","","","","75","75","75","","","","","","","75","75","75","","","","","",""
"9043","75","75","75","13.13819791299135","13.13819791299135","13.13819791299135","0.8002059644107552","0.8002059644107552","0.8002059644107552","75","75","75","13.15498314698664","13.15498314698664","13.15498314698664","0.7284648436858939","0.7284648436858939","0.7284648436858939","75","75","75","9.770528835100256","9.770528835100256","9.770528835100256","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","75","75","75","9.775354390115616","9.775354390115616","9.775354390115616","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"9152","76","76","76","","","","","","","76","76","76","","","","","","","76","76","76","","","","","","","76","76","76","","","","","",""
"9162","76","76","76","13.135118784639102","13.135118784639102","13.135118784639102","0.7984132068716766","0.7984132068716766","0.7984132068716766","76","76","76","13.159433601075273","13.159433601075273","13.159433601075273","0.7282634870013377","0.7282634870013377","0.7282634870013377","76","76","76","9.766467610756864","9.766467610756864","9.766467610756864","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","76","76","76","9.775821687530806","9.775821687530806","9.775821687530806","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"9271","77","77","77","","","","","","","77","77","77","","","","","","","77","77","77","","","","","","","77","77","77","","","","","",""
"9281","77","77","77","13.134106645267716","13.134106645267716","13.134106645267716","0.797232595611907","0.797232595611907","0.797232595611907","77","77","77","13.159082486608588","13.159082486608588","13.159082486608588","0.7272034504567273","0.7272034504567273","0.7272034504567273","77","77","77","9.766037458538273","9.766037458538273","9.766037458538273","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","77","77","77","9.774193320151598","9.774193320151598","9.774193320151598","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"9390","78","78","78","","","","","","","78","78","78","","","","","","","78","78","78","","","","","","","78","78","78","","","","","",""
"9400","78","78","78","13.134586173120505","13.134586173120505","13.134586173120505","0.7956022993700268","0.7956022993700268","0.7956022993700268","78","78","78","13.158105117308645","13.158105117308645","13.158105117308645","0.7255731542148472","0.7255731542148472","0.7255731542148472","78","78","78","9.768743003233526","9.768743003233526","9.768743003233526","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","78","78","78","9.775153723664186","9.775153723664186","9.775153723664186","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
"9509","79","79","79","","","","","","","79","79","79","","","","","","","79","79","79","","","","","","","79","79","79","","","","","",""
"9519","79","79","79","13.12999801257225","13.12999801257225","13.12999801257225","0.7950329370311616","0.7950329370311616","0.7950329370311616","79","79","79","13.163331183580757","13.163331183580757","13.163331183580757","0.7247156708326656","0.7247156708326656","0.7247156708326656","79","79","79","9.765474430614736","9.765474430614736","9.765474430614736","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9","79","79","79","9.775365414000461","9.775365414000461","9.775365414000461","-3.424550717075666e-9","-3.424550717075666e-9","-3.424550717075666e-9"
